Generative Quantum Machine Learning

The goal of generative machine learning is to model the probability distribution underlying a given data set. This probability distribution helps to characterize the generation process of the data samples. While classical generative machine learning is solely based on classical resources, generative quantum machine learning can also employ quantum resources - such as parameterized quantum channels and quantum operators - to learn and sample from the probability model of interest. Applications of generative (quantum) models are multifaceted. The trained model can generate new samples that are compatible with the given data and extend the data set. Additionally, learning a model for the generation process of a data set may provide interesting information about the corresponding properties. With the help of quantum resources, the respective generative models have access to functions that are difficult to evaluate with a classical computer and may improve the performance or lead to new insights. Furthermore, generative quantum machine learning can be applied to efficient, approximate loading of classical data into a quantum state which may help to avoid - potentially exponentially - expensive, exact quantum data loading. The aim of this doctoral thesis is to develop new generative quantum machine learning algorithms, demonstrate their feasibility, and analyze their performance. Additionally, we outline their potential application to efficient, approximate quantum data loading. More specifically, we introduce a quantum generative adversarial network and a quantum Boltzmann machine implementation, both of which can be realized with parameterized quantum circuits. These algorithms are compatible with first-generation quantum hardware and, thus, enable us to study proof of concept implementations not only with numerical quantum simulations but also real quantum hardware available today.

==> figs/varqte/h2/real/ForwardEulerError/varqte_output.csv <==
t,params,num_params,num_time_steps,error_bound,error_bound_grad,error_grad,resid,fidelity,true_error,phase_agnostic_true_error,true_to_euler_error,trained_to_euler_error,target_energy,trained_energy,energy_error,h_norm,h_squared,h_trip,variance,dtdt_trained,re_im_grad
0,"[0.         0.         0.         0.         1.57079633 1.57079633
 0.         0.        ]",8,100,0.0,0.4806000000002118,0.4806000000002118,2.3557168051354564e-07,1.0,0.0,1e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999999,,0.5379327,0.30695629077037156,0.30695631538508394
0.01,"[ 0.00000000e+00  4.28800000e-05 -1.24530000e-04  1.94800000e-04
  1.57079632e+00  1.57075345e+00  6.87000000e-03 -8.69400000e-03]",8,100,0.0048060000000021185,0.480611017686939,0.480611017686939,2.692270064663979e-07,0.9999769,0.00573367,0.00480604,,,0.3162,0.31618898,-1.102e-05,1.3066,0.6379227730648196,,0.5379472997748856,0.30696006159725636,0.30696020552503345
0.02,"[ 1.20000000e-06  4.70500000e-05 -1.80072000e-03 -1.06517000e-03
  1.57076799e+00  1.57077761e+00  1.37400000e-02 -1.73879400e-02]",8,100,0.009612110176871507,0.4806432132786379,0.4806432132786379,5.84761956147062e-07,0.99990761,0.01235146,0.00961228,,,0.3162,0.31617854,-2.146e-05,1.3066,0.6379304118396757,,0.5379615423376845,0.3069435609538005,0.30694360241033536
0.03,"[ 1.85200000e-05  6.66500000e-05 -3.30623000e-03 -2.33264000e-03
  1.57071135e+00  1.57081466e+00  2.06096200e-02 -2.60814900e-02]",8,100,0.014418542309657886,0.4806949576387888,0.4806949576387888,5.0776049439842744e-06,0.99979211,0.01895492,0.01441887,,,0.3162,0.31617585,-2.415e-05,1.3066,0.6379381311821085,,0.5379709617176728,0.3069010716516577,0.3069021955349867
0.04,"[ 5.03100000e-05  7.13800000e-05 -5.01629000e-03 -3.47261000e-03
  1.57062642e+00  1.57089495e+00  2.74784900e-02 -3.47742600e-02]",8,100,0.019225491886045772,0.48076598795269543,0.48076598795269543,1.2369869604068602e-05,0.9996304,0.02559044,0.01922599,,,0.3162,0.31618015,-1.985e-05,1.3066,0.6379459070801275,,0.5379760174149131,0.3068370727392762,0.306838577491029
0.05,"[ 9.86300000e-05  1.53470000e-04 -6.68952000e-03 -4.73434000e-03
  1.57051325e+00  1.57092604e+00  3.43462800e-02 -4.34656200e-02]",8,100,0.024033151765572726,0.48085614849307645,0.48085614849307645,2.5353048664553845e-05,0.99942246,0.03225706,0.02403378,,,0.3162,0.31619235,-7.65e-06,1.3066,0.6379537862758572,,0.5379761827973503,0.306751949571247,0.3067527484125009
0.060000000000000005,"[ 1.63100000e-04  2.59580000e-04 -8.38569000e-03 -5.91842000e-03
  1.57037149e+00  1.57096150e+00  4.12126900e-02 -5.21552000e-02]",8,100,0.02884171325050349,0.48096460118079604,0.48096460118079604,4.4134154758209375e-05,0.99916829,0.03890678,0.02884242,,,0.3162,0.31621251,1.251e-05,1.3066,0.6379615751535568,,0.5379712245048521,0.30661732834008615,0.30663080262796805
0.07,"[ 2.43470000e-04  3.42840000e-04 -1.01854000e-02 -7.12099000e-03
  1.57020242e+00  1.57104789e+00  4.80768300e-02 -6.08426800e-02]",8,100,0.03365135926231145,0.4810896958498504,0.4810896958498504,8.967126477909668e-05,0.99886786,0.045598,0.03365205,,,0.3162,0.31623999,3.999e-05,1.3066,0.6379697275180505,,0.5379619987196151,0.3064579813649504,0.30648634231583194
0.08,"[ 3.42020000e-04  4.19730000e-04 -1.21789100e-02 -8.55028000e-03
  1.57000445e+00  1.57116696e+00  5.49384400e-02 -6.95274400e-02]",8,100,0.038462256220809954,0.4812311985796137,0.4812311985796137,9.133228639253737e-05,0.99852116,0.05243204,0.03846279,,,0.3162,0.31627571,7.571e-05,1.3066,0.6379780150876074,,0.5379476928208953,0.3063378161185419,0.3063510212265327
0.09,"[ 4.59380000e-04  6.91230000e-04 -1.43108900e-02 -9.78842000e-03
  1.56977895e+00  1.57112151e+00  6.17992200e-02 -7.82073500e-02]",8,100,0.04327456820660609,0.4813829093652589,0.4813829093652589,0.00014504835100974902,0.99812817,0.0592491,0.04327476,,,0.3162,0.31632114,0.00012114,1.3066,0.637986159107797,,0.5379270925436836,0.30617639875485,0.3061869929347863
0.09999999999999999,"[ 5.97160000e-04  8.63640000e-04 -1.68018700e-02 -1.08864400e-02
  1.56952405e+00  1.57120551e+00  6.86561200e-02 -8.68858300e-02]",8,100,0.048088397300258684,0.4815505442338782,0.4815505442338782,0.00016204582947787526,0.99768888,0.06614133,0.04808802,,,0.3162,0.31637795,0.00017795,1.3066,0.637993374021056,,0.5378983655275695,0.3059908909605471,0.30599916491808615
0.10999999999999999,"[ 7.61630000e-04  1.08988000e-03 -1.94287500e-02 -1.20286000e-02
  1.56924287e+00  1.57126240e+00  7.55098100e-02 -9.55604200e-02]",8,100,0.052903902742597465,0.48172096325155134,0.48172096325155134,0.00019760307211603127,0.99720327,0.07309597,0.05290265,,,0.3162,0.31644654,0.00024654,1.3066,0.6380014367599834,,0.5378630267232379,0.30577634362839184,0.3057921419578137
0.11999999999999998,"[ 9.51270000e-04  1.27738000e-03 -2.24207400e-02 -1.33330700e-02
  1.56893246e+00  1.57138307e+00  8.23602600e-02 -1.04231160e-01]",8,100,0.05772111237511298,0.48190423091805534,0.48190423091805534,0.0002352220985824993,0.99667133,0.08023356,0.05771863,,,0.3162,0.31652653,0.00032653,1.3066,0.6380095736713489,,0.537820529488316,0.3054282490526726,0.30550854538213307
0.12999999999999998,"[ 1.17021000e-03  1.49938000e-03 -2.55849900e-02 -1.46356200e-02
  1.56859448e+00  1.57149946e+00  8.92051400e-02 -1.12895770e-01]",8,100,0.06254015468429354,0.48207728687203183,0.48207728687203183,0.00029273570927590095,0.99609307,0.08743194,0.06253602,,,0.3162,0.31662175,0.00042175,1.3066,0.638017244939958,,0.5377679144071975,0.30520802085186544,0.3052887123705818
0.13999999999999999,"[ 1.41631000e-03  1.70704000e-03 -2.92042900e-02 -1.58613100e-02
  1.56822825e+00  1.57165694e+00  9.60478700e-02 -1.21555280e-01]",8,100,0.06736092755301386,0.4822164901246426,0.4822164901246426,0.00037908813583129974,0.99546849,0.09476395,0.06735467,,,0.3162,0.31672991,0.00052991,1.3066,0.6380248360212671,,0.5377069991035706,0.30502054959339575,0.30509740267441837
0.15,"[ 0.00170274  0.00204823 -0.0336732  -0.01713484  1.56783594  1.57171176
  0.10288716 -0.13020844]",8,100,0.07218309245426029,0.48235981585021304,0.48235981585021304,0.0004947158562543434,0.9947977,0.10241453,0.07217398,,,0.3162,0.31685838,0.00065838,1.3066,0.6380323433038696,,0.537633108910609,0.3048021169229712,0.3048821169432644
0.16,"[ 0.00203232  0.00225224 -0.03857946 -0.01835979  1.56742009  1.57192675
  0.10971414 -0.13886608]",8,100,0.07700669061276241,0.4824537305907081,0.4824537305907081,0.0006397295842066108,0.99408072,0.11020797,0.07699394,,,0.3162,0.31700455,0.00080455,1.3066,0.6380419105478018,,0.5375500246203112,0.30350069968191207,0.3041445610706658
0.17,"[ 0.00240598  0.00256753 -0.04419697 -0.01982244  1.56697547  1.57205297
  0.11652784 -0.1474989 ]",8,100,0.0818312279186695,0.4825603404527596,0.4825603404527596,0.0006770342766204067,0.99331769,0.11834701,0.08181387,,,0.3162,0.31717095,0.00097095,1.3066,0.6380514863854364,,0.5374540740713539,0.3043716832833845,0.3044806375884276
0.18000000000000002,"[ 0.0028402   0.00292956 -0.05004328 -0.02116605  1.566508    1.57216233
  0.12334886 -0.15614157]",8,100,0.08665683132319708,0.4824902283248301,0.4824902283248301,0.0007115148788280494,0.99250868,0.12653371,0.08663372,,,0.3162,0.31736559,0.00116559,1.3066,0.6380624336490959,,0.5373415152934201,0.303624116493602,0.3040844056790378
0.19000000000000003,"[ 0.00332813  0.0032264  -0.05716702 -0.02247845  1.56600158  1.57236554
  0.13015744 -0.1647735 ]",8,100,0.09148173360644539,0.4823898891705334,0.4823898891705334,0.000823963779438263,0.99165413,0.13518181,0.09145139,,,0.3162,0.31759124,0.00139124,1.3066,0.638068531982802,,0.5372043376678298,0.3028845117792608,0.3036944221365655
0.20000000000000004,"[ 0.00388584  0.00351194 -0.06508414 -0.02387331  1.56546871  1.57260613
  0.13696117 -0.17338723]",8,100,0.09630563249815072,0.48213019301614934,0.48213019301614934,0.001278279344770604,0.99075429,0.14416418,0.09626622,,,0.3162,0.31785029,0.00165029,1.3066,0.6380745218941801,,0.5370457120554638,0.3030373816002967,0.30381678531898554
0.21000000000000005,"[ 0.00451938  0.00395316 -0.07410611 -0.02524029  1.56490018  1.57274167
  0.14376703 -0.18199153]",8,100,0.1011269344283122,0.4817677836815452,0.4817677836815452,0.0013966178221762736,0.9898097,0.15356116,0.10107619,,,0.3162,0.31815855,0.00195855,1.3066,0.6380729269678919,,0.5368480611530498,0.30258083297168376,0.30366434836565265
0.22000000000000006,"[ 0.00525553  0.00425086 -0.08400863 -0.02671205  1.56430565  1.57300509
  0.1505717  -0.19058352]",8,100,0.10594461226512766,0.4811812217864211,0.4811812217864211,0.0014268349707007306,0.98882098,0.16334626,0.10587938,,,0.3162,0.3184979,0.0022979,1.3066,0.6380792855990578,,0.536638375276528,0.3016241066468974,0.3033635568617762
0.23000000000000007,"[ 0.00605675  0.00456501 -0.09499721 -0.02818477  1.56369495  1.57329054
  0.15734706 -0.19917034]",8,100,0.11075642448299187,0.47975763662559207,0.47975763662559207,0.0015682519000932385,0.9877887,0.17356307,0.11067432,,,0.3162,0.31887033,0.00267033,1.3066,0.6380858764462287,,0.5364075868810965,0.3019491378318323,0.3040946674061775
0.24000000000000007,"[ 0.00697968  0.00489774 -0.10917192 -0.02957988  1.56306659  1.57358068
  0.16411119 -0.20776262]",8,100,0.1155540008492478,0.4785067057739686,0.4785067057739686,0.0024158897583883244,0.98671582,0.18499859,0.11544954,,,0.3162,0.31929526,0.00309526,1.3066,0.6380957635993597,,0.5361462994075398,0.3043716713414164,0.3057746516391504
0.25000000000000006,"[ 0.00806496  0.00510036 -0.12442518 -0.03087126  1.56240657  1.57400011
  0.17092231 -0.21636262]",8,100,0.12033906790698749,0.4766469619442629,0.4766469619442629,0.0020946247480591114,0.98560286,0.19685305,0.12020538,,,0.3162,0.31978507,0.00358507,1.3066,0.638109703002794,,0.5358472143324867,0.3028232449879097,0.3057390664948504
0.26000000000000006,"[ 0.00928698  0.00559551 -0.14128898 -0.03206269  1.56170553  1.5742005
  0.17770851 -0.2249169 ]",8,100,0.1251055375264301,0.4736374243439277,0.4736374243439277,0.0023136849546468658,0.98445199,0.20934001,0.12493566,,,0.3162,0.32036378,0.00416378,1.3066,0.6381082438811385,,0.5354752929736243,0.30317417107354516,0.3071585271540098
0.2700000000000001,"[ 0.0106862   0.00585197 -0.16114695 -0.03331765  1.56097067  1.57465499
  0.18447813 -0.23347437]",8,100,0.1298419117698694,0.4696272466547512,0.4696272466547512,0.00259053786426032,0.98326789,0.22308802,0.12962519,,,0.3162,0.32102119,0.00482119,1.3066,0.6381044318956994,,0.5350498291129168,0.30266941445122697,0.30858474638181066
0.2800000000000001,"[ 0.01225378  0.00642248 -0.18413161 -0.03483601  1.56023354  1.57481599
  0.19123455 -0.24199503]",8,100,0.13453818423641692,0.467458973658852,0.467458973658852,0.0039218456477314555,0.98205459,0.23826119,0.13426334,,,0.3162,0.32174011,0.00554011,1.3066,0.6381092272156562,,0.5345925283502978,0.30079950984506726,0.3084370730705889
0.2900000000000001,"[ 0.01404496  0.0069963  -0.20543812 -0.03624799  1.55947053  1.57493302
  0.19794001 -0.25047728]",8,100,0.13921277397300544,0.4591727164510907,0.4591727164510907,0.0039366393286657565,0.98080896,0.25276748,0.13886689,,,0.3162,0.32253435,0.00633435,1.3066,0.638123935211815,,0.534095527999049,0.3033741188387852,0.3133150316523803
0.3000000000000001,"[ 0.01607918  0.00766561 -0.23369963 -0.03790316  1.55865029  1.57508677
  0.20467839 -0.2589229 ]",8,100,0.14380450113751633,0.4504599014087144,0.4504599014087144,0.004283585910851209,0.97955213,0.27028681,0.14336486,,,0.3162,0.32347749,0.00727749,1.3066,0.6381067202707204,,0.53346903194671,0.3091366677913768,0.3198457884804691
0.3100000000000001,"[ 0.01832738  0.00896497 -0.26612723 -0.03920148  1.55786223  1.57462166
  0.21142548 -0.26743304]",8,100,0.14830910015160348,0.4408030766332071,0.4408030766332071,0.005354231879149628,0.97828689,0.28947213,0.14775749,,,0.3162,0.32446048,0.00826048,1.3066,0.6381174834088706,,0.5328428790826004,0.31027967615326557,0.3244076014332824
0.3200000000000001,"[ 0.02089601  0.00936685 -0.30141203 -0.04011492  1.55705172  1.57513563
  0.21815887 -0.27591709]",8,100,0.15271713091793554,0.4244684569838317,0.4244684569838317,0.005381485505637896,0.97702249,0.30977993,0.15202316,,,0.3162,0.3255889,0.0093889,1.3066,0.6381100051294938,,0.5321018726143838,0.3164855342534151,0.33420696794678195
0.3300000000000001,"[ 0.02382711  0.00798877 -0.34383973 -0.03890374  1.55622461  1.57743737
  0.2248946  -0.2844996 ]",8,100,0.15696181548777385,0.4159041256205008,0.4159041256205008,0.005421999301128306,0.97578605,0.33228792,0.15608437,,,0.3162,0.32682248,0.01062248,1.3066,0.6380942776146747,,0.5312813438876172,0.3232475308230073,0.34077631650123563
0.34000000000000014,"[ 0.02717925  0.00854344 -0.38310286 -0.0398179   1.55532808  1.57778675
  0.23164483 -0.29299701]",8,100,0.16112085674397886,0.3921852651368539,0.3921852651368539,0.005990249791545556,0.97455769,0.35442714,0.16001946,,,0.3162,0.32818486,0.01198486,1.3066,0.6380844209842671,,0.5303791195448744,0.32509673803966965,0.3508332876970398
0.35000000000000014,"[ 0.03086092  0.00854473 -0.43029252 -0.0402281   1.55435754  1.57861295
  0.23832543 -0.30144864]",8,100,0.1650427093953474,0.366369686721844,0.366369686721844,0.006042871272201021,0.97338905,0.37981594,0.16367768,,,0.3162,0.32956367,0.01336367,1.3066,0.6380666008478679,,0.5294543877105219,0.33866936939706394,0.3669485048794618
0.36000000000000015,"[ 0.03506593  0.00901439 -0.48292245 -0.04149776  1.55339592  1.57902323
  0.24503352 -0.30989281]",8,100,0.16870640626256583,0.3337812200195874,0.3337812200195874,0.006893795518581953,0.97230192,0.4080005,0.1670107,,,0.3162,0.33102124,0.01482124,1.3066,0.6380585306339631,,0.5284834666708236,0.3525478988595822,0.3848107313463208
0.37000000000000016,"[ 0.03976813  0.01057185 -0.54158053 -0.0444129   1.55242034  1.57836639
  0.251671   -0.31833938]",8,100,0.17204421846276172,0.3075975751335801,0.3075975751335801,0.006950269973911785,0.97132269,0.43959744,0.16995855,,,0.3162,0.33246938,0.01626938,1.3066,0.6380653097851237,,0.5275294232073262,0.3567981592445168,0.3948556571118923
0.38000000000000017,"[ 0.04486562  0.01012542 -0.59952724 -0.04591707  1.55140178  1.57974547
  0.25831785 -0.32665403]",8,100,0.17512019421409752,0.27393426181788305,0.27393426181788305,0.006723096517704504,0.9704245,0.47025295,0.17261944,,,0.3162,0.3339314,0.0177314,1.3066,0.6380336693159169,,0.5265234861586376,0.3801654779379432,0.4158244921494362
0.3900000000000002,"[ 0.05051572  0.00998989 -0.65914906 -0.04849483  1.55044926  1.58084412
  0.26490154 -0.3351174 ]",8,100,0.17785953683227634,0.23532384813824994,0.23532384813824994,0.0073340815254808464,0.96964676,0.50208482,0.17489178,,,0.3162,0.33532307,0.01912307,1.3066,0.6380366464410208,,0.5255950849392842,0.4013430257517798,0.4357803985942349
0.4000000000000002,"[ 0.05661652  0.01074172 -0.7206778  -0.05013337  1.54941215  1.58109329
  0.27148973 -0.34360846]",8,100,0.18021277531365884,0.19733334617382509,0.19733334617382509,0.007876155562576242,0.96899771,0.53425192,0.17676644,,,0.3162,0.33658528,0.02038528,1.3066,0.6380294686293155,,0.5247398153002198,0.4160792656279989,0.45093931570803003
0.4100000000000002,"[ 0.06336591  0.01113752 -0.78229461 -0.05109473  1.54835161  1.58171902
  0.27812132 -0.35178772]",8,100,0.1821861087753971,0.15017363563817626,0.15017363563817626,0.009118732505598979,0.96849583,0.56602841,0.17820295,,,0.3162,0.33776447,0.02156447,1.3066,0.6380088474109141,,0.523924013227882,0.44615823739204197,0.4737650648895681
0.4200000000000002,"[ 0.07039954  0.01294535 -0.84581763 -0.05436936  1.54698917  1.58107084
  0.28478507 -0.36009064]",8,100,0.18368784513177885,0.11761539139039606,0.11761539139039606,0.0043771558018353965,0.96812542,0.59954153,0.17925598,,,0.3162,0.33871786,0.02251786,1.3066,0.637903617125466,,0.5231738273980738,0.4602194222033307,0.4847799346547442
0.4300000000000002,"[ 0.07788863  0.01363935 -0.905599   -0.05547687  1.54582527  1.58145013
  0.29141928 -0.36836477]",8,100,0.18486399904568282,0.09508612898195538,0.09508612898195538,0.004297260651634149,0.96785518,0.6302384,0.18002051,,,0.3162,0.33939946,0.02319946,1.3066,0.6378763178269371,,0.5226843238505979,0.4759776170703166,0.49481028449807074
0.4400000000000002,"[ 0.08583959  0.01456067 -0.95960321 -0.05730711  1.54461848  1.58158708
  0.29808473 -0.37655604]",8,100,0.18581486033550237,0.05888876475684448,0.05888876475684448,0.002549538235983059,0.96766068,0.65852459,0.18056882,,,0.3162,0.33996383,0.02376383,1.3066,0.6378541271917085,,0.52227872064338,0.49263121376563757,0.5057210238972153
0.45000000000000023,"[ 0.09406682  0.01668912 -1.01201166 -0.05767935  1.5434013   1.58054778
  0.30482226 -0.3847001 ]",8,100,0.18640374798307083,0.03823040848766169,0.03823040848766169,0.0018279884159366857,0.96755291,0.6852572,0.18087191,,,0.3162,0.34022229,0.02402229,1.3066,0.6378571498829373,,0.5221059452333143,0.5038262805694085,0.5122353308347947
0.46000000000000024,"[ 0.10259661  0.01597828 -1.0596046  -0.05952112  1.54228637  1.58238544
  0.31135103 -0.39294584]",8,100,0.18678605206794743,0.02522930901005218,0.02522930901005218,0.0018260050859076281,0.96749536,0.71035567,0.18103357,,,0.3162,0.34034122,0.02414122,1.3066,0.6378562093266884,,0.5220240609428825,0.5090016869198553,0.5151946149148064
0.47000000000000025,"[ 0.11139494  0.01659288 -1.1018163  -0.0624537   1.54107934  1.58289342
  0.31792352 -0.40104555]",8,100,0.18703834515804796,0.014128213086297244,0.014128213086297244,0.0009980403753285932,0.96746772,0.73341953,0.18111117,,,0.3162,0.34036852,0.02416852,1.3066,0.6378578603813804,,0.5220071328084303,0.5146230926572871,0.5182153095303528
0.48000000000000026,"[ 0.12038653  0.016672   -1.13933054 -0.06390532  1.53988085  1.58397366
  0.32445192 -0.40917793]",8,100,0.18717962728891094,0.008760493959855667,0.008760493959855667,0.000556820536619634,0.9674583,0.75361869,0.18113761,,,0.3162,0.34031546,0.02411546,1.3066,0.6378617496421879,,0.5220471375541245,0.5184820762212782,0.5202262337604909
0.49000000000000027,"[ 0.1295619   0.01629574 -1.17210856 -0.06553894  1.53868936  1.58553998
  0.33090425 -0.41733198]",8,100,0.1872672322285095,0.006312041866766465,0.006312041866766465,0.0004968886884013415,0.96745787,0.77171138,0.18113884,,,0.3162,0.34023255,0.02403255,1.3066,0.6378698693581213,,0.5221116842540875,0.5196782102656978,0.5208750263236287
0.5000000000000002,"[ 0.13888238  0.01663641 -1.20061516 -0.06758581  1.53742931  1.58640938
  0.3374069  -0.42540368]",8,100,0.18733035264717715,0.002334770098706847,0.002334770098706847,0.00028421819203283655,0.96745919,0.78802685,0.18113512,,,0.3162,0.34014684,0.02394684,1.3066,0.637875978531768,,0.5221761087702474,0.5211499029874449,0.5216602803031392
0.5100000000000002,"[ 0.14833214  0.01707426 -1.22586034 -0.07118195  1.53614999  1.58720438
  0.34389683 -0.43340487]",8,100,0.18735370034816423,0.00125367149220923,0.00125367149220923,0.00012566347582878136,0.96746651,0.80352366,0.18111457,,,0.3162,0.340035,0.023835,1.3066,0.637886517638732,,0.5222627147268694,0.5218636676128021,0.5220624053237306
0.5200000000000002,"[ 0.15788594  0.01693599 -1.24801882 -0.07191809  1.53486822  1.58860225
  0.35028932 -0.44145927]",8,100,0.18736623706308633,0.0007446111241578751,0.0007446111241578751,7.924556731558531e-05,0.96747386,0.81633888,0.18109395,,,0.3162,0.33992815,0.02372815,1.3066,0.6378957490869906,,0.5223446045918666,0.5220867024616691,0.5222153763039047
0.5300000000000002,"[ 0.16752947  0.01757308 -1.26755173 -0.07278725  1.53352022  1.5892435
  0.35676326 -0.44942315]",8,100,0.1873736831743279,0.0004132764226945856,0.0004132764226945856,4.169846179547177e-05,0.96748025,0.82801549,0.18107601,,,0.3162,0.33982936,0.02362936,1.3066,0.637904123954744,,0.5224201285841206,0.5222760993921189,0.522348028589419
0.5400000000000003,"[ 0.17724734  0.01710988 -1.28485517 -0.07566461  1.53220248  1.59102334
  0.36303916 -0.45739741]",8,100,0.18737781593855485,0.00017464277000375084,0.00017464277000375084,2.564550287522099e-05,0.96748588,0.83956534,0.18106021,,,0.3162,0.33973566,0.02353566,1.3066,0.6379137826886984,,0.5224934609211619,0.5224590516736387,0.5224762410473518
0.5500000000000003,"[ 0.18703612  0.01758546 -1.30027819 -0.07747926  1.53081079  1.59187806
  0.36943325 -0.4652862 ]",8,100,0.1873795623662549,7.395824149233309e-05,7.395824149233309e-05,1.252802505709794e-05,0.96749092,0.84978586,0.18104606,,,0.3162,0.33964944,0.02344944,1.3066,0.63792292955805,,0.5225611863025337,0.522548331692562,0.522554756262637
0.5600000000000003,"[ 0.19688337  0.01758244 -1.31407797 -0.08042932  1.52941594  1.59324338
  0.37571483 -0.47315479]",8,100,0.1873803019486698,2.567530179247301e-05,2.567530179247301e-05,3.683513193287407e-06,0.96749522,0.85976644,0.18103397,,,0.3162,0.3395689,0.0233689,1.3066,0.6379324913229386,,0.5226254513579436,0.5226174568960313,0.5226214537973768
0.5700000000000003,"[ 0.20678617  0.01815513 -1.32648884 -0.08173379  1.52796435  1.59404633
  0.382072   -0.48096947]",8,100,0.18738055870168774,9.680641181607195e-06,9.680641181607195e-06,1.443058786658826e-06,0.96749885,0.86838849,0.1810238,,,0.3162,0.33949489,0.02329489,1.3066,0.6379417480379795,,0.5226849710276983,0.5226826378317675,0.5226838043828754
0.5800000000000003,"[ 0.21673583  0.01822181 -1.33769033 -0.08301549  1.52651028  1.59538797
  0.38830228 -0.48878703]",8,100,0.18738065550809954,2.382788397641102e-06,2.382788397641102e-06,3.552468580373008e-07,0.96750185,0.87645087,0.18101535,,,0.3162,0.33942556,0.02322556,1.3066,0.6379514027902776,,0.5227416916391641,0.5227412280167276,0.522741459825107
0.5900000000000003,"[ 0.22672992  0.01831256 -1.34784388 -0.08413215  1.52502673  1.59673032
  0.39450215 -0.49656726]",8,100,0.1873806793359835,2.8864437749585603e-06,2.8864437749585603e-06,5.501839928995343e-07,0.96750434,0.88396307,0.18100838,,,0.3162,0.33936098,0.02316098,1.3066,0.6379610956355599,,0.5227952241617304,0.5227944780528451,0.522794851103122
0.6000000000000003,"[ 0.23676587  0.01862801 -1.35708239 -0.08649726  1.52350327  1.59787057
  0.40071618 -0.50426657]",8,100,0.18738070820042127,3.0273204362399007e-06,3.0273204362399007e-06,5.130969297217806e-07,0.96750636,0.89160145,0.1810027,,,0.3162,0.33930086,0.02310086,1.3066,0.6379706988974775,,0.5228456273781589,0.522845026942778,0.5228453271558862
0.6100000000000003,"[ 0.24683926  0.01878872 -1.36551406 -0.08863922  1.52195863  1.59919406
  0.40686205 -0.51194203]",8,100,0.18738073847362563,1.704213435112929e-06,1.704213435112929e-06,4.1225922202723417e-07,0.96750798,0.89877247,0.18099813,,,0.3162,0.33924421,0.02304421,1.3066,0.6379804715865685,,0.5228938381791313,0.5228943561819908,0.5228940971791088
0.6200000000000003,"[ 0.25694901  0.01910477 -1.37323629 -0.09017023  1.52037663  1.60038294
  0.4130105  -0.51957379]",8,100,0.18738075551575997,1.9544961967551225e-06,1.9544961967551225e-06,4.1911007319616457e-07,0.96750927,0.90535068,0.18099453,,,0.3162,0.33919106,0.02299106,1.3066,0.637990171076761,,0.5229395957798593,0.5229400142685472,0.5229398050222932
0.6300000000000003,"[ 0.26709364  0.01966568 -1.38033    -0.09147987  1.5187522   1.60134471
  0.41918871 -0.52714513]",8,100,0.18738077506072193,2.4982897749936266e-06,2.4982897749936266e-06,3.6439235827437713e-07,0.96751026,0.91154237,0.18099175,,,0.3162,0.33914123,0.02294123,1.3066,0.6379997155980881,,0.5229829416645677,0.5229828521083901,0.5229828968833582
0.6400000000000003,"[ 0.27726797  0.01979306 -1.38685469 -0.09369524  1.51711981  1.60278003
  0.42522171 -0.53469444]",8,100,0.18738080004361968,2.149540923984695e-06,2.149540923984695e-06,4.326769276501579e-07,0.96751097,0.91786675,0.18098975,,,0.3162,0.33909319,0.02289319,1.3066,0.6380097191562163,,0.52302553099061,0.5230245208680355,0.5230250259270125
0.6500000000000004,"[ 0.28747366  0.02011752 -1.39287753 -0.09523059  1.51544653  1.60403706
  0.4312711  -0.5421948 ]",8,100,0.1873808215390289,2.1091329059753623e-06,2.1091329059753623e-06,2.9153520406457736e-07,0.96751145,0.9236627,0.1809884,,,0.3162,0.33904777,0.02284777,1.3066,0.6380196259130129,,0.5230662384016582,0.5230660045532296,0.5230661214752197
0.6600000000000004,"[ 0.29770737  0.02027121 -1.39844359 -0.09723044  1.51375098  1.60549844
  0.43723537 -0.54965687]",8,100,0.18738084263035798,1.9289954612009006e-06,1.9289954612009006e-06,4.392742767677588e-07,0.96751172,0.92944863,0.18098764,,,0.3162,0.33900403,0.02280403,1.3066,0.6380297854225822,,0.5231060532835897,0.5231056240162067,0.5231058386480378
0.6700000000000004,"[ 0.30797007  0.02062144 -1.40360264 -0.09890847  1.51201348  1.6067821
  0.44321912 -0.55706056]",8,100,0.18738086192031259,2.070993382107221e-06,2.070993382107221e-06,3.9777055494290293e-07,0.96751181,0.93490445,0.18098739,,,0.3162,0.33896248,0.02276248,1.3066,0.6380398496934965,,0.523144288347929,0.5231444010856611,0.5231443447146504
0.6800000000000004,"[ 0.31825672  0.02052333 -1.40838244 -0.10058674  1.51026733  1.60856057
  0.44902637 -0.56446133]",8,100,0.1873808826302464,2.2463222491266332e-06,2.2463222491266332e-06,4.404420513416416e-07,0.96751172,0.94018634,0.18098764,,,0.3162,0.33892167,0.02272167,1.3066,0.6380504412342985,,0.5231825437441807,0.5231816278755651,0.5231820858073499
0.6900000000000004,"[ 0.32856935  0.02047121 -1.41282372 -0.10263744  1.50848628  1.61032162
  0.45480096 -0.57180313]",8,100,0.1873809050934689,2.1227225837927245e-06,2.1227225837927245e-06,4.102309444533133e-07,0.96751148,0.94546992,0.18098832,,,0.3162,0.33888235,0.02268235,1.3066,0.6380611137096471,,0.5232198678452488,0.5232203694922783,0.5232201186665106
0.7000000000000004,"[ 0.33890933  0.0207741  -1.41696243 -0.10431334  1.50665313  1.61173898
  0.46064776 -0.57906835]",8,100,0.18738092632069475,1.868001864666325e-06,1.868001864666325e-06,4.084778074058846e-07,0.96751112,0.95044696,0.18098932,,,0.3162,0.33884505,0.02264505,1.3066,0.6380715502584446,,0.5232555854540126,0.5232550548978203,0.5232553201741718
0.7100000000000004,"[ 0.34927319  0.02101945 -1.42081731 -0.10581939  1.50478908  1.61324476
  0.46643485 -0.58629307]",8,100,0.1873809450007134,2.0084532201853855e-06,2.0084532201853855e-06,4.2615616018801706e-07,0.96751064,0.95521754,0.18099068,,,0.3162,0.33880879,0.02260879,1.3066,0.6380821593367328,,0.523290765946764,0.5232912824469036,0.5232910241948169
0.7200000000000004,"[ 0.3596608   0.02128732 -1.42441267 -0.10728668  1.50288923  1.61475559
  0.47218804 -0.59346547]",8,100,0.1873809650852456,1.6715888574576567e-06,1.6715888574576567e-06,2.5916167710158804e-07,0.96751005,0.95984858,0.18099234,,,0.3162,0.33877362,0.02257362,1.3066,0.6380928668670324,,0.5233253006457981,0.5233255262585093,0.5233254134507566
0.7300000000000004,"[ 0.37007126  0.02154657 -1.42776808 -0.10894606  1.50095459  1.61630531
  0.47789549 -0.60058289]",8,100,0.18738098180113416,1.728406235426548e-06,1.728406235426548e-06,3.3953371512089177e-07,0.96750936,0.9644482,0.18099428,,,0.3162,0.33873935,0.02253935,1.3066,0.6381037155589259,,0.5233593657877808,0.5233595034493954,0.5233594346170944
0.7400000000000004,"[ 0.38050331  0.0217162  -1.4308997  -0.11064517  1.49898891  1.61798049
  0.48352513 -0.60765624]",8,100,0.1873809990851965,1.5939367520551774e-06,1.5939367520551774e-06,2.5344144150910207e-07,0.96750857,0.96895914,0.18099649,,,0.3162,0.33870571,0.02250571,1.3066,0.6381147993319499,,0.5233932442203694,0.5233927391296466,0.5233929916737377
0.7500000000000004,"[ 0.39095782  0.02197625 -1.43382805 -0.11222982  1.49698159  1.6195897
  0.48914402 -0.61466827]",8,100,0.18738101502456403,1.608428329762175e-06,1.608428329762175e-06,4.649014892203728e-07,0.9675077,0.97332303,0.18099892,,,0.3162,0.33867302,0.02247302,1.3066,0.638125924153595,,0.523426511996218,0.5234258813117372,0.5234261966526841
0.7600000000000005,"[ 0.40143206  0.02207115 -1.43656096 -0.11377777  1.49494602  1.62140718
  0.49465044 -0.62164451]",8,100,0.18738103110884732,1.547211325481029e-06,1.547211325481029e-06,2.523928532649328e-07,0.96750675,0.97757966,0.1810016,,,0.3162,0.33864057,0.02244057,1.3066,0.6381373872794515,,0.5234599484189578,0.5234603697188033,0.5234601590676836
0.7700000000000005,"[ 0.41192758  0.02224009 -1.43911736 -0.11531657  1.49286815  1.62317764
  0.50013763 -0.62855676]",8,100,0.18738104658096058,1.6920529353135952e-06,1.6920529353135952e-06,2.980999722833306e-07,0.96750573,0.98174696,0.18100446,,,0.3162,0.33860889,0.02240889,1.3066,0.6381489269079373,,0.523492948232643,0.5234934489283054,0.5234931985790428
0.7800000000000005,"[ 0.42244386  0.02247597 -1.44150874 -0.116987    1.49074744  1.62490882
  0.50560405 -0.63540119]",8,100,0.18738106350148995,1.7144755699623032e-06,1.7144755699623032e-06,3.5028172396255685e-07,0.96750466,0.98589024,0.18100749,,,0.3162,0.33857788,0.02237788,1.3066,0.6381605541529516,,0.5235255739541732,0.5235256870973629,0.5235256305242983
0.7900000000000005,"[ 0.4329799   0.02272107 -1.44374407 -0.1186783   1.48858621  1.62666294
  0.51102566 -0.64218541]",8,100,0.18738108064624565,1.5957466995987362e-06,1.5957466995987362e-06,1.9594923747447817e-07,0.96750352,0.98996706,0.18101068,,,0.3162,0.33854735,0.02234735,1.3066,0.6381723414684539,,0.5235580358993857,0.5235581994456776,0.5235581176712584
0.8000000000000005,"[ 0.44353248  0.0227103  -1.44582379 -0.12035751  1.48639892  1.62873043
  0.51628068 -0.64894032]",8,100,0.18738109660371263,1.6553707951331664e-06,1.6553707951331664e-06,3.2950592553944874e-07,0.96750231,0.99396762,0.18101408,,,0.3162,0.33851652,0.02231652,1.3066,0.6381846164733784,,0.5235911829912598,0.5235914941805582,0.5235913385845389
0.8100000000000005,"[ 0.45410548  0.02287464 -1.4477706  -0.12177661  1.48415971  1.63064154
  0.52156095 -0.65561964]",8,100,0.1873811131574206,1.72564196653002e-06,1.72564196653002e-06,2.1814181808489978e-07,0.96750106,0.99779118,0.18101759,,,0.3162,0.33848651,0.02228651,1.3066,0.638196863353727,,0.5236237461527876,0.5236237714514346,0.5236237588006222
0.8200000000000005,"[ 0.46469592  0.02297343 -1.44958308 -0.12362405  1.48188164  1.63266219
  0.52675502 -0.66223496]",8,100,0.18738113041384025,1.4706170310348662e-06,1.4706170310348662e-06,3.4150961222264427e-07,0.96749975,1.00173314,0.18102125,,,0.3162,0.33845656,0.02225656,1.3066,0.6382093985549953,,0.5236565582839785,0.5236560210671212,0.5236562896744685
0.8300000000000005,"[ 0.47530488  0.02314762 -1.4512744  -0.12503739  1.47955518  1.63463518
  0.53193016 -0.66878736]",8,100,0.18738114512001056,1.4654744688444433e-06,1.4654744688444433e-06,2.3268413054878017e-07,0.96749841,1.00543157,0.18102502,,,0.3162,0.33842708,0.02222708,1.3066,0.638222028119118,,0.5236891424284755,0.5236895831194543,0.5236893627728911
0.8400000000000005,"[ 0.4859297   0.02320407 -1.45284232 -0.12656342  1.47719092  1.63677727
  0.53698904 -0.67528681]",8,100,0.18738115977475525,1.5891234350459945e-06,1.5891234350459945e-06,3.761141954426213e-07,0.96749702,1.00912105,0.18102893,,,0.3162,0.33839741,0.02219741,1.3066,0.6382350292541625,,0.5237222227930262,0.5237219776030885,0.5237221001967947
0.8500000000000005,"[ 0.49657385  0.02348256 -1.45430648 -0.1281799   1.47476698  1.63871024
  0.54210328 -0.68168979]",8,100,0.1873811756659896,1.6034508038686244e-06,1.6034508038686244e-06,3.7372555191691185e-07,0.96749561,1.01279512,0.1810329,,,0.3162,0.33836855,0.02216855,1.3066,0.6382479567561777,,0.5237546825888568,0.5237543418146088,0.5237545122004473
0.8600000000000005,"[ 0.50723339  0.02368475 -1.45565987 -0.12971812  1.47230027  1.64076694
  0.54712084 -0.68803587]",8,100,0.18738119170049763,1.6112558830873097e-06,1.6112558830873097e-06,3.4917211871069516e-07,0.96749415,1.01638493,0.18103699,,,0.3162,0.33833955,0.02213955,1.3066,0.6382612107786917,,0.5237875619218706,0.523788054328894,0.5237878081240842
0.8700000000000006,"[ 0.51790699  0.02375258 -1.45690323 -0.13135195  1.46979339  1.64301621
  0.552005   -0.69432731]",8,100,0.18738120781305648,1.651946789254616e-06,1.651946789254616e-06,3.348291952417535e-07,0.96749265,1.0199661,0.1810412,,,0.3162,0.33831017,0.02211017,1.3066,0.6382748882003149,,0.5238211177308756,0.5238205285711494,0.523820823149648
0.8800000000000006,"[ 0.52859604  0.02384285 -1.45804769 -0.13300712  1.46723529  1.64528253
  0.55683733 -0.70054418]",8,100,0.18738122433252438,1.6298900739998004e-06,1.6298900739998004e-06,2.814527188805805e-07,0.96749112,1.02350965,0.18104549,,,0.3162,0.33828086,0.02208086,1.3066,0.6382887884140849,,0.5238548486318716,0.5238551980435154,0.5238550233363652
0.8900000000000006,"[ 0.53930125  0.02404044 -1.45910157 -0.13463961  1.46461898  1.64746901
  0.56166644 -0.70667438]",8,100,0.1873812406314251,1.369124010006805e-06,1.369124010006805e-06,2.382195462635821e-07,0.96748957,1.02699919,0.18104984,,,0.3162,0.33825188,0.02205188,1.3066,0.6383027897824892,,0.5238884558967345,0.5238883026234186,0.5238883792591393
0.9000000000000006,"[ 0.55001968  0.02416685 -1.46005923 -0.13604357  1.46195445  1.6497799
  0.56638997 -0.71274459]",8,100,0.18738125432266522,1.6963124815975034e-06,1.6963124815975034e-06,5.338066514200642e-07,0.96748799,1.03035009,0.18105429,,,0.3162,0.3382226,0.0220226,1.3066,0.6383171550741269,,0.5239226279145907,0.5239227706622633,0.5239226992869882
0.9100000000000006,"[ 0.56075246  0.02434398 -1.46092919 -0.13763896  1.4592323   1.65207782
  0.57107648 -0.71872662]",8,100,0.18738127128579005,1.3541212454839148e-06,1.3541212454839148e-06,2.1096797026389268e-07,0.96748638,1.03374061,0.18105879,,,0.3162,0.3381934,0.0219934,1.3066,0.6383317249451415,,0.5239569520629591,0.5239573454578359,0.5239571487594807
0.9200000000000006,"[ 0.57149925  0.02458085 -1.46171564 -0.13907959  1.45645008  1.65435099
  0.57573285 -0.72462537]",8,100,0.1873812848270025,1.464565083420946e-06,1.464565083420946e-06,3.91197291890797e-07,0.96748476,1.03702717,0.18106335,,,0.3162,0.33816428,0.02196428,1.3066,0.638346488253082,,0.5239914100278806,0.5239908068309979,0.5239911084283668
0.9300000000000006,"[ 0.58225866  0.02482089 -1.46241735 -0.14046297  1.45360985  1.65666623
  0.58032384 -0.73044408]",8,100,0.18738129947265333,1.40774575082147e-06,1.40774575082147e-06,3.636638283450021e-07,0.96748311,1.04025228,0.18106798,,,0.3162,0.33813501,0.02193501,1.3066,0.6383615382069886,,0.5240262519972968,0.5240265227006204,0.5240263873479677
0.9400000000000006,"[ 0.59303276  0.02522923 -1.46304733 -0.1418536   1.45069819  1.65882928
  0.58495551 -0.73615583]",8,100,0.18738131355011084,6.97336134719705e-07,6.97336134719705e-07,3.591176991665069e-07,0.96748146,1.04344453,0.18107262,,,0.3162,0.33810621,0.02190621,1.3066,0.6383766270346825,,0.5240608184451256,0.5240613447402448,0.524061081592442
0.9500000000000006,"[ 0.60381536  0.02544873 -1.46358618 -0.14208048  1.44773803  1.66125858
  0.58939799 -0.74183793]",8,100,0.1873813205234722,5.31033566034003e-07,5.31033566034003e-07,2.4250715598596273e-07,0.96747977,1.0461161,0.18107735,,,0.3162,0.33807652,0.02187652,1.3066,0.6383923011154947,,0.52409657059672,0.52409624516854,0.524096407882489
0.9600000000000006,"[ 0.61461011  0.02575143 -1.46405091 -0.14233987  1.4447085   1.66363808
  0.59382402 -0.74742027]",8,100,0.18738132583380787,6.062044384124277e-07,6.062044384124277e-07,3.5200584783040443e-07,0.96747807,1.0487688,0.18108212,,,0.3162,0.3380469,0.0218469,1.3066,0.638408165641529,,0.5241324571322957,0.5241323972185251,0.5241324271752267
0.9700000000000006,"[ 0.62541558  0.02608543 -1.46443987 -0.14243852  1.44161101  1.66602908
  0.59819976 -0.7529127 ]",8,100,0.18738133189585227,6.990852418982924e-07,6.990852418982924e-07,3.729202569140792e-07,0.96747636,1.05132319,0.18108693,,,0.3162,0.33801715,0.02181715,1.3066,0.638424307094308,,0.5241687106736639,0.5241683800647797,0.5241685453689774
0.9800000000000006,"[ 0.6362295   0.02636112 -1.46474616 -0.14261289  1.4384502   1.66854257
  0.60245991 -0.75831947]",8,100,0.1873813388867047,6.174549268216091e-07,6.174549268216091e-07,2.3255618133742174e-07,0.96747462,1.05387892,0.18109182,,,0.3162,0.33798679,0.02178679,1.3066,0.6384409171884243,,0.5242058453651465,0.5242063709270869,0.524206108145926
0.9900000000000007,"[ 0.64705146  0.02659863 -1.46497293 -0.14231658  1.43522235  1.67115451
  0.60661568 -0.76364936]",8,100,0.18738134506125395,6.546343158629178e-07,6.546343158629178e-07,2.60851366901706e-07,0.96747286,1.05620963,0.18109677,,,0.3162,0.33795591,0.02175591,1.3066,0.6384579540676524,,0.524243754296125,0.5242441075125852,0.5242439309041409


==> figs/varqte/h2/real/ForwardEulernatgrad/varqte_output.csv <==
t,params,num_params,num_time_steps,error_bound,error_bound_grad,error_grad,resid,fidelity,true_error,phase_agnostic_true_error,true_to_euler_error,trained_to_euler_error,target_energy,trained_energy,energy_error,h_norm,h_squared,h_trip,variance,dtdt_trained,re_im_grad
0,"[0.         0.         0.         0.         1.57079633 1.57079633
 0.         0.        ]",8,100,0.0,0.48068366879674523,0.48068366879674523,0.0044974044458535685,1.0,0.0,1e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999999,,0.5379327,0.29724418913384765,0.30206004984297424
0.01,"[ 1.36500000e-05  6.91000000e-06  0.00000000e+00  0.00000000e+00
  1.57080998e+00  1.57080323e+00  6.77546000e-03 -8.54343000e-03]",8,100,0.004806836687967452,0.4806944591487645,0.4806944591487645,0.004500567416600634,0.99997689,0.00575362,0.00480688,,,0.3162,0.3161972,-2.8e-06,1.3066,0.6379245613401742,,0.5379438920072322,0.2972433367481773,0.3020600328495432
0.02,"[ 2.74700000e-05  2.77800000e-05  0.00000000e+00 -6.00000000e-08
  1.57079636e+00  1.57082411e+00  1.35509500e-02 -1.70868200e-02]",8,100,0.009613781279455096,0.48072658808538704,0.48072658808538704,0.00450350017549054,0.99990757,0.01150727,0.00961394,,,0.3162,0.31619464,-5.36e-06,1.3066,0.6379339413379214,,0.5379548897849573,0.2972227626108044,0.3020397999517722
0.03,"[ 4.14600000e-05  6.26300000e-05  0.00000000e+00 -3.00000000e-07
  1.57075547e+00  1.57085895e+00  2.03261200e-02 -2.56298100e-02]",8,100,0.014421047160308967,0.48078005293241216,0.48078005293241216,0.004506496713904777,0.99979203,0.01726096,0.01442137,,,0.3162,0.31619233,-7.67e-06,1.3066,0.6379432767567891,,0.5379656869489737,0.2971818405501929,0.3019990341007368
0.04,"[ 5.56400000e-05  1.11430000e-04  0.00000000e+00 -8.30000000e-07
  1.57068734e+00  1.57090776e+00  2.71005900e-02 -3.41720400e-02]",8,100,0.019228847689633087,0.48085481878195097,0.48085481878195097,0.004509310264874812,0.99963027,0.02301469,0.01922936,,,0.3162,0.31619027,-9.73e-06,1.3066,0.6379525629578869,,0.5379762740437752,0.2971211098479526,0.30193801357295247
0.05,"[ 7.00100000e-05  1.74180000e-04  0.00000000e+00 -1.78000000e-06
  1.57059199e+00  1.57097051e+00  3.38740200e-02 -4.27131500e-02]",8,100,0.024037395877452596,0.48095084956070827,0.48095084956070827,0.004511983944785634,0.99942225,0.02876847,0.02403809,,,0.3162,0.31618848,-1.152e-05,1.3066,0.6379617937189735,,0.5379866389850434,0.297040494711062,0.30185670700146916
0.060000000000000005,"[ 8.45900000e-05  2.50870000e-04  0.00000000e+00 -3.27000000e-06
  1.57046944e+00  1.57104719e+00  4.06460300e-02 -5.12527900e-02]",8,100,0.02884690437305968,0.4810681024093182,0.4810681024093182,0.004514699385713267,0.99916798,0.03452231,0.02884775,,,0.3162,0.31618696,-1.304e-05,1.3066,0.6379709613432949,,0.5379967668315214,0.2969396295029839,0.3017549385894016
0.07,"[ 9.94100000e-05  3.41480000e-04  0.00000000e+00 -5.41000000e-06
  1.57031974e+00  1.57113778e+00  4.74162700e-02 -5.97905900e-02]",8,100,0.03365758539715286,0.4812065039327271,0.4812065039327271,0.0045171412885962985,0.99886743,0.04027621,0.03365851,,,0.3162,0.31618573,-1.427e-05,1.3066,0.6379800567086494,,0.5380066396504702,0.29681921844804404,0.3016330793356783
0.08,"[ 1.14490000e-04  4.45990000e-04  0.00000000e+00 -8.33000000e-06
  1.57014294e+00  1.57124227e+00  5.41843800e-02 -6.83262000e-02]",8,100,0.03846965043648014,0.48136599438865546,0.48136599438865546,0.004519673185344338,0.99852056,0.0460302,0.03847057,,,0.3162,0.31618481,-1.519e-05,1.3066,0.6379890691267796,,0.5380162370050808,0.29667852002035944,0.30149076823583054
0.09,"[ 1.29860000e-04  5.64380000e-04  0.00000000e+00 -1.21300000e-05
  1.56993908e+00  1.57136061e+00  6.09500100e-02 -7.68592600e-02]",8,100,0.043283310380366695,0.4815464751795468,0.4815464751795468,0.004521937678585283,0.99812736,0.05178427,0.0432841,,,0.3162,0.3161842,-1.58e-05,1.3066,0.6379979865577108,,0.5380255353005595,0.2965183406863316,0.3013284341145226
0.09999999999999999,"[ 1.45570000e-04  6.96620000e-04  0.00000000e+00 -1.69500000e-05
  1.56970823e+00  1.57149277e+00  6.77127900e-02 -8.53894300e-02]",8,100,0.048098775132162166,0.4817478632268859,0.4817478632268859,0.004524299071006896,0.9976878,0.05753843,0.04809928,,,0.3162,0.31618394,-1.606e-05,1.3066,0.6380067954156765,,0.5380345085324534,0.29633795123661966,0.30114572802270134
0.10999999999999999,"[ 1.61640000e-04  8.42680000e-04  0.00000000e+00 -2.28900000e-05
  1.56945047e+00  1.57163873e+00  7.44723600e-02 -9.39163400e-02]",8,100,0.05291625376443103,0.48197003935726934,0.48197003935726934,0.004526470549658965,0.99720183,0.06329269,0.0529163,,,0.3162,0.31618405,-1.595e-05,1.3066,0.6380154807839294,,0.5380431275432674,0.29613801969313747,0.30094301419917857
0.11999999999999998,"[ 1.78130000e-04  1.00253000e-03  0.00000000e+00 -3.00700000e-05
  1.56916587e+00  1.57179843e+00  8.12283900e-02 -1.02439640e-01]",8,100,0.05773595415800372,0.48221289351878666,0.48221289351878666,0.004528709292243038,0.99666941,0.06904706,0.05773533,,,0.3162,0.31618454,-1.546e-05,1.3066,0.6380240262566156,,0.5380513607504374,0.2959180596664484,0.3007200728705625
0.12999999999999998,"[ 1.95090000e-04  1.17613000e-03  0.00000000e+00 -3.86100000e-05
  1.56885451e+00  1.57197183e+00  8.79805000e-02 -1.10958980e-01]",8,100,0.06255808309319158,0.4824762837785174,0.4824762837785174,0.004530726159632859,0.99609051,0.07480153,0.06255655,,,0.3162,0.31618545,-1.455e-05,1.3066,0.6380324140959748,,0.5380591735565261,0.2956787562476502,0.300477282697724
0.13999999999999999,"[ 2.12560000e-04  1.36344000e-03  1.00000000e-08 -4.86300000e-05
  1.56851649e+00  1.57215888e+00  9.47283600e-02 -1.19474020e-01]",8,100,0.06738284593097675,0.4827600792526964,0.4827600792526964,0.0045328181045076795,0.99546507,0.08055613,0.06738013,,,0.3162,0.31618681,-1.319e-05,1.3066,0.6380406251191238,,0.5380665290188918,0.2954195522882598,0.30021439359354096
0.15,"[ 2.30610000e-04  1.56443000e-03  1.00000000e-08 -6.02300000e-05
  1.56815191e+00  1.57235953e+00  1.01471610e-01 -1.27984400e-01]",8,100,0.07221044672350371,0.4830641206861035,0.4830641206861035,0.00453482288017845,0.99479305,0.08631085,0.07220626,,,0.3162,0.31618863,-1.137e-05,1.3066,0.6380486388551992,,0.5380733871692704,0.29514087543174494,0.29993165895338847
0.16,"[ 2.49300000e-04  1.77904000e-03  1.00000000e-08 -7.35300000e-05
  1.56776087e+00  1.57257371e+00  1.08209910e-01 -1.36489770e-01]",8,100,0.07704108793036475,0.4833882411656057,0.4833882411656057,0.00453665688160869,0.9940744,0.0920657,0.07703509,,,0.3162,0.31619097,-9.03e-06,1.3066,0.63805643346271,,0.5380797056091396,0.29484299171997397,0.2996292528159679
0.17,"[ 2.68690000e-04  2.00722000e-03  1.00000000e-08 -8.86600000e-05
  1.56734350e+00  1.57280137e+00  1.14942920e-01 -1.44989800e-01]",8,100,0.0818749703420208,0.4837322815732371,0.4837322815732371,0.004538725236186548,0.99330906,0.09782069,0.0818668,,,0.3162,0.31619384,-6.16e-06,1.3066,0.638063985774507,,0.5380854394623722,0.29452513638021405,0.29930682780326834
0.18000000000000002,"[ 2.88850000e-04  2.24892000e-03  2.00000000e-08 -1.05710000e-04
  1.56689991e+00  1.57304245e+00  1.21670300e-01 -1.53484140e-01]",8,100,0.08671229315775318,0.4840960369813647,0.4840960369813647,0.00454049651233903,0.99249697,0.10357581,0.08670156,,,0.3162,0.3161973,-2.7e-06,1.3066,0.6380712714144519,,0.5380905407404443,0.2941885394997691,0.29896505360957526
0.19000000000000003,"[ 3.09860000e-04  2.50410000e-03  2.00000000e-08 -1.24800000e-04
  1.56643024e+00  1.57329686e+00  1.28391700e-01 -1.61972440e-01]",8,100,0.09155325352756682,0.484479329386934,0.484479329386934,0.004542414634085177,0.99163807,0.10933108,0.09153953,,,0.3162,0.31620137,1.37e-06,1.3066,0.6380782646476153,,0.5380949596688644,0.2938323683869428,0.29860355372629693
0.20000000000000004,"[ 3.31790000e-04  2.77268000e-03  3.00000000e-08 -1.46040000e-04
  1.56593462e+00  1.57356454e+00  1.35106790e-01 -1.70454380e-01]",8,100,0.09639804682143617,0.4848819485953347,0.4848819485953347,0.004544341884553172,0.9907323,0.11508649,0.09638088,,,0.3162,0.3162061,6.1e-06,1.3066,0.6380849385849469,,0.5380986433702706,0.2934570310704782,0.29822258518357003
0.21000000000000005,"[ 3.5473000e-04  3.0546100e-03  3.0000000e-08 -1.6954000e-04
  1.5654132e+00  1.5738454e+00  1.4181524e-01 -1.7892961e-01]",8,100,0.10124686630738952,0.4853036797076453,0.4853036797076453,0.004546269241555725,0.98977959,0.12084205,0.10122576,,,0.3162,0.31621152,1.152e-05,1.3066,0.638091265107396,,0.5381015367231592,0.2930626692017702,0.29782227219357427
0.22000000000000006,"[ 3.78760000e-04  3.34983000e-03  4.00000000e-08 -1.95400000e-04
  1.56486613e+00  1.57413937e+00  1.48516720e-01 -1.87397800e-01]",8,100,0.10609990310446597,0.4857442981361088,0.4857442981361088,0.004548180328860823,0.98877989,0.12659777,0.10607433,,,0.3162,0.3162177,1.77e-05,1.3066,0.6380972149191437,,0.538103582230825,0.2926494466052554,0.2974027528321697
0.23000000000000007,"[ 4.03970000e-04  3.65826000e-03  5.00000000e-08 -2.23750000e-04
  1.56429357e+00  1.57444637e+00  1.55210910e-01 -1.95858620e-01]",8,100,0.11095734608582707,0.4862035706251716,0.4862035706251716,0.0045500714377284986,0.98773311,0.13235364,0.11092675,,,0.3162,0.31622466,2.466e-05,1.3066,0.6381027575780864,,0.538104720084569,0.2922175070008395,0.2969641574983712
0.24000000000000007,"[ 4.30460000e-04  3.97983000e-03  6.00000000e-08 -2.54670000e-04
  1.56369569e+00  1.57476630e+00  1.61897480e-01 -2.04311740e-01]",8,100,0.11581938179207878,0.48668126142939655,0.48668126142939655,0.0045521109295255146,0.98663919,0.13810966,0.11578317,,,0.3162,0.31623247,3.247e-05,1.3066,0.6381078615302577,,0.5381048881981427,0.291766638684228,0.296506438327931
0.25000000000000006,"[ 4.58310000e-04  4.31449000e-03  7.00000000e-08 -2.88280000e-04
  1.56307265e+00  1.57509907e+00  1.68576110e-01 -2.12756840e-01]",8,100,0.12068619440637274,0.4871771136853665,0.4871771136853665,0.004554139415501683,0.98549805,0.14386583,0.12064374,,,0.3162,0.31624116,4.116e-05,1.3066,0.6381124941626878,,0.5381040219781902,0.29129732758093946,0.2960299047301625
0.26000000000000006,"[ 4.87640000e-04  4.66213000e-03  8.00000000e-08 -3.24680000e-04
  1.56242464e+00  1.57544458e+00  1.75246500e-01 -2.21193590e-01]",8,100,0.1255579655432264,0.4876908782839028,0.4876908782839028,0.0045564234038570905,0.98430962,0.14962216,0.12550861,,,0.3162,0.3162508,5.08e-05,1.3066,0.6381166217985846,,0.5381020549122628,0.290809170577092,0.2955344163640152
0.2700000000000001,"[ 5.18530000e-04  5.02270000e-03  1.00000000e-07 -3.63980000e-04
  1.56175185e+00  1.57580274e+00  1.81908330e-01 -2.29621660e-01]",8,100,0.13043487432606543,0.48822228067259577,0.48822228067259577,0.004558775241891265,0.98307384,0.15537864,0.13037791,,,0.3162,0.31626143,6.143e-05,1.3066,0.6381202097782855,,0.5380989179157563,0.29030272675964097,0.2950203246651232
0.2800000000000001,"[ 5.51100000e-04  5.39611000e-03  1.20000000e-07 -4.06260000e-04
  1.56105447e+00  1.57617344e+00  1.88561290e-01 -2.38040750e-01]",8,100,0.1353170971327914,0.48877104319384695,0.48877104319384695,0.004561123558053941,0.98179061,0.16113527,0.13525179,,,0.3162,0.31627311,7.311e-05,1.3066,0.6381232224490085,,0.5380945401567745,0.28977831653202946,0.29448786201200133
0.2900000000000001,"[ 5.85460000e-04  5.78227000e-03  1.40000000e-07 -4.51640000e-04
  1.56033270e+00  1.57655658e+00  1.95205080e-01 -2.46450540e-01]",8,100,0.14020480756472986,0.4893368925191965,0.4893368925191965,0.004563710805037679,0.98045987,0.16689205,0.14013039,,,0.3162,0.31628591,8.591e-05,1.3066,0.6381256232176991,,0.5380888489376837,0.28923561016180555,0.2939369323595728
0.3000000000000001,"[ 6.21710000e-04  6.18109000e-03  1.60000000e-07 -5.00220000e-04
  1.55958674e+00  1.57695205e+00  2.01839410e-01 -2.54850720e-01]",8,100,0.14509817648992182,0.4899195342349422,0.4899195342349422,0.004566417361275447,0.97908154,0.17264897,0.14501384,,,0.3162,0.31629987,9.987e-05,1.3066,0.6381273746129427,,0.5380817691973427,0.2886750439971048,0.29336783158473245
0.3100000000000001,"[ 6.59980000e-04  6.59250000e-03  1.90000000e-07 -5.52080000e-04
  1.55881681e+00  1.57735974e+00  2.08463980e-01 -2.63240980e-01]",8,100,0.14999737183227124,0.4905186776283524,0.4905186776283524,0.004569401878346711,0.97765555,0.17840603,0.14990226,,,0.3162,0.31631506,0.00011506,1.3066,0.6381284382963784,,0.5380732242212927,0.2880964797277522,0.2927805654233887
0.3200000000000001,"[ 7.00380000e-04  7.01639000e-03  2.20000000e-07 -6.07330000e-04
  1.55802313e+00  1.57777953e+00  2.15078490e-01 -2.71621010e-01]",8,100,0.15490255860855476,0.4911340147738834,0.4911340147738834,0.004572544242267677,0.97618181,0.18416322,0.15479578,,,0.3162,0.31633153,0.00013153,1.3066,0.6381287751208797,,0.5380631352013736,0.28750036872999074,0.29217544173172555
0.3300000000000001,"[ 7.43030000e-04  7.45268000e-03  2.50000000e-07 -6.66060000e-04
  1.55720593e+00  1.57821130e+00  2.21682680e-01 -2.79990510e-01]",8,100,0.1598138987562936,0.4917652430707624,0.4917652430707624,0.004576029241550841,0.97466025,0.18992054,0.15969453,,,0.3162,0.31634937,0.00014937,1.3066,0.6381283451562705,,0.5380514218250144,0.28688653404937725,0.2915524507909728
0.34000000000000014,"[ 7.88040000e-04  7.90125000e-03  2.90000000e-07 -7.28360000e-04
  1.55636543e+00  1.57865494e+00  2.28276250e-01 -2.88349190e-01]",8,100,0.16473155118700122,0.492412045326395,0.492412045326395,0.004579818338044241,0.9730908,0.19567799,0.16459862,,,0.3162,0.31636862,0.00016862,1.3066,0.6381271077453281,,0.5380380017685773,0.28625527217814684,0.29091182578210023
0.35000000000000014,"[ 8.35560000e-04  8.36203000e-03  3.30000000e-07 -7.94320000e-04
  1.55550188e+00  1.57911031e+00  2.34858940e-01 -2.96696750e-01]",8,100,0.16965567164026518,0.4930740974617313,0.4930740974617313,0.004583835395401924,0.97147337,0.20143554,0.16950818,,,0.3162,0.31638937,0.00018937,1.3066,0.6381250215366123,,0.5380227911952797,0.2856069645159206,0.29025384506174967
0.36000000000000015,"[ 8.85690000e-04  8.83490000e-03  3.70000000e-07 -8.64030000e-04
  1.55461551e+00  1.57957730e+00  2.41430470e-01 -3.05032890e-01]",8,100,0.1745864126148825,0.49375107768605064,0.49375107768605064,0.004588203219656952,0.96980791,0.2071932,0.1744233,,,0.3162,0.31641166,0.00021166,1.3066,0.6381220445292768,,0.538005704914882,0.2849415870058242,0.28957858260228486
0.37000000000000016,"[ 9.38580000e-04  9.31976000e-03  4.30000000e-07 -9.37580000e-04
  1.55370658e+00  1.58005578e+00  2.47990570e-01 -3.13357340e-01]",8,100,0.179523923391743,0.4944426560150816,0.4944426560150816,0.004592964125814565,0.96809433,0.21295095,0.1793441,,,0.3162,0.31643558,0.00023558,1.3066,0.6381181341217592,,0.5379866560655975,0.2842592912006562,0.2888862035895027
0.38000000000000017,"[ 9.94340000e-04  9.81651000e-03  4.80000000e-07 -1.01506000e-03
  1.55277534e+00  1.58054560e+00  2.54539000e-01 -3.21669800e-01]",8,100,0.18446834995189382,0.4951484977164078,0.4951484977164078,0.004598159265345403,0.96633257,0.21870878,0.18427067,,,0.3162,0.3164612,0.0002612,1.3066,0.6381132471541662,,0.5379655563491392,0.2835602392953323,0.288176880426828
0.3900000000000002,"[ 1.05312000e-03  1.03250400e-02  5.50000000e-07 -1.09655000e-03
  1.55182205e+00  1.58104665e+00  2.61075490e-01 -3.29970010e-01]",8,100,0.1894198349290579,0.4958682649699831,0.4958682649699831,0.004603864730651208,0.96452255,0.22446669,0.18920313,,,0.3162,0.31648858,0.00028858,1.3066,0.6381073399536038,,0.5379423161123956,0.28284452975675894,0.28745075483240656
0.4000000000000002,"[ 1.11505000e-03  1.08452300e-02  6.20000000e-07 -1.18213000e-03
  1.55084698e+00  1.58155878e+00  2.67599790e-01 -3.38257670e-01]",8,100,0.19437851757875774,0.4966016139751883,0.4966016139751883,0.0046101068541740745,0.96266421,0.23022465,0.19414156,,,0.3162,0.31651781,0.00031781,1.3066,0.6381003683796809,,0.537916844353838,0.2821123723988434,0.28670802687495966
0.4100000000000002,"[ 1.18026000e-03  1.13769800e-02  7.00000000e-07 -1.27188000e-03
  1.54985040e+00  1.58208186e+00  2.74111670e-01 -3.46532510e-01]",8,100,0.19934453371850963,0.49734819857633217,0.49734819857633217,0.004616948123056057,0.96075748,0.23598265,0.19908605,,,0.3162,0.31654895,0.00034895,1.3066,0.6380922878713773,,0.5378890489102712,0.2813639110273893,0.2859488646552689
0.4200000000000002,"[ 1.24889000e-03  1.19201700e-02  7.90000000e-07 -1.36589000e-03
  1.54883258e+00  1.58261574e+00  2.80610870e-01 -3.54794270e-01]",8,100,0.20431801570427296,0.4981076654346194,0.4981076654346194,0.00462435005085587,0.95880231,0.24174069,0.20403669,,,0.3162,0.31658209,0.00038209,1.3066,0.6380830534935605,,0.5378588364636482,0.2805995057404874,0.2851735479197044
0.4300000000000002,"[ 1.32108000e-03  1.24746800e-02  8.90000000e-07 -1.46423000e-03
  1.54779381e+00  1.58316028e+00  2.87097170e-01 -3.63042680e-01]",8,100,0.20929909235861915,0.49887965876643475,0.49887965876643475,0.004632285117280585,0.95679864,0.24749873,0.20899356,,,0.3162,0.31661729,0.00041729,1.3066,0.638072619987801,,0.5378261128492032,0.2798195019247336,0.2843823504215112
0.4400000000000002,"[ 1.39696000e-03  1.30404000e-02  1.00000000e-06 -1.56698000e-03
  1.54673437e+00  1.58371534e+00  2.93570340e-01 -3.71277490e-01]",8,100,0.2142878889462835,0.49966383026406586,0.49966383026406586,0.004640997385684197,0.95474641,0.25325677,0.21395674,,,0.3162,0.31665464,0.00045464,1.3066,0.6380609418217632,,0.5377907831266742,0.27902369660278126,0.2835752682276491
0.45000000000000023,"[ 1.47668000e-03  1.36172000e-02  1.12000000e-06 -1.67420000e-03
  1.54565456e+00  1.58428077e+00  3.00030150e-01 -3.79498430e-01]",8,100,0.21928452724892417,0.5004598220642166,0.5004598220642166,0.004650553318161706,0.95264556,0.25901479,0.21892631,,,0.3162,0.31669421,0.00049421,1.3066,0.6380479732257801,,0.5377527510578026,0.2782122615228511,0.2827524895400533
0.46000000000000024,"[ 1.56037000e-03  1.42049700e-02  1.25000000e-06 -1.78598000e-03
  1.54455467e+00  1.58485643e+00  3.06476400e-01 -3.87705240e-01]",8,100,0.22428912546956634,0.5012672732754372,0.5012672732754372,0.0046609968579344315,0.95049606,0.26477277,0.22390232,,,0.3162,0.31673609,0.00053609,1.3066,0.6380336682473764,,0.5377119195842964,0.27738542375132735,0.281914232039316
0.47000000000000025,"[ 1.64818000e-03  1.48035900e-02  1.39000000e-06 -1.90238000e-03
  1.54343499e+00  1.58544215e+00  3.12908860e-01 -3.95897690e-01]",8,100,0.22930179820232072,0.502085818124709,0.502085818124709,0.004672288956638125,0.94829786,0.27053068,0.22888485,,,0.3162,0.31678035,0.00058035,1.3066,0.6380179808014321,,0.5376681909691804,0.2765435889343979,0.28106080557081
0.48000000000000026,"[ 1.74025000e-03  1.54129200e-02  1.55000000e-06 -2.02347000e-03
  1.54229585e+00  1.58603780e+00  3.19327340e-01 -4.04075510e-01]",8,100,0.2343226563835678,0.5029150891807135,0.5029150891807135,0.00468437953891053,0.94605091,0.27628851,0.23387396,,,0.3162,0.31682708,0.00062708,1.3066,0.6380008647252583,,0.5376214670843876,0.2756871935919636,0.28019253687535306
0.49000000000000027,"[ 1.83672000e-03  1.60328400e-02  1.73000000e-06 -2.14932000e-03
  1.54113753e+00  1.58664322e+00  3.25731630e-01 -4.12238480e-01]",8,100,0.23935180727537494,0.5037547357336876,0.5037547357336876,0.004697694502410095,0.94375519,0.28204623,0.2388697,,,0.3162,0.31687635,0.00067635,1.3066,0.6379822738304688,,0.5375716495381053,0.2748157125706716,0.27930926416732976
0.5000000000000002,"[ 1.93773000e-03  1.66632200e-02  1.92000000e-06 -2.28000000e-03
  1.53996036e+00  1.58725824e+00  3.32121530e-01 -4.20386350e-01]",8,100,0.24438935463271183,0.5046043829106244,0.5046043829106244,0.004712062357732091,0.94141066,0.28780382,0.24387213,,,0.3162,0.31692826,0.00072826,1.3066,0.6379621619162993,,0.5375186386334989,0.2739298500214832,0.27841145270118506
0.5100000000000002,"[ 2.04343000e-03  1.73039300e-02  2.13000000e-06 -2.41556000e-03
  1.53876465e+00  1.58788273e+00  3.38496870e-01 -4.28518890e-01]",8,100,0.2494353984618181,0.5054636687587171,0.5054636687587171,0.004727658400806645,0.93901731,0.29356125,0.24888128,,,0.3162,0.31698288,0.00078288,1.3066,0.6379404828639305,,0.5374623348777579,0.2730296118545421,0.27749921314863896
0.5200000000000002,"[ 2.15395000e-03  1.79548500e-02  2.36000000e-06 -2.55606000e-03
  1.53755073e+00  1.58851652e+00  3.44857440e-01 -4.36635860e-01]",8,100,0.25449003514940527,0.5063322244654814,0.5063322244654814,0.004744491904644589,0.9365751,0.2993185,0.25389721,,,0.3162,0.3170403,0.0008403,1.3066,0.6379171906583321,,0.5374026382473772,0.272115351973911,0.27657283434456276
0.5300000000000002,"[ 2.26944000e-03  1.86158400e-02  2.61000000e-06 -2.70157000e-03
  1.53631891e+00  1.58915944e+00  3.51203090e-01 -4.44737050e-01]",8,100,0.2595533573940601,0.5072096878197389,0.5072096878197389,0.0047627466813685865,0.93408403,0.30507554,0.25891995,,,0.3162,0.3171006,0.0009006,1.3066,0.6378922394519501,,0.5373394486829969,0.2711870785032253,0.2756324298840127
0.5400000000000003,"[ 2.39005000e-03  1.92867600e-02  2.88000000e-06 -2.85214000e-03
  1.53506954e+00  1.58981135e+00  3.57533620e-01 -4.52822220e-01]",8,100,0.2646254542722575,0.5080956882600508,0.5080956882600508,0.004782386821740786,0.9315441,0.31083235,0.26394953,,,0.3162,0.31716387,0.00096387,1.3066,0.6378655835971784,,0.5372726657526712,0.270245256149139,0.2746783467366778
0.5500000000000003,"[ 2.51591000e-03  1.99674800e-02  3.18000000e-06 -3.00784000e-03
  1.53380293e+00  1.59047209e+00  3.63848880e-01 -4.60891170e-01]",8,100,0.269706411154858,0.5089898623472164,0.5089898623472164,0.004803545340744592,0.92895529,0.31658888,0.26898599,,,0.3162,0.31723018,0.00103018,1.3066,0.6378371777173178,,0.5372021892901347,0.26929001516270984,0.27371076224030316
0.5600000000000003,"[ 2.64716000e-03  2.06578700e-02  3.50000000e-06 -3.16870000e-03
  1.53251942e+00  1.59114148e+00  3.70148710e-01 -4.68943670e-01]",8,100,0.27479630977833014,0.5098918502505361,0.5098918502505361,0.004826436466291333,0.92631762,0.32234511,0.27402935,,,0.3162,0.31729963,0.00109963,1.3066,0.6378069767380777,,0.5371279190684719,0.26832133014453685,0.2727297751305468
0.5700000000000003,"[ 2.78394000e-03  2.13577900e-02  3.85000000e-06 -3.33479000e-03
  1.53121935e+00  1.59181937e+00  3.76432950e-01 -4.76979510e-01]",8,100,0.2798952282808355,0.5108012801623806,0.5108012801623806,0.004850941141167502,0.9236311,0.32810101,0.27907962,,,0.3162,0.31737231,0.00117231,1.3066,0.6377749359259762,,0.5370497546804207,0.26733986232742646,0.2717358345961602
0.5800000000000003,"[ 2.92640000e-03  2.20671100e-02  4.23000000e-06 -3.50614000e-03
  1.52990307e+00  1.59250560e+00  3.82701450e-01 -4.84998500e-01]",8,100,0.28500324108245934,0.5117178020234106,0.5117178020234106,0.004877466956211311,0.92089575,0.33385654,0.28413682,,,0.3162,0.31744829,0.00124829,1.3066,0.6377410109753198,,0.5369675964834932,0.2663452107165825,0.27072884914620265
0.5900000000000003,"[ 3.07466000e-03  2.27856700e-02  4.65000000e-06 -3.68282000e-03
  1.52857092e+00  1.59320000e+00  3.88954060e-01 -4.93000420e-01]",8,100,0.2901204191026934,0.5126410417174326,0.5126410417174326,0.004905774086476643,0.91811159,0.33961167,0.28920097,,,0.3162,0.31752766,0.00132766,1.3066,0.6377051579922011,,0.5368813443337415,0.26533829964844485,0.26970940316452585
0.6000000000000003,"[ 3.22887000e-03  2.35133500e-02  5.09000000e-06 -3.86487000e-03
  1.52722323e+00  1.59390241e+00  3.95190650e-01 -5.00985080e-01]",8,100,0.29524682951986775,0.5135706483913667,0.5135706483913667,0.004936162256713757,0.91527867,0.34536637,0.29427207,,,0.3162,0.31761051,0.00141051,1.3066,0.6376673336225874,,0.536790899356715,0.26431896379969283,0.2686775261336395
0.6100000000000003,"[ 3.38917000e-03  2.42500100e-02  5.57000000e-06 -4.05233000e-03
  1.52586037e+00  1.59461266e+00  4.01411080e-01 -5.08952280e-01]",8,100,0.3003825360037814,0.5145062651542134,0.5145062651542134,0.004968738818578976,0.91239701,0.35112059,0.29935013,,,0.3162,0.31769692,0.00149692,1.3066,0.6376274950300016,,0.5366961626318938,0.26328743696248647,0.26763345135572125
0.6200000000000003,"[ 3.55568000e-03  2.49954900e-02  6.09000000e-06 -4.24524000e-03
  1.52448268e+00  1.59533059e+00  4.07615230e-01 -5.16901830e-01]",8,100,0.30552759865532353,0.5154475410679595,0.5154475410679595,0.005003710559557484,0.90946668,0.3568743,0.30443513,,,0.3162,0.31778698,0.00158698,1.3066,0.6375855999663934,,0.5365970357807784,0.26224375715046894,0.26657731266912077
0.6300000000000003,"[ 3.72855000e-03  2.57496700e-02  6.65000000e-06 -4.44364000e-03
  1.52309053e+00  1.59605604e+00  4.13802960e-01 -5.24833540e-01]",8,100,0.3106820740660031,0.5163941172432677,0.5163941172432677,0.005041025420194841,0.90648773,0.36262746,0.30952708,,,0.3162,0.31788077,0.00168077,1.3066,0.6375416068035336,,0.5364934207857281,0.26118849720918136,0.26550951683572793
0.6400000000000003,"[ 3.90790000e-03  2.65124000e-02  7.26000000e-06 -4.64757000e-03
  1.52168425e+00  1.59678883e+00  4.19974170e-01 -5.32747240e-01]",8,100,0.3158460152384358,0.5173456503690134,0.5173456503690134,0.005080953561676175,0.90346023,0.36838002,0.31462597,,,0.3162,0.31797839,0.00177839,1.3066,0.6374954746150121,,0.5363852207732851,0.260121577889192,0.26443013835336976
0.6500000000000004,"[ 4.09386000e-03  2.72835300e-02  7.91000000e-06 -4.85707000e-03
  1.52026423e+00  1.59752880e+00  4.26128740e-01 -5.40642720e-01]",8,100,0.3210194717421259,0.5183017876506851,0.5183017876506851,0.005123463887801544,0.90038426,0.37413195,0.31973177,,,0.3162,0.3180799,0.0018799,1.3066,0.637447163173206,,0.536272339226911,0.25904354159100174,0.2633395688680084
0.6600000000000004,"[ 4.28656000e-03  2.80629300e-02  8.61000000e-06 -5.07217000e-03
  1.51883081e+00  1.59827580e+00  4.32266560e-01 -5.48519830e-01]",8,100,0.32620248961863274,0.5192621912831955,0.5192621912831955,0.005168819640843342,0.8972599,0.37988319,0.32484447,,,0.3162,0.31818541,0.00198541,1.3066,0.6373966330379026,,0.536154680891179,0.2579543322418731,0.262237894918413
0.6700000000000004,"[ 4.48612000e-03  2.88504500e-02  9.35000000e-06 -5.29291000e-03
  1.51738436e+00  1.59902964e+00  4.38387530e-01 -5.56378390e-01]",8,100,0.33139511153146467,0.5202265163837282,0.5202265163837282,0.005217036846469895,0.89408724,0.38563372,0.32996404,,,0.3162,0.31829498,0.00209498,1.3066,0.6373438455533653,,0.5360321510426,0.25685440511316027,0.26112546390350544
0.6800000000000004,"[ 4.69268000e-03  2.96459500e-02  1.01600000e-05 -5.51931000e-03
  1.51592524e+00  1.59979017e+00  4.44491550e-01 -5.64218230e-01]",8,100,0.33659737669530193,0.5211944302776513,0.5211944302776513,0.0052683460065187215,0.8908664,0.39138347,0.33509046,,,0.3162,0.31840871,0.00220871,1.3066,0.6372887629289171,,0.5359046562521885,0.25574377710097523,0.2600023996003591
0.6900000000000004,"[ 4.90635000e-03  3.04492800e-02  1.10200000e-05 -5.75141000e-03
  1.51445382e+00  1.60055722e+00  4.50578530e-01 -5.72039190e-01]",8,100,0.3418093209980784,0.5221655970654656,0.5221655970654656,0.005322818267471651,0.88759748,0.39713241,0.3402237,,,0.3162,0.31852668,0.00232668,1.3066,0.6372313482449061,,0.5357721038614429,0.25462279570134283,0.25886899440202576
0.7000000000000004,"[ 5.12726000e-03  3.12603000e-02  1.19400000e-05 -5.98923000e-03
  1.51297046e+00  1.60133063e+00  4.56648390e-01 -5.79841090e-01]",8,100,0.3470309769687331,0.5231396865679905,0.5231396865679905,0.0053805715091614515,0.8842806,0.40288048,0.34536371,,,0.3162,0.31864897,0.00244897,1.3066,0.6371715655186501,,0.5356344025031251,0.25349171375161694,0.2577254922961434
0.7100000000000004,"[ 5.35552000e-03  3.20788700e-02  1.29200000e-05 -6.23279000e-03
  1.51147554e+00  1.60211023e+00  4.62701030e-01 -5.87623790e-01]",8,100,0.352262373834413,0.5241163754052537,0.5241163754052537,0.005441795407071684,0.88091591,0.40862764,0.35051046,,,0.3162,0.31877565,0.00257565,1.3066,0.6371093797353791,,0.5354914620419413,0.25235063480068165,0.2565720609373411
0.7200000000000004,"[ 5.59125000e-03  3.29048400e-02  1.39700000e-05 -6.48213000e-03
  1.50996943e+00  1.60289585e+00  4.68736390e-01 -5.95387130e-01]",8,100,0.35750353758846554,0.5250953395469304,0.5250953395469304,0.005506572008729103,0.87750355,0.41437383,0.3556639,,,0.3162,0.31890683,0.00270683,1.3066,0.6370447568733854,,0.535343193434583,0.2511998859536204,0.2554089818871487
0.7300000000000004,"[ 5.83456000e-03  3.37380700e-02  1.50900000e-05 -6.73726000e-03
  1.50845250e+00  1.60368734e+00  4.74754390e-01 -6.03130960e-01]",8,100,0.36275449098393486,0.5260762645700406,0.5260762645700406,0.005575111399734593,0.87404367,0.420119,0.36082399,,,0.3162,0.31904256,0.00284256,1.3066,0.6369776639594652,,0.5351895091057257,0.2500395243869813,0.2542363986743698
0.7400000000000004,"[ 6.08556000e-03  3.45784100e-02  1.62900000e-05 -6.99820000e-03
  1.50692511e+00  1.60448452e+00  4.80754960e-01 -6.10855120e-01]",8,100,0.3680152536296353,0.5270588315017903,0.5270588315017903,0.005647420612324565,0.87053643,0.4258631,0.36599067,,,0.3162,0.31918294,0.00298294,1.3066,0.6369080690814043,,0.5350303226355766,0.24887003205691988,0.25305467141423194
0.7500000000000004,"[ 6.34436000e-03  3.54257200e-02  1.75600000e-05 -7.26498000e-03
  1.50538765e+00  1.60528724e+00  4.86738040e-01 -6.18559480e-01]",8,100,0.3732858419446532,0.5280427348713199,0.5280427348713199,0.005723712272961771,0.86698201,0.43160608,0.37116388,,,0.3162,0.31932803,0.00312803,1.3066,0.6368359414592856,,0.5348655494184598,0.24769145434888323,0.25186393695848
0.7600000000000005,"[ 6.61106000e-03  3.62798600e-02  1.89100000e-05 -7.53760000e-03
  1.50384049e+00  1.60609534e+00  4.92703560e-01 -6.26243890e-01]",8,100,0.3785662692933664,0.5290276676534588,0.5290276676534588,0.005804063956723638,0.8633806,0.43734787,0.37634356,,,0.3162,0.31947793,0.00327793,1.3066,0.6367612514405547,,0.5346951061111821,0.24650411807694886,0.2506644755226363
0.7700000000000005,"[ 6.88578000e-03  3.71406800e-02  2.03400000e-05 -7.81608000e-03
  1.50228400e+00  1.60690865e+00  4.98651480e-01 -6.33908210e-01]",8,100,0.383856545969901,0.5300133324488734,0.5300133324488734,0.005888664536343866,0.8597324,0.44308842,0.38152966,,,0.3162,0.31963269,0.00343269,1.3066,0.6366839705572757,,0.5345189110890871,0.2453081072827114,0.24945644289911928
0.7800000000000005,"[ 7.16860000e-03  3.80080500e-02  2.18600000e-05 -8.10044000e-03
  1.50071856e+00  1.60772701e+00  5.04581730e-01 -6.41552300e-01]",8,100,0.38915667929438974,0.5309994298707098,0.5309994298707098,0.005977555149882775,0.85603762,0.44882768,0.38672209,,,0.3162,0.31979241,0.00359241,1.3066,0.6366040715355291,,0.5343368841600783,0.24410381697595762,0.24824015330650853
0.7900000000000005,"[ 7.45963000e-03  3.88818100e-02  2.34800000e-05 -8.39069000e-03
  1.49914454e+00  1.60855027e+00  5.10494280e-01 -6.49176050e-01]",8,100,0.39446667359309684,0.5319856697555407,0.5319856697555407,0.006070870248204461,0.85229647,0.45456558,0.3919208,,,0.3162,0.31995716,0.00375716,1.3066,0.6365215283534661,,0.5341489470628192,0.2428914358168709,0.24701581502721942
0.8000000000000005,"[ 7.75897000e-03  3.97618300e-02  2.51900000e-05 -8.68684000e-03
  1.49756232e+00  1.60937826e+00  5.16389080e-01 -6.56779300e-01]",8,100,0.39978653029065225,0.5329717647364101,0.5329717647364101,0.006168698457163523,0.8485092,0.46030206,0.3971257,,,0.3162,0.320127,0.003927,1.3066,0.6364363162510994,,0.5339550232280875,0.241671244775023,0.24578368299843367
0.8100000000000005,"[ 8.06669000e-03  4.06479700e-02  2.69900000e-05 -8.98889000e-03
  1.49597227e+00  1.61021082e+00  5.22266100e-01 -6.64361960e-01]",8,100,0.40511624793801637,0.5339574367988608,0.5339574367988608,0.006271220885214424,0.84467603,0.46603707,0.40233671,,,0.3162,0.320302,0.004102,1.3066,0.6363484117662557,,0.5337550379632795,0.24044331373065408,0.24454390369056211
0.8200000000000005,"[ 8.38290000e-03  4.15400800e-02  2.89000000e-05 -9.29686000e-03
  1.49437478e+00  1.61104781e+00  5.28125290e-01 -6.71923870e-01]",8,100,0.41045582230600497,0.5349424087165187,0.5349424087165187,0.00637853045834273,0.84079724,0.47177053,0.40755376,,,0.3162,0.32048225,0.00428225,1.3066,0.6362577927414758,,0.5335489182004829,0.23920789609801263,0.2432967168275323
0.8300000000000005,"[ 8.70767000e-03  4.24380300e-02  3.09200000e-05 -9.61074000e-03
  1.49277023e+00  1.61188905e+00  5.33966630e-01 -6.79464940e-01]",8,100,0.4158052463931702,0.5359264061350474,0.5359264061350474,0.006490671650501826,0.83687309,0.47750239,0.41277675,,,0.3162,0.32066781,0.00446781,1.3066,0.6361644383663225,,0.5333365928083227,0.23796534550595486,0.24204241276072488
0.8400000000000005,"[ 9.04110000e-03  4.33416700e-02  3.30400000e-05 -9.93055000e-03
  1.49115897e+00  1.61273441e+00  5.39790090e-01 -6.86985040e-01]",8,100,0.42116451045452064,0.5369091662539227,0.5369091662539227,0.006607817118552539,0.83290385,0.48323258,0.4180056,,,0.3162,0.32085875,0.00465875,1.3066,0.6360683292102601,,0.5331179927836041,0.2367157197503414,0.24078112986323147
0.8500000000000005,"[ 9.38325000e-03  4.42508800e-02  3.52800000e-05 -1.02562700e-02
  1.48954140e+00  1.61358372e+00  5.45595640e-01 -6.94484050e-01]",8,100,0.4265336021170599,0.5378904263770686,0.5378904263770686,0.0067300377440794226,0.82888982,0.48896103,0.4232402,,,0.3162,0.32105513,0.00485513,1.3066,0.6359694472174942,,0.5328930508703827,0.23545929365571572,0.23951311686899696
0.8600000000000005,"[ 9.73421000e-03  4.51655000e-02  3.76400000e-05 -1.05879200e-02
  1.48791789e+00  1.61443684e+00  5.51383270e-01 -7.01961870e-01]",8,100,0.43191250638083056,0.5388699261063618,0.5388699261063618,0.006857343333220008,0.82483131,0.49468767,0.42848048,,,0.3162,0.32125702,0.00505702,1.3066,0.6358677757488268,,0.5326617019158695,0.23419647364786153,0.2382386891509276
0.8700000000000006,"[ 1.00940500e-02  4.60854200e-02  4.01200000e-05 -1.09255000e-02
  1.48628881e+00  1.61529361e+00  5.57152950e-01 -7.09418380e-01]",8,100,0.4373012056418942,0.5398474212277472,0.5398474212277472,0.006989953147286392,0.82072863,0.50041244,0.43372631,,,0.3162,0.32146449,0.00526449,1.3066,0.6357632996134474,,0.5324238831016919,0.23292717573895264,0.23695791031719782
0.8800000000000006,"[ 1.04628400e-02  4.70104700e-02  4.27200000e-05 -1.12689900e-02
  1.48465454e+00  1.61615388e+00  5.62904680e-01 -7.16853490e-01]",8,100,0.44269967985417163,0.5408226568321036,0.5408226568321036,0.00712778129854141,0.81658211,0.50613527,0.43897761,,,0.3162,0.32167759,0.00547759,1.3066,0.6356560050415527,,0.5321795332746304,0.23165200903910335,0.23567119808539921
0.8900000000000006,"[ 1.08406400e-02  4.79405500e-02  4.54500000e-05 -1.16184000e-02
  1.48301546e+00  1.61701751e+00  5.68638440e-01 -7.24267080e-01]",8,100,0.44810790642249265,0.541795402764055,0.541795402764055,0.0072711025567176344,0.81239209,0.51185609,0.44423427,,,0.3162,0.32189639,0.00569639,1.3066,0.6355458797668286,,0.5319285939852464,0.2303707334752476,0.23437853450211468
0.9000000000000006,"[ 1.12275200e-02  4.88755000e-02  4.83200000e-05 -1.19737100e-02
  1.48137193e+00  1.61788434e+00  5.74354230e-01 -7.31659060e-01]",8,100,0.4535258604501332,0.5427654131394388,0.5427654131394388,0.007419804807325136,0.80815892,0.51757482,0.44949617,,,0.3162,0.32212095,0.00592095,1.3066,0.6354329129624843,,0.5316710082954981,0.22908400391154662,0.2330803592533095
0.9100000000000006,"[ 1.16235400e-02  4.98152100e-02  5.13100000e-05 -1.23349400e-02
  1.47972434e+00  1.61875424e+00  5.80052040e-01 -7.39029330e-01]",8,100,0.4589535145815276,0.5437324648247881,0.5437324648247881,0.007574086378275725,0.80388298,0.5232914,0.45476321,,,0.3162,0.32235132,0.00615132,1.3066,0.6353170953403261,,0.5314067221055043,0.22779173304326372,0.2317767309221643
0.9200000000000006,"[ 1.20287600e-02  5.07595300e-02  5.44500000e-05 -1.27020500e-02
  1.47807305e+00  1.61962706e+00  5.85731860e-01 -7.46377790e-01]",8,100,0.4643908392297755,0.5446963270824088,0.5446963270824088,0.007733915823956586,0.79956463,0.52900574,0.46003526,,,0.3162,0.32258756,0.00638756,1.3066,0.6351984190938632,,0.5311356831114779,0.22649436958633548,0.2304679819803734
0.9300000000000006,"[ 1.24432200e-02  5.17083400e-02  5.77300000e-05 -1.30750500e-02
  1.47641844e+00  1.62050265e+00  5.91393710e-01 -7.53704350e-01]",8,100,0.4698378025005996,0.5456567912434488,0.5456567912434488,0.007899551170638262,0.79520428,0.53471778,0.46531221,,,0.3162,0.32282973,0.00662973,1.3066,0.6350768779608315,,0.5308578416090534,0.22519165035212257,0.22915407906553953
0.9400000000000006,"[ 1.28669900e-02  5.26615200e-02  6.11500000e-05 -1.34539300e-02
  1.47476087e+00  1.62138088e+00  5.97037580e-01 -7.61008920e-01]",8,100,0.4752943704130341,0.5466136236154823,0.5466136236154823,0.00807073127935513,0.79080233,0.54042743,0.47059394,,,0.3162,0.32307788,0.00687788,1.3066,0.6349524671681256,,0.5305731494939433,0.2238845687854279,0.22783563237866147
0.9500000000000006,"[ 1.33001100e-02  5.36189200e-02  6.47200000e-05 -1.38386700e-02
  1.47310072e+00  1.62226161e+00  6.02663470e-01 -7.68291410e-01]",8,100,0.4807605066491889,0.5475666210899942,0.5475666210899942,0.008247612524975474,0.78635919,0.54613463,0.47588032,,,0.3162,0.32333206,0.00713206,1.3066,0.6348251835572168,,0.5302815620967769,0.22257309328331498,0.2265127254240893
0.9600000000000006,"[ 1.37426100e-02  5.45804300e-02  6.84400000e-05 -1.42292500e-02
  1.47143835e+00  1.62314470e+00  6.08271410e-01 -7.75551750e-01]",8,100,0.48623617286008886,0.5485156048850927,0.5485156048850927,0.008430666263822632,0.78187529,0.55183929,0.48117123,,,0.3162,0.32359232,0.00739232,1.3066,0.6346950254952107,,0.529983036726035,0.22125637741246112,0.22518502266801854
0.9700000000000006,"[ 1.41945500e-02  5.55459300e-02  7.23100000e-05 -1.46256700e-02
  1.46977414e+00  1.62403001e+00  6.13861390e-01 -7.82789830e-01]",8,100,0.49172132890893977,0.5494603449551217,0.5494603449551217,0.008619454974728859,0.77735108,0.55754133,0.48646653,,,0.3162,0.32385871,0.00765871,1.3066,0.6345619928113162,,0.5296775315268031,0.2199358420092716,0.22385335142893664
0.9800000000000006,"[ 1.46559500e-02  5.65152800e-02  7.63300000e-05 -1.50279000e-02
  1.46810844e+00  1.62491741e+00  6.19433430e-01 -7.90005570e-01]",8,100,0.497215932358491,0.5504006528134469,0.5504006528134469,0.008814107166522662,0.77278701,0.56324068,0.4917661,,,0.3162,0.32413127,0.00793127,1.3066,0.6344260870095053,,0.5293650087517957,0.21861148642823827,0.22251780828128268
0.9900000000000007,"[ 1.51268600e-02  5.74883800e-02  8.05000000e-05 -1.54359400e-02
  1.46644163e+00  1.62580678e+00  6.24987540e-01 -7.97198900e-01]",8,100,0.5027199388866255,0.5513373866267613,0.5513373866267613,0.009030902741641833,0.76818355,0.56893726,0.49706979,,,0.3162,0.32441005,0.00821005,1.3066,0.6342873111394383,,0.5290454327338643,0.21724130355902763,0.22115691120023245


==> figs/varqte/h2/real/RK54error/varqte_output.csv <==
t,params,num_params,num_time_steps,error_bound,error_bound_grad,error_grad,resid,fidelity,true_error,phase_agnostic_true_error,true_to_euler_error,trained_to_euler_error,target_energy,trained_energy,energy_error,h_norm,h_squared,h_trip,variance,dtdt_trained,re_im_grad
0,"[0.         0.         0.         0.         1.57079633 1.57079633
 0.         0.        ]",8,100,0.0,0.4806000000002118,0.4806000000002118,2.3557168051354564e-07,1.0,0.0,1e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999999,,0.5379327,0.30695629077037156,0.30695631538508394
9.563020881816212e-08,"[-0.00000000e+00  0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  7.00000000e-08 -8.00000000e-08]",8,100,4.5959878358014155e-08,0.48060000000007913,0.48060000000007913,1.3339407837452224e-07,1.0,6e-08,1.03e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999938,,0.5379326999999928,0.3069565329154204,0.30695643645766857
1.9126041763632425e-07,"[-0.00000000e+00  0.00000000e+00 -0.00000000e+00 -0.00000000e+00
  1.57079633e+00  1.57079633e+00  1.30000000e-07 -1.70000000e-07]",8,100,9.19197567160478e-08,0.4806000000003936,0.4806000000003936,3.323467680521783e-07,1.0,1.1e-07,1.07e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999775,,0.5379326999999536,0.30695670740930076,0.306956523704438
2.8234793160037054e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00 -0.00000000e+00
  1.57079633e+00  1.57079633e+00  1.90000000e-07 -2.50000000e-07]",8,100,1.3569641592721173e-07,0.48060000000024417,0.48060000000024417,2.6410196017744107e-07,1.0,1.6e-07,1.1e-06,,,0.3162,0.3162,0.0,1.3066,0.637915139999949,,0.5379326999998962,0.30695647889864053,0.306956409449151
3.8899417134912155e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  2.70000000e-07 -3.40000000e-07]",8,100,1.8695059875051414e-07,0.4806000000001513,0.4806000000001513,1.212155970465152e-07,1.0,2.2e-07,1.14e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999853,,0.5379326999999812,0.30695619396472174,0.30695626698227874
4.2388842788363126e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  2.90000000e-07 -3.70000000e-07]",8,100,2.0372077844100002e-07,0.48060000000019876,0.48060000000019876,1.7922736384379367e-07,1.0,2.4e-07,1.15e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999883,,0.5379326999999892,0.3069562754886681,0.3069563077442331
4.5878268441814097e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  3.20000000e-07 -4.00000000e-07]",8,100,2.2049095813149622e-07,0.48060000000031,0.48060000000031,2.759341372237508e-07,1.0,2.6e-07,1.17e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999929,,0.5379327000000005,0.3069560046122142,0.30695617230595834
5.096378235558468e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  3.50000000e-07 -4.40000000e-07]",8,100,2.4493193800108e-07,0.4806000000002995,0.4806000000002995,2.898382810897658e-07,1.0,2.9e-07,1.19e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999831,,0.5379326999999928,0.30695656334896093,0.30695645167433294
5.68798835291843e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  3.90000000e-07 -4.90000000e-07]",8,100,2.733647202414452e-07,0.480600000000351,0.480600000000351,2.889772252887775e-07,1.0,3.3e-07,1.21e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999835,,0.537932699999981,0.3069561236794214,0.30695623183953247
6.181373879506821e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  4.20000000e-07 -5.40000000e-07]",8,100,2.9707682864929326e-07,0.48060000000021713,0.48060000000021713,2.024684766241871e-07,1.0,3.6e-07,1.23e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999727,,0.5379326999999576,0.3069564705427956,0.3069564052712722
6.674759406095211e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  4.60000000e-07 -5.80000000e-07]",8,100,3.207889370571494e-07,0.480600000000518,0.480600000000518,3.350073118693377e-07,1.0,3.8e-07,1.25e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999785,,0.5379326999999721,0.30695650595816915,0.3069564229788216
7.055590200454332e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  0.00000000e+00
  1.57079633e+00  1.57079633e+00  4.80000000e-07 -6.10000000e-07]",8,100,3.390916650340649e-07,0.4806000000002294,0.4806000000002294,1.8193082751216448e-07,1.0,4.1e-07,1.27e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999727,,0.537932699999961,0.3069563893300092,0.3069563646648748
7.436420994813453e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  5.10000000e-07 -6.50000000e-07]",8,100,3.5739439301096235e-07,0.48060000000061537,0.48060000000061537,4.0481313656064764e-07,1.0,4.3e-07,1.28e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999665,,0.5379326999999429,0.30695690971621925,0.3069566248577853
7.725871189457881e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  5.30000000e-07 -6.70000000e-07]",8,100,3.7130536936558047e-07,0.4806000000006616,0.4806000000006616,4.460504573957996e-07,1.0,4.4e-07,1.3e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999599,,0.5379326999999288,0.3069564138428034,0.3069563769210481
8.015321384102308e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  5.50000000e-07 -7.00000000e-07]",8,100,3.852163457202035e-07,0.48060000000012715,0.48060000000012715,1.0880338148322113e-07,1.0,4.6e-07,1.31e-06,,,0.3162,0.3162,0.0,1.3066,0.637915139999957,,0.5379326999999247,0.3069563157835088,0.3069563278916556
8.414097417794343e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  5.80000000e-07 -7.30000000e-07]",8,100,4.043815218994597e-07,0.480600000000339,0.480600000000339,2.4095292352024495e-07,1.0,4.8e-07,1.33e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999566,,0.5379326999999301,0.30695596426762517,0.3069561521336147
8.980212071082542e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  6.20000000e-07 -7.80000000e-07]",8,100,4.3158899213650287e-07,0.4806000000006446,0.4806000000006446,4.385982189490422e-07,1.0,5.2e-07,1.35e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999586,,0.5379326999999479,0.306956346673974,0.30695634333665117
9.689938840283396e-07,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  6.70000000e-07 -8.40000000e-07]",8,100,4.656984606643332e-07,0.4806000000003799,0.4806000000003799,2.2102335760756644e-07,1.0,5.6e-07,1.38e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999708,,0.5379326999999542,0.30695595067332215,0.3069561453364556
1.0654635767293744e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  7.30000000e-07 -9.30000000e-07]",8,100,5.120617949764726e-07,0.48060000000059666,0.48060000000059666,4.121515724279793e-07,1.0,6.1e-07,1.43e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999788,,0.5379326999999733,0.3069567138463084,0.30695652692285413
1.1168600573970182e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  7.70000000e-07 -9.70000000e-07]",8,100,5.367629435853633e-07,0.48060000000050246,0.48060000000050246,2.928835535303517e-07,1.0,6.4e-07,1.45e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999814,,0.5379326999999862,0.3069565868085047,0.30695646340400395
1.1509618421099692e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  7.90000000e-07 -1.00000000e-06]",8,100,5.531522613184107e-07,0.48060000000022857,0.48060000000022857,1.4725746237624607e-07,1.0,6.6e-07,1.47e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999893,,0.5379326999999994,0.3069563609312359,0.3069563504655078
1.1850636268229201e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  8.10000000e-07 -1.03000000e-06]",8,100,5.695415790514642e-07,0.4806000000003191,0.4806000000003191,1.9123374648232484e-07,1.0,6.8e-07,1.48e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999988,,0.5379326999999908,0.30695620711226757,0.3069562735559758
1.21515389248507e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  8.30000000e-07 -1.06000000e-06]",8,100,5.840029607287098e-07,0.4806000000006566,0.4806000000006566,3.1592504133807134e-07,1.0,7e-07,1.5e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999872,,0.5379326999999843,0.3069566925426801,0.3069565162710166
1.2452441581472199e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  8.60000000e-07 -1.08000000e-06]",8,100,5.984643424059526e-07,0.48060000000083253,0.48060000000083253,4.760975233005426e-07,1.0,7.1e-07,1.51e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999837,,0.5379326999999775,0.3069558834486269,0.306956111723902
1.2882065996292274e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  1.00000000e-08
  1.57079633e+00  1.57079633e+00  8.80000000e-07 -1.12000000e-06]",8,100,6.191120917822328e-07,0.48060000000035946,0.48060000000035946,1.9793209124640468e-07,1.0,7.4e-07,1.53e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999871,,0.537932699999979,0.30695596775121825,0.3069561538754258
1.3607012151623282e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  9.30000000e-07 -1.18000000e-06]",8,100,6.539530040074554e-07,0.4806000000005029,0.4806000000005029,2.769108777013937e-07,1.0,7.8e-07,1.57e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999957,,0.5379326999999929,0.3069562745187643,0.3069563072591369
1.4459340068917613e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  9.90000000e-07 -1.26000000e-06]",8,100,6.949158837126843e-07,0.4806000000006335,0.4806000000006335,3.3694625774180735e-07,1.0,8.3e-07,1.61e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000196,,0.5379327000000551,0.3069566603378419,0.30695650016864406
1.5311667986211944e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.05000000e-06 -1.33000000e-06]",8,100,7.358787634178896e-07,0.4806000000005633,0.4806000000005633,2.2347360441400797e-07,1.0,8.8e-07,1.65e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000317,,0.5379327000000775,0.30695620284051156,0.3069562714200238
1.6272709040416005e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.12000000e-06 -1.41000000e-06]",8,100,7.820663964829992e-07,0.48060000000046776,0.48060000000046776,2.2550581099265721e-07,1.0,9.3e-07,1.7e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000427,,0.5379327000001003,0.30695636274940696,0.3069563513745288
1.6984456857941683e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.17000000e-06 -1.48000000e-06]",8,100,8.162729965932934e-07,0.480600000000677,0.480600000000677,2.7828207179576297e-07,1.0,9.7e-07,1.73e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915140000045,,0.5379327000001008,0.30695612976829567,0.3069562348838729
1.769620467546736e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.22000000e-06 -1.54000000e-06]",8,100,8.504795967036047e-07,0.48060000000088154,0.48060000000088154,3.9242184532004927e-07,1.0,1.01e-06,1.77e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915140000026,,0.5379327000000823,0.30695598573314486,0.3069561628661899
1.8379101288100137e-06,"[-0.00000000e+00 -0.00000000e+00 -0.00000000e+00  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.26000000e-06 -1.60000000e-06]",8,100,8.832996079067844e-07,0.4806000000006282,0.4806000000006282,2.431555127481576e-07,1.0,1.05e-06,1.8e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000109,,0.5379327000000454,0.3069562903598642,0.30695631517965294
1.89358370164223e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.30000000e-06 -1.65000000e-06]",8,100,9.100563270099784e-07,0.48060000000074315,0.48060000000074315,2.4836198769155395e-07,1.0,1.08e-06,1.83e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000239,,0.5379327000000731,0.30695637138165605,0.30695635569050744
1.9281182803671973e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.32000000e-06 -1.68000000e-06]",8,100,9.266536455452277e-07,0.48060000000085024,0.48060000000085024,2.3468497199451627e-07,1.0,1.1e-06,1.85e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000342,,0.5379327000000913,0.30695674086833014,0.30695654043380205
1.962652859092165e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.35000000e-06 -1.71000000e-06]",8,100,9.432509640804573e-07,0.4806000000008771,0.4806000000008771,3.65656820757894e-07,1.0,1.13e-06,1.87e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000385,,0.5379327000000973,0.30695644647178744,0.3069563932355208
1.9856301994327932e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.36000000e-06 -1.73000000e-06]",8,100,9.54293873848181e-07,0.4806000000008105,0.4806000000008105,2.769961873980132e-07,1.0,1.14e-06,1.88e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000406,,0.537932700000102,0.3069562747867759,0.3069563073930494
2.0086075397734216e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.38000000e-06 -1.75000000e-06]",8,100,9.653367836159096e-07,0.4806000000007384,0.4806000000007384,2.4702379941548693e-07,1.0,1.15e-06,1.89e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000393,,0.5379327000000996,0.306956323801133,0.30695633190026145
2.0438127721654365e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.40000000e-06 -1.78000000e-06]",8,100,9.822564183035347e-07,0.48060000000080133,0.48060000000080133,2.697774341523812e-07,1.0,1.17e-06,1.91e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000441,,0.537932700000107,0.30695680832154876,0.3069565741604427
2.0957482706185273e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  2.00000000e-08
  1.57079633e+00  1.57079633e+00  1.44000000e-06 -1.82000000e-06]",8,100,1.00721661886013e-06,0.48060000000086156,0.48060000000086156,2.8725169150617437e-07,1.0,1.2e-06,1.94e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000399,,0.5379327000001061,0.30695604921734815,0.30695619460831314
2.1584019675292706e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.48000000e-06 -1.88000000e-06]",8,100,1.037327985595495e-06,0.48060000000071945,0.48060000000071945,2.6318656282424584e-07,1.0,1.24e-06,1.97e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000258,,0.537932700000072,0.306956390105261,0.30695636505232066
2.2297692162168336e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.53000000e-06 -1.94000000e-06]",8,100,1.0716270853148152e-06,0.4806000000006819,0.4806000000006819,1.4929020114419222e-07,1.0,1.28e-06,2.01e-06,,,0.3162,0.3162,-0.0,1.3066,0.63791514000003,,0.5379327000000883,0.3069563832072506,0.3069563616033417
2.3011364649043966e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.58000000e-06 -2.00000000e-06]",8,100,1.1059261850341251e-06,0.48060000000088443,0.48060000000088443,2.2358663285033372e-07,1.0,1.32e-06,2.04e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000262,,0.5379327000000748,0.3069560588056819,0.30695619940245333
2.3793104068876e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.63000000e-06 -2.07000000e-06]",8,100,1.143496581551335e-06,0.48060000000095904,0.48060000000095904,2.6442487256810815e-07,1.0,1.36e-06,2.08e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000214,,0.53793270000008,0.30695668554273187,0.30695651277094504
2.4768690605821733e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.70000000e-06 -2.15000000e-06]",8,100,1.1903832705170242e-06,0.48060000000098857,0.48060000000098857,2.125111048654547e-07,1.0,1.42e-06,2.13e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000356,,0.537932700000095,0.3069564824441689,0.30695641122165684
2.535376719067758e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.74000000e-06 -2.20000000e-06]",8,100,1.2185020511852558e-06,0.4806000000012551,0.4806000000012551,4.5625423191493605e-07,1.0,1.45e-06,2.17e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000281,,0.53793270000008,0.3069562126378105,0.3069562763183421
2.5938843775533423e-06,"[-0.00000000e+00 -0.00000000e+00 -1.00000000e-08  3.00000000e-08
  1.57079633e+00  1.57079633e+00  1.78000000e-06 -2.26000000e-06]",8,100,1.2466208318535307e-06,0.4806000000011667,0.4806000000011667,4.073519522785379e-07,1.0,1.49e-06,2.2e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000144,,0.5379327000000562,0.30695642121566674,0.3069563806073008
2.6536193127593566e-06,"[-0.00000000e+00 -0.00000000e+00  2.00000000e-08  6.00000000e-08
  1.57079633e+00  1.57079633e+00  1.82000000e-06 -2.31000000e-06]",8,100,1.2753294417136022e-06,0.4806000000011318,0.4806000000011318,3.322639185632083e-07,1.0,1.5e-06,2.2e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000268,,0.5379327000000846,0.30695634527409504,0.3069563426365459
2.7086983210871052e-06,"[-0.00000000e+00 -0.00000000e+00  2.00000000e-08  6.00000000e-08
  1.57079633e+00  1.57079633e+00  1.86000000e-06 -2.35000000e-06]",8,100,1.3018004131159708e-06,0.4806000000010907,0.4806000000010907,2.7232349079197125e-07,1.0,1.54e-06,2.23e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000282,,0.5379327000000861,0.3069563025676658,0.30695632128335176
2.804425519905027e-06,"[-0.00000000e+00 -0.00000000e+00  2.00000000e-08  6.00000000e-08
  1.57079633e+00  1.57079633e+00  1.93000000e-06 -2.44000000e-06]",8,100,1.3478069048679374e-06,0.4806000000012003,0.4806000000012003,2.6874781449293853e-07,1.0,1.59e-06,2.28e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915140000036,,0.5379327000001004,0.30695634050601045,0.3069563402524786
2.866475344112992e-06,"[-0.00000000e+00 -0.00000000e+00  2.00000000e-08  6.00000000e-08
  1.57079633e+00  1.57079633e+00  1.97000000e-06 -2.49000000e-06]",8,100,1.377628050382356e-06,0.48060000000120967,0.48060000000120967,2.8530730977689146e-07,1.0,1.63e-06,2.32e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000421,,0.5379327000001185,0.3069566566477296,0.3069564983233427
2.928525168320957e-06,"[-0.00000000e+00 -0.00000000e+00  2.00000000e-08  6.00000000e-08
  1.57079633e+00  1.57079633e+00  2.01000000e-06 -2.55000000e-06]",8,100,1.4074491958968013e-06,0.48060000000114117,0.48060000000114117,2.1276704471121417e-07,1.0,1.66e-06,2.35e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000541,,0.5379327000001418,0.306956087046267,0.30695621352265595
2.97327342174213e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.04000000e-06 -2.58000000e-06]",8,100,1.428955206491073e-06,0.480600000001505,0.480600000001505,3.7666287256312315e-07,1.0,1.67e-06,2.36e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000542,,0.5379327000001375,0.3069560771511367,0.3069562085749139
3.0175218918330677e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.07000000e-06 -2.62000000e-06]",8,100,1.4502210212168377e-06,0.480600000001753,0.480600000001753,4.119966506313748e-07,1.0,1.7e-06,2.38e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000445,,0.5379327000001202,0.3069558108933718,0.30695607544590353
3.0694485046495036e-06,"[-0.00000000e+00 -1.00000000e-08  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.11000000e-06 -2.67000000e-06]",8,100,1.475176951336492e-06,0.4806000000013311,0.4806000000013311,1.831797928765125e-07,1.0,1.73e-06,2.41e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000467,,0.5379327000001304,0.30695629829555343,0.3069563191472022
3.137261250477428e-06,"[-0.00000000e+00 -1.00000000e-08  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.16000000e-06 -2.73000000e-06]",8,100,1.5077677569814843e-06,0.48060000000159453,0.48060000000159453,3.337069336259141e-07,1.0,1.77e-06,2.45e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000459,,0.5379327000001258,0.30695651714446526,0.30695642857152927
3.232184247639542e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.22000000e-06 -2.81000000e-06]",8,100,1.5533877494177274e-06,0.48060000000145997,0.48060000000145997,2.674485170292999e-07,1.0,1.82e-06,2.5e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000378,,0.5379327000001063,0.3069568381669274,0.30695658908281515
3.3008472206422725e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.27000000e-06 -2.87000000e-06]",8,100,1.5863871742429297e-06,0.4806000000017888,0.4806000000017888,3.76141139174359e-07,1.0,1.86e-06,2.5e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000076,,0.5379327000000359,0.3069564656445946,0.30695640282145553
3.369510193645003e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.31000000e-06 -2.93000000e-06]",8,100,1.6193865990681486e-06,0.4806000000014707,0.4806000000014707,2.4598409203481147e-07,1.0,1.9e-06,2.5e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000048,,0.5379327000000369,0.3069563489560535,0.3069563444773383
3.450831168798589e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  9.00000000e-08
  1.57079633e+00  1.57079633e+00  2.37000000e-06 -3.00000000e-06]",8,100,1.658469459727096e-06,0.4806000000017157,0.4806000000017157,3.291033040677133e-07,1.0,1.95e-06,2.51e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999937,,0.5379327000000226,0.3069562822344031,0.30695631111638827
3.5238806215897723e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.42000000e-06 -3.06000000e-06]",8,100,1.6935770267386208e-06,0.48060000000183883,0.48060000000183883,3.357657195018409e-07,1.0,1.99e-06,2.52e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999944,,0.5379327000000288,0.3069564314218956,0.3069563857100785
3.5941777423365954e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.47000000e-06 -3.12000000e-06]",8,100,1.7273618229696778e-06,0.4806000000015814,0.4806000000015814,1.5162584017704874e-07,1.0,2.03e-06,2.52e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000137,,0.5379327000000531,0.30695635016071454,0.3069563450796238
3.6890441713352506e-06,"[-0.00000000e+00 -0.00000000e+00  5.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.53000000e-06 -3.21000000e-06]",8,100,1.7729546287465648e-06,0.4806000000017262,0.4806000000017262,2.499453934819756e-07,1.0,2.08e-06,2.54e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000047,,0.5379327000000331,0.30695636994691033,0.3069563549726421
3.75225912031382e-06,"[-0.00000000e+00 -1.00000000e-08  5.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.58000000e-06 -3.26000000e-06]",8,100,1.8033357332257543e-06,0.48060000000174685,0.48060000000174685,9.87407675254452e-08,1.0,2.12e-06,2.54e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000197,,0.53793270000007,0.3069562951092699,0.30695631755383035
3.81547406929239e-06,"[-0.00000000e+00 -1.00000000e-08  5.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.62000000e-06 -3.32000000e-06]",8,100,1.8337168377049786e-06,0.4806000000021828,0.4806000000021828,4.700590982480966e-07,1.0,2.16e-06,2.55e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000099,,0.5379327000000501,0.30695634345823997,0.30695634172809605
3.912570613700353e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  2.69000000e-06 -3.40000000e-06]",8,100,1.8803814369476073e-06,0.48060000000195013,0.48060000000195013,2.4076901470132817e-07,1.0,2.21e-06,2.57e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000037,,0.5379327000000482,0.3069564365689381,0.3069563882835559
4.028358467053235e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  2.77000000e-06 -3.50000000e-06]",8,100,1.9360290792692336e-06,0.48060000000200354,0.48060000000200354,2.413239692666022e-07,1.0,2.28e-06,2.58e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999856,,0.5379327000000259,0.3069563509295519,0.30695634546382605
4.156354797926679e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  2.86000000e-06 -3.61000000e-06]",8,100,1.997544115887225e-06,0.48060000000219977,0.48060000000219977,2.436620266873719e-07,1.0,2.35e-06,2.6e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000241,,0.5379327000000861,0.30695613031735675,0.30695623515766424
4.223022131425171e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  2.90000000e-06 -3.67000000e-06]",8,100,2.029584436366709e-06,0.48060000000207603,0.48060000000207603,1.516323505599555e-07,1.0,2.39e-06,2.62e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000357,,0.5379327000001173,0.30695609845584115,0.30695621922698146
4.289689464923662e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.95000000e-06 -3.73000000e-06]",8,100,2.0616247568449665e-06,0.48060000000241127,0.48060000000241127,2.9099006951825486e-07,1.0,2.43e-06,2.1e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915140000024,,0.5379327000001018,0.3069564997511217,0.3069564198744529
4.349731081511179e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  2.99000000e-06 -3.78000000e-06]",8,100,2.090480757777081e-06,0.48060000000251196,0.48060000000251196,3.912103073656394e-07,1.0,2.46e-06,2.13e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000009,,0.5379327000000519,0.306956138098368,0.3069562390480027
4.414644408789096e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.00000000e-07
  1.57079633e+00  1.57079633e+00  3.03000000e-06 -3.84000000e-06]",8,100,2.121678102867003e-06,0.4806000000026216,0.4806000000026216,3.2768946836835993e-07,1.0,2.5e-06,2.65e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151400000076,,0.5379327000000738,0.3069566913589527,0.3069565156782532
4.479557736067013e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.08000000e-06 -3.89000000e-06]",8,100,2.1528754479568903e-06,0.48060000000246395,0.48060000000246395,2.7249020928215953e-07,1.0,2.54e-06,2.66e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999882,,0.5379327000000298,0.3069561836352638,0.3069562618164626
4.556187802870259e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.13000000e-06 -3.96000000e-06]",8,100,2.1897038580627272e-06,0.48060000000262865,0.48060000000262865,3.604404311185241e-07,1.0,2.58e-06,2.68e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999863,,0.5379327000000297,0.3069561522749815,0.30695624613624223
4.659382395370876e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.20000000e-06 -4.05000000e-06]",8,100,2.2392991792187975e-06,0.4806000000032247,0.4806000000032247,4.626216688038246e-07,1.0,2.64e-06,2.7e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999922,,0.5379327000000381,0.306956526882061,0.30695643343949974
4.790602037279092e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.29000000e-06 -4.16000000e-06]",8,100,2.3023633391202544e-06,0.4806000000027828,0.4806000000027828,2.4361932451568376e-07,1.0,2.71e-06,2.36e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999982,,0.5379327000000799,0.3069562833195842,0.3069563116584946
4.84252208905827e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.33000000e-06 -4.21000000e-06]",8,100,2.3273161160054754e-06,0.480600000002945,0.480600000002945,2.7150796784302766e-07,1.0,2.74e-06,2.74e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999969,,0.537932700000074,0.3069564487639501,0.30695639438059674
4.894442140837447e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.36000000e-06 -4.26000000e-06]",8,100,2.3522688928906993e-06,0.48060000000305714,0.48060000000305714,2.920512530302031e-07,1.0,2.77e-06,2.76e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999895,,0.5379327000000608,0.3069562872304823,0.30695631361380227
4.95384408491155e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.10000000e-07
  1.57079633e+00  1.57079633e+00  3.40000000e-06 -4.31000000e-06]",8,100,2.3808174672128857e-06,0.48060000000294223,0.48060000000294223,3.0148226238797976e-07,1.0,2.81e-06,2.77e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999872,,0.5379327000000642,0.30695637085016,0.30695635542369804
5.036433404011534e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.20000000e-07
  1.57079633e+00  1.57079633e+00  3.46000000e-06 -4.38000000e-06]",8,100,2.4205098939725735e-06,0.4806000000031738,0.4806000000031738,2.23318149616933e-07,1.0,2.86e-06,2.79e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999862,,0.5379327000000617,0.3069564009312108,0.3069563704641109
5.162351049767844e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.20000000e-07
  1.57079633e+00  1.57079633e+00  3.55000000e-06 -4.49000000e-06]",8,100,2.481025914523479e-06,0.4806000000031596,0.4806000000031596,2.006284459654086e-07,1.0,2.93e-06,2.83e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999735,,0.5379327000000558,0.30695675776301995,0.30695654888001933
5.280151755200856e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.20000000e-07
  1.57079633e+00  1.57079633e+00  3.63000000e-06 -4.59000000e-06]",8,100,2.5376409335549847e-06,0.48060000000335895,0.48060000000335895,2.522397851774174e-07,1.0,2.99e-06,2.86e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999752,,0.5379327000000684,0.3069565853682182,0.3069564626825291
5.397952460633868e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.20000000e-07
  1.57079633e+00  1.57079633e+00  3.71000000e-06 -4.69000000e-06]",8,100,2.5942559525865104e-06,0.4806000000037422,0.4806000000037422,3.942481862912981e-07,1.0,3.06e-06,2.89e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999633,,0.5379327000000222,0.30695689262339804,0.30695661630991167
5.502192923636284e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.20000000e-07
  1.57079633e+00  1.57079633e+00  3.78000000e-06 -4.78000000e-06]",8,100,2.6443539191058464e-06,0.4806000000034638,0.4806000000034638,1.6348300080915452e-07,1.0,3.12e-06,2.92e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999602,,0.5379327000000199,0.30695616528079583,0.30695625263874315
5.581033594530053e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  3.83000000e-06 -4.85000000e-06]",8,100,2.6822447455376706e-06,0.48060000000367903,0.48060000000367903,2.3145290818273046e-07,1.0,3.17e-06,2.79e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999551,,0.5379327000000164,0.30695670197226066,0.3069565209843704
5.6290709666864465e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  3.87000000e-06 -4.89000000e-06]",8,100,2.7053315065962078e-06,0.4806000000037644,0.4806000000037644,1.9000510162217488e-07,1.0,3.19e-06,2.82e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999491,,0.5379327000000043,0.306956244485574,0.30695629224098
5.67710833884284e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  3.90000000e-06 -4.94000000e-06]",8,100,2.728418267654753e-06,0.4806000000039926,0.4806000000039926,3.216340275058878e-07,1.0,3.22e-06,2.98e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999583,,0.5379327000000218,0.30695618462661545,0.3069562623113998
5.755084418616423e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  3.95000000e-06 -5.00000000e-06]",8,100,2.765893571594247e-06,0.4806000000041277,0.4806000000041277,3.183584148676686e-07,1.0,3.27e-06,3e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999496,,0.5379327000000185,0.3069567347450845,0.3069565373705677
5.859524946009782e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  4.03000000e-06 -5.09000000e-06]",8,100,2.816087689059912e-06,0.4806000000042718,0.4806000000042718,3.383384911799468e-07,1.0,3.32e-06,3.04e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999254,,0.5379326999999756,0.3069561068123424,0.306956223404106
5.984258292119709e-06,"[-0.00000000e+00 -1.00000000e-08  4.00000000e-08  1.30000000e-07
  1.57079633e+00  1.57079633e+00  4.11000000e-06 -5.20000000e-06]",8,100,2.8760345352007897e-06,0.4806000000044553,0.4806000000044553,3.39465486913731e-07,1.0,3.4e-06,3.01e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999229,,0.5379326999999656,0.306956052822618,0.3069561964091506
6.085062731064015e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.40000000e-07
  1.57079633e+00  1.57079633e+00  4.18000000e-06 -5.29000000e-06]",8,100,2.924481148557885e-06,0.4806000000043412,0.4806000000043412,2.299436650083312e-07,1.0,3.45e-06,3.11e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999597,,0.5379327000000356,0.30695671281522596,0.3069565264055444
6.17183839472523e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.40000000e-07
  1.57079633e+00  1.57079633e+00  4.24000000e-06 -5.37000000e-06]",8,100,2.966185532513851e-06,0.4806000000046273,0.4806000000046273,2.638395419798262e-07,1.0,3.5e-06,3.15e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999554,,0.5379327000000238,0.30695641684309505,0.30695637841933554
6.258614058386444e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.40000000e-07
  1.57079633e+00  1.57079633e+00  4.30000000e-06 -5.44000000e-06]",8,100,3.0078899164698147e-06,0.4806000000047605,0.4806000000047605,1.810782557060561e-07,1.0,3.55e-06,3.16e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999616,,0.5379327000000025,0.30695633102818176,0.30695633551180423
6.336690778486386e-06,"[-0.00000000e+00 -0.00000000e+00  4.00000000e-08  1.40000000e-07
  1.57079633e+00  1.57079633e+00  4.35000000e-06 -5.51000000e-06]",8,100,3.0454135881501974e-06,0.4806000000050167,0.4806000000050167,4.4302246240000706e-07,1.0,3.6e-06,3.21e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999957,,0.537932699999983,0.3069564967916808,0.30695641839342086
6.414767498586328e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.80000000e-07
  1.57079633e+00  1.57079633e+00  4.41000000e-06 -5.58000000e-06]",8,100,3.0829372598305737e-06,0.4806000000049735,0.4806000000049735,4.425586326492846e-07,1.0,3.62e-06,3.24e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999693,,0.5379327000000311,0.3069561433695135,0.30695624168238206
6.48872586818787e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  4.46000000e-06 -5.64000000e-06]",8,100,3.118481652260107e-06,0.48060000000520353,0.48060000000520353,3.552003933775908e-07,1.0,3.67e-06,3.27e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999784,,0.5379327000000589,0.3069563876600443,0.30695636382755076
6.5586760544480924e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  4.51000000e-06 -5.70000000e-06]",8,100,3.1520997117771398e-06,0.48060000000485403,0.48060000000485403,1.409812565493207e-07,1.0,3.7e-06,3.3e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999671,,0.5379327000000338,0.3069562009453915,0.3069562704703799
6.646550130389637e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  4.57000000e-06 -5.78000000e-06]",8,100,3.194331992675084e-06,0.4806000000052081,0.4806000000052081,2.3475144455668372e-07,1.0,3.75e-06,3.33e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999671,,0.53793270000004,0.3069563246679981,0.30695633233151604
6.790193386077043e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  4.66000000e-06 -5.90000000e-06]",8,100,3.2633669413592976e-06,0.48060000000530845,0.48060000000530845,2.5523892342470265e-07,1.0,3.84e-06,3.45e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999922,,0.5379326999999597,0.3069561194598968,0.306956229727377
6.932959576477648e-06,"[-0.00000000e+00 -0.00000000e+00  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  4.76000000e-06 -6.03000000e-06]",8,100,3.3319803724667355e-06,0.4806000000057709,0.4806000000057709,3.6253493464547564e-07,1.0,3.92e-06,3.44e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999935,,0.5379326999999823,0.30695619485670084,0.30695626742556803
7.068473336470824e-06,"[-0.00000000e+00 -0.00000000e+00  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  4.86000000e-06 -6.15000000e-06]",8,100,3.397108285520237e-06,0.48060000000594405,0.48060000000594405,3.8477124859322693e-07,1.0,4e-06,3.49e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999737,,0.5379327000000663,0.3069565934503134,0.30695646672233307
7.190503727583856e-06,"[-0.00000000e+00 -0.00000000e+00  9.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079633e+00  4.94000000e-06 -6.25000000e-06]",8,100,3.4557560914900167e-06,0.4806000000059548,0.4806000000059548,2.1031552620571285e-07,1.0,4.07e-06,3.67e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999842,,0.537932700000114,0.3069562563688428,0.3069562981816165
7.304365060833022e-06,"[-0.00000000e+00 -0.00000000e+00  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.02000000e-06 -6.35000000e-06]",8,100,3.5104778482502497e-06,0.48060000000616315,0.48060000000616315,2.2967905374291768e-07,1.0,4.14e-06,3.58e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999532,,0.5379327000000611,0.3069559921262569,0.306956166060197
7.408355068544342e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.09000000e-06 -6.44000000e-06]",8,100,3.560455445956968e-06,0.48060000000618314,0.48060000000618314,9.949787327844245e-08,1.0,4.2e-06,3.63e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999544,,0.5379327000000591,0.3069561496885671,0.3069562448413415
7.497035161488121e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.15000000e-06 -6.52000000e-06]",8,100,3.603075098626262e-06,0.48060000000641057,0.48060000000641057,2.1379794364519415e-07,1.0,4.25e-06,3.66e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999525,,0.5379327000000572,0.3069563513705361,0.30695634568221575
7.58331388375935e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.21000000e-06 -6.59000000e-06]",8,100,3.644540652550373e-06,0.4806000000067686,0.4806000000067686,4.21653688540116e-07,1.0,4.3e-06,3.7e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999518,,0.5379327000000502,0.30695643980749254,0.3069563899005184
7.67657390503137e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  5.27000000e-06 -6.67000000e-06]",8,100,3.689361418774283e-06,0.4806000000068459,0.4806000000068459,3.8882297629604644e-07,1.0,4.35e-06,3.74e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999445,,0.5379327000000331,0.3069563318646445,0.30695633592904864
7.782281468405965e-06,"[-0.00000000e+00 -0.00000000e+00  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.35000000e-06 -6.77000000e-06]",8,100,3.7401644737328923e-06,0.4806000000070784,0.4806000000070784,3.630659574655847e-07,1.0,4.41e-06,3.78e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999358,,0.5379327000000378,0.3069563233134821,0.30695633165335806
7.892582777900655e-06,"[-0.00000000e+00 -0.00000000e+00  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  5.42000000e-06 -6.86000000e-06]",8,100,3.793175283076797e-06,0.48060000000713593,0.48060000000713593,2.7197422952804257e-07,1.0,4.47e-06,3.83e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999259,,0.5379327000000105,0.30695628978208933,0.3069563148876203
7.985780614344436e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  5.49000000e-06 -6.94000000e-06]",8,100,3.83796616327237e-06,0.48060000000745706,0.48060000000745706,3.1632868997198887e-07,1.0,4.53e-06,3.87e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999088,,0.5379326999999817,0.3069566006770672,0.3069564703349406
8.043698415194048e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  5.53000000e-06 -6.99000000e-06]",8,100,3.86580145836113e-06,0.4806000000074977,0.4806000000074977,2.7723641221835966e-07,1.0,4.56e-06,3.9e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999128,,0.5379326999999916,0.30695645162967927,0.306956395811232
8.10161621604366e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.70000000e-07
  1.57079633e+00  1.57079633e+00  5.57000000e-06 -7.04000000e-06]",8,100,3.893636753449902e-06,0.4806000000076855,0.4806000000076855,3.138284691800233e-07,1.0,4.59e-06,3.92e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998993,,0.5379326999999672,0.30695611902459596,0.30695622950858786
8.173977643873933e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.62000000e-06 -7.11000000e-06]",8,100,3.928413655664278e-06,0.4806000000074804,0.4806000000074804,1.8388223382368417e-07,1.0,4.64e-06,3.95e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998906,,0.537932699999951,0.3069562875796352,0.30695631378619803
8.242283385862289e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.66000000e-06 -7.17000000e-06]",8,100,3.961241395264423e-06,0.4806000000081179,0.4806000000081179,5.250729602052005e-07,1.0,4.68e-06,3.98e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998885,,0.5379326999999587,0.30695653977319326,0.3069564398826745
8.30010268064355e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079633e+00  5.70000000e-06 -7.22000000e-06]",8,100,3.9890293483367765e-06,0.48060000000814324,0.48060000000814324,3.689473897798324e-07,1.0,4.71e-06,4.3e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998759,,0.5379326999999202,0.30695647467714593,0.3069564073346194
8.35792197542481e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  5.74000000e-06 -7.27000000e-06]",8,100,4.016817301409088e-06,0.4806000000083574,0.4806000000083574,4.752233773467593e-07,1.0,4.74e-06,4.04e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998874,,0.5379326999999436,0.3069563379965759,0.3069563389942432
8.43085378072159e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  5.79000000e-06 -7.33000000e-06]",8,100,4.051868327033937e-06,0.48060000000850095,0.48060000000850095,3.8225929538842175e-07,1.0,4.79e-06,4.37e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998781,,0.5379326999999394,0.30695622092426045,0.3069562804580143
8.498239005213059e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  5.84000000e-06 -7.39000000e-06]",8,100,4.0842536659250734e-06,0.48060000000808134,0.48060000000808134,1.6325891913838688e-07,1.0,4.83e-06,4.3e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998756,,0.5379326999999401,0.30695636548892374,0.30695635274054794
8.579330988923813e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  5.89000000e-06 -7.46000000e-06]",8,100,4.123226473297138e-06,0.4806000000082941,0.4806000000082941,2.62869036985969e-07,1.0,4.87e-06,4.33e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998712,,0.5379326999999139,0.30695626646278645,0.30695630322736395
8.687077596802639e-06,"[-0.00000000e+00 -1.00000000e-08  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  5.97000000e-06 -7.55000000e-06]",8,100,4.175009493044578e-06,0.480600000008499,0.480600000008499,2.0644803674308808e-07,1.0,4.93e-06,4.37e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998839,,0.5379326999999416,0.3069562384100777,0.30695628920092505
8.764280082665915e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.02000000e-06 -7.62000000e-06]",8,100,4.212113007751134e-06,0.48060000000879016,0.48060000000879016,3.1366020058605813e-07,1.0,4.98e-06,4.4e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998718,,0.5379326999999143,0.3069565635349869,0.30695645176322606
8.82347899532032e-06,"[-0.00000000e+00 -1.00000000e-08  9.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.06000000e-06 -7.67000000e-06]",8,100,4.240564005173356e-06,0.48060000000897474,0.48060000000897474,2.9591123230024626e-07,1.0,5.01e-06,4.42e-06,,,0.3162,0.3162,-0.0,1.3066,0.63791513999988,,0.5379326999999382,0.30695670603165065,0.30695652301148113
8.87060506174739e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.09000000e-06 -7.71000000e-06]",8,100,4.2632127926986285e-06,0.4806000000090674,0.4806000000090674,3.0357441572042517e-07,1.0,5.04e-06,4.44e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998757,,0.537932699999937,0.3069564491238902,0.30695639455755575
8.917731128174461e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.13000000e-06 -7.75000000e-06]",8,100,4.285861580223893e-06,0.48060000000906494,0.48060000000906494,2.7725293323686156e-07,1.0,5.06e-06,4.45e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998777,,0.5379326999999449,0.30695597847379646,0.306956159232514
8.977675294899468e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.17000000e-06 -7.81000000e-06]",8,100,4.3146707467513326e-06,0.4806000000093058,0.4806000000093058,3.6274860103570487e-07,1.0,5.1e-06,4.47e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998881,,0.5379326999999674,0.3069561453661942,0.30695624267860844
9.023805516273753e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.20000000e-06 -7.85000000e-06]",8,100,4.336840931144235e-06,0.48060000000909836,0.48060000000909836,1.3884929173128655e-07,1.0,5.13e-06,4.49e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998909,,0.5379326999999772,0.30695632841119513,0.30695633420121354
9.069935737648037e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.23000000e-06 -7.89000000e-06]",8,100,4.359011115537141e-06,0.48060000000922204,0.48060000000922204,2.0378540097970995e-07,1.0,5.15e-06,4.51e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998998,,0.537932700000001,0.30695630647689964,0.3069563232340182
9.147010277297084e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.28000000e-06 -7.95000000e-06]",8,100,4.3960531392931984e-06,0.480600000009568,0.480600000009568,3.0801438782171343e-07,1.0,5.2e-06,4.54e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998948,,0.5379326999999893,0.3069563419890434,0.306956340989918
9.209201904003429e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.33000000e-06 -8.01000000e-06]",8,100,4.42594243508885e-06,0.4806000000097811,0.4806000000097811,3.618403468921678e-07,1.0,5.23e-06,4.56e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999021,,0.5379326999999982,0.30695629633531696,0.30695631816295676
9.239681923377755e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.35000000e-06 -8.03000000e-06]",8,100,4.440591132400456e-06,0.4806000000097563,0.4806000000097563,2.670771271236665e-07,1.0,5.25e-06,4.58e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999025,,0.5379327000000075,0.3069560010762777,0.3069561705334537
9.270161942752081e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.37000000e-06 -8.06000000e-06]",8,100,4.455239829712058e-06,0.48060000000983305,0.48060000000983305,2.9997324934141345e-07,1.0,5.27e-06,4.59e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999122,,0.5379327000000328,0.30695669938921966,0.3069565196899004
9.311215671128434e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.40000000e-06 -8.10000000e-06]",8,100,4.474970251569378e-06,0.4806000000100983,0.4806000000100983,4.75597717644958e-07,1.0,5.29e-06,4.6e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999012,,0.5379327000000154,0.306956193622768,0.3069562668065385
9.35504746864675e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.50000000e-07
  1.57079633e+00  1.57079634e+00  6.43000000e-06 -8.13000000e-06]",8,100,4.4960358134571225e-06,0.4806000000103144,0.4806000000103144,4.3574733781747234e-07,1.0,5.32e-06,4.89e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999911,,0.5379327000000376,0.30695670944851006,0.30695652471931667
9.401311002623394e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.46000000e-06 -8.17000000e-06]",8,100,4.518270067886775e-06,0.480600000010164,0.480600000010164,3.1245985637652567e-07,1.0,5.34e-06,4.64e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999061,,0.5379327000000247,0.3069566562932685,0.3069564981417618
9.447574536600039e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.49000000e-06 -8.21000000e-06]",8,100,4.540504322316416e-06,0.4806000000101604,0.4806000000101604,2.707822652563784e-07,1.0,5.37e-06,4.94e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999117,,0.5379327000000229,0.30695654066229283,0.3069564403262748
9.507379349945413e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.53000000e-06 -8.27000000e-06]",8,100,4.5692465156108154e-06,0.480600000010223,0.480600000010223,2.441684889302383e-07,1.0,5.4e-06,4.96e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999227,,0.5379327000000469,0.3069566096619375,0.30695647482607896
9.546321940799953e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.56000000e-06 -8.30000000e-06]",8,100,4.587962324775909e-06,0.4806000000106342,0.4806000000106342,4.019663029208165e-07,1.0,5.43e-06,4.97e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999927,,0.537932700000053,0.30695654780221804,0.3069564438960248
9.579544318280022e-06,"[-0.00000000e+00 -1.00000000e-08  8.00000000e-08  1.60000000e-07
  1.57079633e+00  1.57079634e+00  6.58000000e-06 -8.33000000e-06]",8,100,4.6039289993931714e-06,0.4806000000103922,0.4806000000103922,2.7212448200481187e-07,1.0,5.45e-06,4.98e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999237,,0.5379327000000482,0.3069563111618101,0.30695632557593466
9.61276669576009e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  6.60000000e-06 -8.36000000e-06]",8,100,4.61989567401043e-06,0.480600000010784,0.480600000010784,3.3909668019862275e-07,1.0,5.46e-06,5e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999266,,0.537932700000058,0.30695679907145373,0.30695656953057304
9.648835603633992e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  6.63000000e-06 -8.39000000e-06]",8,100,4.6372303911350095e-06,0.48060000001053327,0.48060000001053327,2.3817955009978582e-07,1.0,5.48e-06,5.01e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999231,,0.5379327000000609,0.30695611482966506,0.3069562274098007
9.693496697575253e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  6.66000000e-06 -8.43000000e-06]",8,100,4.658694512883662e-06,0.4806000000104771,0.4806000000104771,1.3495832383442734e-07,1.0,5.5e-06,5.03e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999299,,0.5379327000000733,0.306956525901413,0.30695643294570785
9.772384099006272e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  6.71000000e-06 -8.50000000e-06]",8,100,4.696607798012242e-06,0.48060000001084663,0.48060000001084663,3.021998420593739e-07,1.0,5.55e-06,5.05e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999919,,0.5379327000000447,0.30695613079289485,0.3069562353912568
9.910338022124658e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  6.81000000e-06 -8.62000000e-06]",8,100,4.762908453464466e-06,0.48060000001157105,0.48060000001157105,3.7477418043855717e-07,1.0,5.62e-06,5.1e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999009,,0.5379327000000172,0.3069566661906586,0.30695650308977684
9.968914850288739e-06,"[-0.00000000e+00 -1.00000000e-08  1.00000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  6.85000000e-06 -8.67000000e-06]",8,100,4.7910604770807945e-06,0.4806000000112485,0.4806000000112485,2.3532880915694906e-07,1.0,5.66e-06,5.12e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998891,,0.5379327000000119,0.3069567882179596,0.30695656410357974
1.002749167845282e-05,"[-0.00000000e+00 -1.00000000e-08  1.40000000e-07  2.00000000e-07
  1.57079633e+00  1.57079634e+00  6.89000000e-06 -8.72000000e-06]",8,100,4.8192125006959794e-06,0.4806000000114475,0.4806000000114475,3.1174159954783723e-07,1.0,5.68e-06,5.15e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998996,,0.5379327000000271,0.3069564400024668,0.3069563899957453
1.0080381093804742e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.00000000e-07
  1.57079633e+00  1.57079634e+00  6.93000000e-06 -8.76000000e-06]",8,100,4.84463115371472e-06,0.48060000001142805,0.48060000001142805,2.121447015194127e-07,1.0,5.71e-06,5.17e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999909,,0.5379327000000452,0.3069563185203198,0.3069563292546902
1.015550811627379e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.00000000e-07
  1.57079633e+00  1.57079634e+00  6.98000000e-06 -8.83000000e-06]",8,100,4.880737200714206e-06,0.4806000000117652,0.4806000000117652,3.3816659950072677e-07,1.0,5.75e-06,5.19e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999119,,0.5379327000000632,0.3069562082428411,0.3069562741157978
1.0195370950844225e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.00000000e-07
  1.57079633e+00  1.57079634e+00  7.00000000e-06 -8.86000000e-06]",8,100,4.899895279009229e-06,0.48060000001154507,0.48060000001154507,1.0278578455035765e-07,1.0,5.78e-06,5.21e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999132,,0.5379327000000659,0.3069564356757637,0.30695638783236623
1.0223988688245682e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.02000000e-06 -8.89000000e-06]",8,100,4.913648963604183e-06,0.4806000000118969,0.4806000000118969,3.148093580283373e-07,1.0,5.79e-06,5.07e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999037,,0.5379327000000477,0.3069560688770947,0.3069562044328535
1.025260642564714e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.04000000e-06 -8.91000000e-06]",8,100,4.927402648199126e-06,0.48060000001179665,0.48060000001179665,1.606509939195048e-07,1.0,5.81e-06,5.22e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998952,,0.5379327000000266,0.30695612749975104,0.30695623374421926
1.0285785120805843e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  7.07000000e-06 -8.94000000e-06]",8,100,4.943348329092159e-06,0.48060000001203734,0.48060000001203734,3.388100063969077e-07,1.0,5.83e-06,5.23e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998929,,0.5379327000000289,0.30695598757021264,0.3069561637793356
1.0322775536399705e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.09000000e-06 -8.97000000e-06]",8,100,4.961125922827016e-06,0.48060000001196596,0.48060000001196596,2.0355357144444073e-07,1.0,5.85e-06,5.13e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998938,,0.5379327000000219,0.3069562418599222,0.3069562909242212
1.0366818245698074e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.12000000e-06 -9.01000000e-06]",8,100,4.982292848916354e-06,0.480600000012119,0.480600000012119,1.8064817150731186e-07,1.0,5.88e-06,5.26e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998753,,0.5379326999999932,0.30695650396094853,0.30695642197464645
1.0410860954996444e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.15000000e-06 -9.05000000e-06]",8,100,5.003459775005682e-06,0.48060000001201403,0.48060000001201403,9.506746809397287e-08,1.0,5.9e-06,5.28e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999872,,0.5379326999999829,0.3069564116217466,0.30695637580509083
1.04678910593793e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.19000000e-06 -9.10000000e-06]",8,100,5.030868443172789e-06,0.48060000001246334,0.48060000001246334,3.0000789765297346e-07,1.0,5.93e-06,5.3e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998799,,0.5379327000000009,0.3069560743777172,0.3069562071828692
1.0552159866888111e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.90000000e-07
  1.57079633e+00  1.57079634e+00  7.25000000e-06 -9.17000000e-06]",8,100,5.071368032062561e-06,0.4806000000125776,0.4806000000125776,1.3600766053323548e-07,1.0,5.98e-06,5.08e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998817,,0.5379326999999836,0.30695623473392486,0.30695628736090946
1.0642642611201785e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.31000000e-06 -9.25000000e-06]",8,100,5.114854038979146e-06,0.48060000001271613,0.48060000001271613,2.761320649902598e-07,1.0,6.04e-06,5.13e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998795,,0.5379326999999957,0.3069564067517861,0.30695637336977954
1.072784369326418e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.80000000e-07
  1.57079633e+00  1.57079634e+00  7.37000000e-06 -9.33000000e-06]",8,100,5.155801679019395e-06,0.48060000001315795,0.48060000001315795,3.9961814584387147e-07,1.0,6.09e-06,5.39e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999861,,0.5379326999999834,0.3069559345967331,0.3069561372920345
1.0813355020141953e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.60000000e-07
  1.57079633e+00  1.57079634e+00  7.43000000e-06 -9.40000000e-06]",8,100,5.196898422716336e-06,0.4806000000135276,0.4806000000135276,5.274708936905575e-07,1.0,6.14e-06,5.22e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998676,,0.5379327000000176,0.3069563305231142,0.3069563352550646
1.089202827030614e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.48000000e-06 -9.47000000e-06]",8,100,5.2347087867462635e-06,0.48060000001353326,0.48060000001353326,3.8930248491302855e-07,1.0,6.19e-06,5.45e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998629,,0.5379327000000175,0.3069565000034111,0.30695641999521023
1.0972927381558753e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.54000000e-06 -9.54000000e-06]",8,100,5.2735888996153545e-06,0.4806000000136916,0.4806000000136916,3.789959617389484e-07,1.0,6.23e-06,5.48e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998799,,0.5379327000000402,0.306956311819684,0.306956325903282
1.1075017857499084e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.61000000e-06 -9.63000000e-06]",8,100,5.322653582353666e-06,0.4806000000137452,0.4806000000137452,2.4464913871086187e-07,1.0,6.29e-06,5.52e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999904,,0.5379327000000989,0.30695641881422703,0.30695637940055703
1.1172244141506967e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.68000000e-06 -9.71000000e-06]",8,100,5.369380534449203e-06,0.4806000000139082,0.4806000000139082,2.1136110309143867e-07,1.0,6.35e-06,5.56e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999123,,0.5379327000001101,0.3069564760664183,0.30695640802657986
1.1257765026127561e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.73000000e-06 -9.79000000e-06]",8,100,5.410481871599081e-06,0.4806000000144449,0.4806000000144449,3.2659359327781063e-07,1.0,6.4e-06,5.59e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999896,,0.5379327000000731,0.3069566196155754,0.30695647980088203
1.1343285910748156e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.70000000e-07
  1.57079633e+00  1.57079634e+00  7.79000000e-06 -9.86000000e-06]",8,100,5.451583208748961e-06,0.4806000000144662,0.4806000000144662,2.4510399002517457e-07,1.0,6.44e-06,5.62e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998861,,0.5379327000000553,0.3069564076789435,0.306956373832547
1.1419048108592819e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.00000000e-07
  1.57079633e+00  1.57079634e+00  7.84000000e-06 -9.93000000e-06]",8,100,5.487994521037087e-06,0.4806000001124425,0.4806000001124425,2.710520963963703e-07,1.0,6.48e-06,5.66e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998851,,0.5379327000000586,0.30695666481336864,0.30695650235267374
1.1494810306437482e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.80000000e-07
  1.57079633e+00  1.57079634e+00  7.90000000e-06 -9.99000000e-06]",8,100,5.524405833329898e-06,0.48060000011563264,0.48060000011563264,4.0815982424637236e-07,1.0,6.5e-06,5.56e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998761,,0.5379327000000264,0.3069565964945282,0.3069564681917042
1.1564710826407465e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.50000000e-07
  1.57079633e+00  1.57079634e+00  7.94000000e-06 -1.00500000e-05]",8,100,5.55800002323546e-06,0.4806000001145887,0.4806000001145887,2.2316519176864434e-07,1.0,6.53e-06,5.73e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998784,,0.5379327000000262,0.3069562714582572,0.3069563056740704
1.1623735473802915e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  4.00000000e-07
  1.57079633e+00  1.57079634e+00  7.99000000e-06 -1.01100000e-05]",8,100,5.586367268780451e-06,0.4806000001145761,0.4806000001145761,1.6992361703532876e-07,1.0,6.54e-06,5.76e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998827,,0.5379327000000352,0.3069562699969182,0.3069563049434115
1.1682760121198365e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  4.60000000e-07
  1.57079633e+00  1.57079634e+00  8.03000000e-06 -1.01600000e-05]",8,100,5.614734514325425e-06,0.4806000001141955,0.4806000001141955,2.077611869319542e-07,1.0,6.56e-06,5.79e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998891,,0.5379327000000568,0.306956383132276,0.306956361511284
1.1762287139571521e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  5.60000000e-07
  1.57079633e+00  1.57079634e+00  8.08000000e-06 -1.02300000e-05]",8,100,5.652955199366201e-06,0.4806000001155637,0.4806000001155637,2.4218340676251016e-07,1.0,6.59e-06,5.83e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998788,,0.5379327000000389,0.30695646623957074,0.3069564030642649
1.1841814157944677e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  6.00000000e-07
  1.57079633e+00  1.57079634e+00  8.14000000e-06 -1.03000000e-05]",8,100,5.6911758844018595e-06,0.4806000000157442,0.4806000000157442,2.6005782109334033e-07,1.0,6.62e-06,5.72e-06,,,0.3162,0.3162,-0.0,1.3066,0.63791513999987,,0.537932700000038,0.3069561718569761,0.30695625592094045
1.1945732170937294e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  6.40000000e-07
  1.57079633e+00  1.57079634e+00  8.21000000e-06 -1.03900000e-05]",8,100,5.741118881452437e-06,0.48060000011331205,0.48060000011331205,2.7001168707327486e-07,1.0,6.67e-06,5.92e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999892,,0.5379327000000828,0.3069559735194021,0.3069561567052846
1.2050758151158015e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  7.00000000e-07
  1.57079633e+00  1.57079634e+00  8.28000000e-06 -1.04800000e-05]",8,100,5.791594367553801e-06,0.4806000001161599,0.4806000001161599,2.52678013487361e-07,1.0,6.71e-06,5.96e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998625,,0.5379327000000419,0.30695633430699787,0.30695633709769343
1.2146723556124934e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  8.00000000e-07
  1.57079633e+00  1.57079634e+00  8.34000000e-06 -1.05600000e-05]",8,100,5.837715341192086e-06,0.48060000011792725,0.48060000011792725,6.242860866865956e-07,1.0,6.74e-06,6.01e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998791,,0.5379327000000822,0.30695669289906247,0.3069565163928965
1.2291652409853314e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  8.80000000e-07
  1.57079633e+00  1.57079634e+00  8.44000000e-06 -1.06900000e-05]",8,100,5.9073681483041675e-06,0.4806000000171783,0.4806000000171783,3.3874287930765644e-07,1.0,6.81e-06,6.08e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998799,,0.537932700000088,0.3069568796723134,0.3069566098279448
1.2431362349502891e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  9.40000000e-07
  1.57079633e+00  1.57079634e+00  8.54000000e-06 -1.08100000e-05]",8,100,5.974512745307626e-06,0.4806000001159065,0.4806000001159065,3.190773686714646e-07,1.0,6.87e-06,6.14e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999012,,0.5379327000001418,0.3069564453680055,0.306956392628369
1.2571072289152468e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.07000000e-06
  1.57079633e+00  1.57079634e+00  8.64000000e-06 -1.09300000e-05]",8,100,6.041657342318611e-06,0.48060000011878656,0.48060000011878656,1.7821794814811526e-07,1.0,6.92e-06,6.07e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999171,,0.5379327000001779,0.30695623168491937,0.30695628578545986
1.2713781078291879e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.20000000e-06
  1.57079633e+00  1.57079634e+00  8.73000000e-06 -1.10500000e-05]",8,100,6.110243186394374e-06,0.48060000011781656,0.48060000011781656,5.130669978892574e-07,1.0,6.97e-06,6.13e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999141,,0.5379327000001898,0.3069564112234269,0.30695637555518573
1.2856489867431289e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  1.34000000e-06
  1.57079633e+00  1.57079634e+00  8.83000000e-06 -1.11800000e-05]",8,100,6.178829030471244e-06,0.48060000011708176,0.48060000011708176,3.09384605549957e-07,1.0,7.02e-06,6.35e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998739,,0.5379327000001435,0.30695597645640765,0.30695615817200606
1.3028419922771275e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  1.44000000e-06
  1.57079633e+00  1.57079634e+00  8.95000000e-06 -1.13300000e-05]",8,100,6.261458615079958e-06,0.4806000001203757,0.4806000001203757,2.0205985819565708e-07,1.0,7.09e-06,6.43e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999821,,0.5379327000000272,0.30695651181504835,0.3069564258496853
1.3115950758068776e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  1.49000000e-06
  1.57079633e+00  1.57079634e+00  9.01000000e-06 -1.14000000e-05]",8,100,6.303525934530285e-06,0.4806000001185618,0.4806000001185618,1.538116147984183e-07,1.0,7.13e-06,6.47e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998276,,0.5379327000000461,0.30695641991667305,0.3069563799013788
1.3203481593366278e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  1.60000000e-06
  1.57079633e+00  1.57079634e+00  9.07000000e-06 -1.14800000e-05]",8,100,6.345593253987506e-06,0.4806000001199778,0.4806000001199778,3.441117979831439e-07,1.0,7.16e-06,6.52e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998091,,0.5379327000000155,0.3069567474241503,0.30695654365442154
1.328461389451806e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  1.64000000e-06
  1.57079633e+00  1.57079634e+00  9.13000000e-06 -1.15500000e-05]",8,100,6.384585437927033e-06,0.4806000001181661,0.4806000001181661,2.955595176909232e-07,1.0,7.19e-06,6.56e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997879,,0.5379326999999857,0.30695594367121193,0.3069561417788082
1.3370569783408886e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.72000000e-06
  1.57079633e+00  1.57079634e+00  9.19000000e-06 -1.16200000e-05]",8,100,6.4258958381370805e-06,0.48060000011952464,0.48060000011952464,2.2685548934493117e-07,1.0,7.22e-06,6.6e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997952,,0.5379326999999912,0.3069564410270163,0.30695639045606016
1.3455246757798083e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.80000000e-06
  1.57079633e+00  1.57079634e+00  9.24000000e-06 -1.17000000e-05]",8,100,6.466591592038502e-06,0.4806000001175239,0.4806000001175239,1.267214094645619e-07,1.0,7.25e-06,6.64e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997892,,0.5379326999999811,0.30695625452089975,0.30695629720395845
1.352839897911649e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.87000000e-06
  1.57079633e+00  1.57079634e+00  9.29000000e-06 -1.17600000e-05]",8,100,6.50174854961285e-06,0.4806000001197851,0.4806000001197851,3.5870017203569465e-07,1.0,7.28e-06,6.68e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997879,,0.5379326999999972,0.3069564904232723,0.30695641515406596
1.3601551200434898e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  1.94000000e-06
  1.57079633e+00  1.57079634e+00  9.34000000e-06 -1.18300000e-05]",8,100,6.536905507187249e-06,0.4806000001180271,0.4806000001180271,2.458476827291136e-07,1.0,7.31e-06,6.72e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998081,,0.5379327000000372,0.306956064449329,0.3069562021679593
1.3712531746807097e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.05000000e-06
  1.57079633e+00  1.57079634e+00  9.42000000e-06 -1.19200000e-05]",8,100,6.590242757787292e-06,0.48060000012064585,0.48060000012064585,1.6550139750601016e-07,1.0,7.35e-06,6.77e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998026,,0.5379327000000369,0.30695607176655004,0.3069562058253111
1.3812371712324355e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.11000000e-06
  1.57079633e+00  1.57079634e+00  9.49000000e-06 -1.20100000e-05]",8,100,6.638225845222521e-06,0.4806000001217906,0.4806000001217906,3.3666969791040236e-07,1.0,7.39e-06,6.82e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997873,,0.5379327000000111,0.3069565451372379,0.3069564425100919
1.3912211677841613e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.20000000e-06
  1.57079633e+00  1.57079634e+00  9.56000000e-06 -1.21000000e-05]",8,100,6.68620893266221e-06,0.4806000001219472,0.4806000001219472,3.0035921244559706e-07,1.0,7.43e-06,6.87e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998101,,0.5379327000000442,0.3069561199946073,0.30695622993871796
1.4021583216591193e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.31000000e-06
  1.57079633e+00  1.57079634e+00  9.63000000e-06 -1.21900000e-05]",8,100,6.738772894198499e-06,0.4806000000219575,0.4806000000219575,2.6109440975803384e-07,1.0,7.47e-06,6.93e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998193,,0.5379327000000336,0.30695664244102194,0.306956491209975
1.4133436895959447e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.36000000e-06
  1.57079633e+00  1.57079634e+00  9.71000000e-06 -1.22900000e-05]",8,100,6.792529772510437e-06,0.4806000000228426,0.4806000000228426,4.564575357831737e-07,1.0,7.52e-06,6.98e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998264,,0.537932700000053,0.3069567511297577,0.30695654555392715
1.4250715738252966e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.41000000e-06
  1.57079633e+00  1.57079634e+00  9.79000000e-06 -1.23900000e-05]",8,100,6.848893984124606e-06,0.48060000011927645,0.48060000011927645,3.6000572061843156e-07,1.0,7.57e-06,7.03e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997995,,0.5379327000000277,0.30695623155211027,0.3069562857187447
1.437044948521634e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.48000000e-06
  1.57079633e+00  1.57079634e+00  9.87000000e-06 -1.24900000e-05]",8,100,6.906438022924251e-06,0.4806000001233743,0.4806000001233743,3.3430892654148164e-07,1.0,7.63e-06,7.08e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998246,,0.5379327000000824,0.30695651606910684,0.30695642797530104
1.4498659216901922e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.55000000e-06
  1.57079633e+00  1.57079634e+00  9.96000000e-06 -1.26100000e-05]",8,100,6.968055619982278e-06,0.4806000001214735,0.4806000001214735,2.4078478636561993e-07,1.0,7.69e-06,7.14e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998406,,0.5379327000001122,0.3069561431355202,0.306956241509436
1.4634360440082407e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  2.68000000e-06
  1.57079633e+00  1.57079634e+00  1.00500000e-05 -1.27200000e-05]",8,100,7.033273627859503e-06,0.48060000012553594,0.48060000012553594,1.7263721883992778e-07,1.0,7.74e-06,7.21e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998619,,0.5379327000001366,0.3069562401990552,0.30695629003926334
1.4835852696811351e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  2.91000000e-06
  1.57079633e+00  1.57079634e+00  1.01900000e-05 -1.29000000e-05]",8,100,7.130110806472323e-06,0.48060000012311105,0.48060000012311105,3.565144547980123e-07,1.0,7.8e-06,7.14e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999242,,0.537932700000268,0.3069565403506095,0.30695644011627166
1.5031996180864635e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.03000000e-06
  1.57079633e+00  1.57079634e+00  1.03300000e-05 -1.30700000e-05]",8,100,7.224377364923666e-06,0.48060000012230714,0.48060000012230714,2.076447749934351e-07,1.0,7.89e-06,7.41e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998945,,0.5379327000002282,0.30695634256003984,0.3069563412213532
1.522812459636393e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.14000000e-06
  1.57079633e+00  1.57079634e+00  1.04600000e-05 -1.32400000e-05]",8,100,7.318636681428094e-06,0.4806000000260169,0.4806000000260169,4.266885354449995e-07,1.0,7.98e-06,7.5e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399999108,,0.5379327000002833,0.30695650900371274,0.3069564244894943
1.5431162659076616e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.23000000e-06
  1.57079633e+00  1.57079634e+00  1.06000000e-05 -1.34200000e-05]",8,100,7.416216774382244e-06,0.48060000002652636,0.48060000002652636,2.861572083934407e-07,1.0,8.08e-06,7.59e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998878,,0.5379327000002648,0.3069563418481433,0.30695634091145546
1.564091299946931e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.24000000e-06
  1.57079633e+00  1.57079634e+00  1.07500000e-05 -1.36000000e-05]",8,100,7.517022787980469e-06,0.48060000012665877,0.48060000012665877,3.469584828681814e-07,1.0,8.19e-06,7.68e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999881,,0.5379327000002848,0.3069568044392466,0.30695657215889355
1.5850225710779025e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.33000000e-06
  1.57079633e+00  1.57079634e+00  1.08900000e-05 -1.37800000e-05]",8,100,7.617618477052921e-06,0.4806000001274079,0.4806000001274079,1.8302912917172644e-07,1.0,8.29e-06,7.77e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998979,,0.537932700000313,0.3069564012520638,0.30695637056495617
1.6052626782633958e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.55000000e-06
  1.57079633e+00  1.57079634e+00  1.10300000e-05 -1.39600000e-05]",8,100,7.714892432215119e-06,0.48060000012798104,0.48060000012798104,1.9336546524074606e-07,1.0,8.37e-06,7.87e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998846,,0.5379327000003111,0.3069563457756729,0.3069563428264843
1.628036265604334e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.67000000e-06
  1.57079633e+00  1.57079634e+00  1.11800000e-05 -1.41500000e-05]",8,100,7.824342292994445e-06,0.4806000001287543,0.4806000001287543,2.216893216247157e-07,1.0,8.47e-06,7.98e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999861,,0.537932700000267,0.30695632736072953,0.30695633361861896
1.649844325569214e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  3.79000000e-06
  1.57079633e+00  1.57079634e+00  1.13300000e-05 -1.43400000e-05]",8,100,7.929151829203794e-06,0.4806000001293725,0.4806000001293725,2.951199338346581e-07,1.0,8.57e-06,8.08e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998129,,0.5379327000001799,0.3069564639223388,0.30695640189908285
1.6719129794337882e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  3.91000000e-06
  1.57079633e+00  1.57079634e+00  1.14900000e-05 -1.45400000e-05]",8,100,8.035213779695588e-06,0.4806000001305904,0.4806000001305904,3.111702059974641e-07,1.0,8.67e-06,8.18e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399998118,,0.5379327000002039,0.30695663175834276,0.30695648581651164
1.693512472895125e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  4.11000000e-06
  1.57079633e+00  1.57079634e+00  1.16300000e-05 -1.47200000e-05]",8,100,8.139020945297457e-06,0.48060000013076665,0.48060000013076665,2.742415387651347e-07,1.0,8.76e-06,8.29e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997429,,0.5379327000000896,0.30695624786152753,0.3069562938679622
1.7223650000185472e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  4.27000000e-06
  1.57079633e+00  1.57079634e+00  1.18300000e-05 -1.49700000e-05]",8,100,8.277686190677381e-06,0.4806000001319457,0.4806000001319457,2.818820934130117e-07,1.0,8.89e-06,8.43e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996954,,0.5379327000000043,0.30695623488798546,0.3069562873805818
1.7494719641804978e-05,"[-0.00000000e+00 -1.00000000e-08  1.30000000e-07  4.42000000e-06
  1.57079633e+00  1.57079634e+00  1.20200000e-05 -1.52100000e-05]",8,100,8.407962260463472e-06,0.4806000000341768,0.4806000000341768,2.6481146297204655e-07,1.0,9.02e-06,8.55e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996895,,0.537932699999984,0.3069562299132435,0.30695628494018845
1.7810692118873268e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  4.70000000e-06
  1.57079633e+00  1.57079634e+00  1.22400000e-05 -1.54800000e-05]",8,100,8.559818632981443e-06,0.48060000013591847,0.48060000013591847,2.974672569054437e-07,1.0,9.14e-06,8.71e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997627,,0.5379327000000923,0.30695637526803105,0.30695635756873924
1.815220086472718e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  5.03000000e-06
  1.57079633e+00  1.57079634e+00  1.24700000e-05 -1.57800000e-05]",8,100,8.723947736284431e-06,0.48060000013537074,0.48060000013537074,2.0455804307822997e-07,1.0,9.28e-06,8.88e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996643,,0.5379326999998324,0.306956245594083,0.30695629273189845
1.8532036569097805e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  5.43000000e-06
  1.57079633e+00  1.57079635e+00  1.27300000e-05 -1.61100000e-05]",8,100,8.906496775863144e-06,0.48060000013558407,0.48060000013558407,2.9769548584547187e-07,1.0,9.42e-06,9.07e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996917,,0.5379326999998779,0.30695608047121303,0.30695621017038377
1.8878269770572696e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  5.63000000e-06
  1.57079633e+00  1.57079635e+00  1.29700000e-05 -1.64100000e-05]",8,100,9.072896452523662e-06,0.48060000013710136,0.48060000013710136,2.0326697570515033e-07,1.0,9.58e-06,9.16e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995667,,0.5379326999996502,0.3069566228715672,0.3069564813697178
1.9213071144953082e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  5.98000000e-06
  1.57079633e+00  1.57079635e+00  1.32000000e-05 -1.67000000e-05]",8,100,9.233801993103199e-06,0.4806000001390478,0.4806000001390478,2.308315271574513e-07,1.0,9.71e-06,9.41e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995955,,0.5379326999997529,0.30695622540137846,0.3069562826337393
1.962875871346291e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  6.38000000e-06
  1.57079633e+00  1.57079635e+00  1.34800000e-05 -1.70700000e-05]",8,100,9.433581438585854e-06,0.4806000001416606,0.4806000001416606,1.3352671320357732e-07,1.0,9.88e-06,9.62e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996067,,0.5379326999997432,0.3069564160819134,0.3069563779727462
2.0024222563976204e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  6.84000000e-06
  1.57079633e+00  1.57079635e+00  1.37600000e-05 -1.74100000e-05]",8,100,9.623641365206584e-06,0.4806000001433032,0.4806000001433032,2.551152983643005e-07,1.0,1.004e-05,9.68e-06,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996418,,0.5379326999998788,0.3069560218248242,0.30695618084348
2.0420250458605645e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  7.22000000e-06
  1.57079633e+00  1.57079635e+00  1.40300000e-05 -1.77500000e-05]",8,100,9.813972371420962e-06,0.4806000001426153,0.4806000001426153,2.0317431255210784e-07,1.0,1.02e-05,9.88e-06,,,0.3162,0.3162,-0.0,1.3066,0.637915139999737,,0.5379327000000497,0.30695660814808357,0.3069564740055258
2.0816278353235086e-05,"[-0.00000000e+00 -3.00000000e-08  1.30000000e-07  7.63000000e-06
  1.57079633e+00  1.57079636e+00  1.43000000e-05 -1.81000000e-05]",8,100,1.0004303377644468e-05,0.48060000017790977,0.48060000017790977,2.913991132374747e-07,1.0,1.036e-05,1.016e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995903,,0.5379326999998679,0.30695606779008255,0.3069562038094718
2.1227747728535967e-05,"[-0.00000000e+00 -3.00000000e-08  1.30000000e-07  8.09000000e-06
  1.57079633e+00  1.57079636e+00  1.45800000e-05 -1.84600000e-05]",8,100,1.0202055559487573e-05,0.4806000001815494,0.4806000001815494,2.616702506950251e-07,1.0,1.053e-05,1.029e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995927,,0.5379326999998951,0.3069562943582242,0.3069563170918071
2.1636797236270924e-05,"[-0.00000000e+00 -3.00000000e-08  1.30000000e-07  8.60000000e-06
  1.57079633e+00  1.57079635e+00  1.48600000e-05 -1.88100000e-05]",8,100,1.0398644752980629e-05,0.4806000001497376,0.4806000001497376,2.552001395124048e-07,1.0,1.069e-05,1.041e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995672,,0.5379326999998619,0.3069565470156339,0.30695644343578404
2.1743535458411553e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  8.70000000e-06
  1.57079633e+00  1.57079635e+00  1.49400000e-05 -1.89000000e-05]",8,100,1.0449943142557726e-05,0.48060000015157095,0.48060000015157095,2.7833931536181716e-07,1.0,1.074e-05,1.046e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995818,,0.5379326999998821,0.30695656668911486,0.3069564532716535
2.185027368055218e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  8.80000000e-06
  1.57079633e+00  1.57079635e+00  1.50100000e-05 -1.90000000e-05]",8,100,1.0501241532134506e-05,0.4806000001526098,0.4806000001526098,3.1128319441020896e-07,1.0,1.078e-05,1.051e-05,,,0.3162,0.3162,-0.0,1.3066,0.63791513999958,,0.5379326999998879,0.30695644531295,0.3069563925830747
2.1981393825596248e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  8.93000000e-06
  1.57079633e+00  1.57079635e+00  1.51000000e-05 -1.91100000e-05]",8,100,1.0564257873862701e-05,0.48060000015127513,0.48060000015127513,2.969671083967842e-07,1.0,1.084e-05,1.058e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996027,,0.5379326999999381,0.30695657574276364,0.30695645779864805
2.2128458110879603e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  9.08000000e-06
  1.57079633e+00  1.57079635e+00  1.52000000e-05 -1.92400000e-05]",8,100,1.0634936969392388e-05,0.48060000015380056,0.48060000015380056,2.2931207993048388e-07,1.0,1.09e-05,1.065e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995889,,0.5379326999999,0.3069562261166694,0.30695628298436817
2.2293155816476527e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  9.27000000e-06
  1.57079633e+00  1.57079635e+00  1.53200000e-05 -1.93800000e-05]",8,100,1.0714090686730612e-05,0.48060000015442356,0.48060000015442356,2.6727212884380197e-07,1.0,1.097e-05,1.073e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995929,,0.5379326999999152,0.30695602381119197,0.3069561818313376
2.2502410354120298e-05,"[-0.00000000e+00 -2.00000000e-08  1.30000000e-07  9.48000000e-06
  1.57079633e+00  1.57079635e+00  1.54600000e-05 -1.95600000e-05]",8,100,1.0814658417554566e-05,0.4806000001544908,0.4806000001544908,2.8090901551296423e-07,1.0,1.106e-05,1.091e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996502,,0.5379327000000436,0.3069561672288769,0.306956253540212
2.2626340440009692e-05,"[-0.00000000e+00 -2.00000000e-08  2.10000000e-07  9.61000000e-06
  1.57079633e+00  1.57079635e+00  1.55400000e-05 -1.96700000e-05]",8,100,1.0874219216846542e-05,0.480600000155691,0.480600000155691,4.5133595594145585e-07,1.0,1.11e-05,1.089e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996378,,0.5379327000000336,0.30695658270239634,0.30695646127638987
2.2743419469977988e-05,"[-0.00000000e+00 -2.00000000e-08  2.10000000e-07  9.72000000e-06
  1.57079633e+00  1.57079635e+00  1.56200000e-05 -1.97700000e-05]",8,100,1.0930487398667672e-05,0.4806000001566344,0.4806000001566344,2.0093007999975744e-07,1.0,1.115e-05,1.095e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996168,,0.5379327000000204,0.3069565251778272,0.30695643251364524
2.293294862302e-05,"[-0.00000000e+00 -2.00000000e-08  2.10000000e-07  9.92000000e-06
  1.57079633e+00  1.57079635e+00  1.57500000e-05 -1.99400000e-05]",8,100,1.1021575109651721e-05,0.48060000015589344,0.48060000015589344,2.0122140228140875e-07,1.0,1.124e-05,1.105e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996144,,0.5379327000000278,0.30695672061149315,0.3069565302308381
2.3156554367878283e-05,"[-0.00000000e+00 -3.00000000e-08  2.10000000e-07  1.01800000e-05
  1.57079633e+00  1.57079635e+00  1.59100000e-05 -2.01300000e-05]",8,100,1.1129040030670293e-05,0.48060000016263255,0.48060000016263255,2.3690135179840583e-07,1.0,1.133e-05,1.116e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995736,,0.5379326999999763,0.3069564743464366,0.30695640709504524
2.3373128213748915e-05,"[-0.00000000e+00 -3.00000000e-08  2.10000000e-07  1.04100000e-05
  1.57079633e+00  1.57079636e+00  1.60600000e-05 -2.03200000e-05]",8,100,1.1233125421034646e-05,0.480600000190377,0.480600000190377,3.454371102547139e-07,1.0,1.142e-05,1.126e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995725,,0.5379327000000235,0.30695618515177614,0.3069562624844046
2.3637614238865274e-05,"[-0.00000000e+00 -3.00000000e-08  2.10000000e-07  1.07100000e-05
  1.57079633e+00  1.57079636e+00  1.62400000e-05 -2.05500000e-05]",8,100,1.136023740475667e-05,0.4806000001921674,0.4806000001921674,2.7381074467251694e-07,1.0,1.154e-05,1.14e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995354,,0.5379327000000163,0.30695598107444166,0.3069561604448733
2.3988979177878938e-05,"[-0.00000000e+00 -3.00000000e-08  2.10000000e-07  1.11100000e-05
  1.57079633e+00  1.57079635e+00  1.64800000e-05 -2.08600000e-05]",8,100,1.1529103394515539e-05,0.4806000001677908,0.4806000001677908,2.7934092266175976e-07,1.0,1.169e-05,1.157e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995976,,0.5379327000001608,0.3069567165085389,0.3069565281737096
2.435169174023752e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.14600000e-05
  1.57079633e+00  1.57079635e+00  1.67300000e-05 -2.11700000e-05]",8,100,1.1703423052045294e-05,0.4806000001689252,0.4806000001689252,1.7337702674901005e-07,1.0,1.185e-05,1.175e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996118,,0.5379327000002042,0.3069562633720929,0.30695630160496307
2.4700042011264626e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.18300000e-05
  1.57079633e+00  1.57079635e+00  1.69700000e-05 -2.14700000e-05]",8,100,1.1870840192364409e-05,0.4806000001704779,0.4806000001704779,2.205958860709587e-07,1.0,1.2e-05,1.192e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996384,,0.5379327000003266,0.3069565021744222,0.3069564210054427
2.504839228229173e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.21900000e-05
  1.57079633e+00  1.57079636e+00  1.72100000e-05 -2.17800000e-05]",8,100,1.2038257332683563e-05,0.48060000019972116,0.48060000019972116,3.7105403885952765e-07,1.0,1.216e-05,1.207e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997274,,0.5379327000004804,0.3069560819149306,0.3069562108617195
2.535667122416557e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.25300000e-05
  1.57079633e+00  1.57079636e+00  1.74200000e-05 -2.20500000e-05]",8,100,1.2186416192206959e-05,0.48060000020576904,0.48060000020576904,3.3307252681493824e-07,1.0,1.23e-05,1.225e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997068,,0.5379327000003976,0.3069561235026795,0.30695623165264596
2.566495016603941e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.28800000e-05
  1.57079633e+00  1.57079636e+00  1.76300000e-05 -2.23100000e-05]",8,100,1.2334575051735267e-05,0.48060000020737975,0.48060000020737975,2.567217921764739e-07,1.0,1.243e-05,1.241e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997118,,0.5379327000003948,0.30695631643606797,0.3069563281185647
2.600280767008825e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.32600000e-05
  1.57079633e+00  1.57079636e+00  1.78600000e-05 -2.26100000e-05]",8,100,1.2496949368251526e-05,0.4806000002090858,0.4806000002090858,1.9999620253255143e-07,1.0,1.258e-05,1.258e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996296,,0.5379327000003453,0.3069566341588208,0.30695648697909644
2.632130514129047e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.36300000e-05
  1.57079633e+00  1.57079636e+00  1.80800000e-05 -2.28800000e-05]",8,100,1.2650019252979518e-05,0.480600000211292,0.480600000211292,1.986985486669909e-07,1.0,1.273e-05,1.274e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996547,,0.537932700000414,0.3069563328725752,0.3069563363349477
2.6639802612492693e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.40300000e-05
  1.57079633e+00  1.57079636e+00  1.83000000e-05 -2.31600000e-05]",8,100,1.2803089137707365e-05,0.48060000021339105,0.48060000021339105,2.753181745562383e-07,1.0,1.287e-05,1.29e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997537,,0.5379327000006805,0.3069565324687096,0.30695643613213935
2.702801976872998e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.45300000e-05
  1.57079633e+00  1.57079636e+00  1.85700000e-05 -2.35000000e-05]",8,100,1.2989666303079243e-05,0.48060000021044386,0.48060000021044386,3.0327213941851704e-07,1.0,1.304e-05,1.311e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996826,,0.5379327000004631,0.3069561397557761,0.30695623977698033
2.7426554375232557e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.49900000e-05
  1.57079633e+00  1.57079636e+00  1.88400000e-05 -2.38400000e-05]",8,100,1.3181202035051918e-05,0.48060000021748783,0.48060000021748783,4.6978717618642226e-07,1.0,1.322e-05,1.331e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996525,,0.5379327000004356,0.30695591103089065,0.3069561254111385
2.7825088981735133e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.54400000e-05
  1.57079633e+00  1.57079636e+00  1.91200000e-05 -2.41900000e-05]",8,100,1.3372737767023702e-05,0.48060000022027277,0.48060000022027277,9.471240946011094e-08,1.0,1.341e-05,1.351e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997467,,0.5379327000006705,0.30695626011241445,0.30695629995067936
2.8361063717977212e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.57800000e-05
  1.57079633e+00  1.57079636e+00  1.94800000e-05 -2.46600000e-05]",8,100,1.3630327225347249e-05,0.48060000019325766,0.48060000019325766,1.555584905306405e-07,1.0,1.366e-05,1.377e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997143,,0.5379327000005635,0.30695606990308033,0.30695620485894226
2.890879132460677e-05,"[-0.00000000e+00 -3.00000000e-08  2.20000000e-07  1.63600000e-05
  1.57079633e+00  1.57079636e+00  1.98600000e-05 -2.51300000e-05]",8,100,1.3893565113207555e-05,0.4806000002293157,0.4806000002293157,2.85197253181496e-07,1.0,1.392e-05,1.402e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995385,,0.5379327000002416,0.30695662213713204,0.3069564809584777
2.934436098157162e-05,"[-0.00000000e+00 -3.00000000e-08  2.30000000e-07  1.68500000e-05
  1.57079633e+00  1.57079636e+00  2.01600000e-05 -2.55100000e-05]",8,100,1.410289989044487e-05,0.48060000022959704,0.48060000022959704,2.814607766758396e-07,1.0,1.412e-05,1.421e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994429,,0.5379327000000977,0.30695677750506184,0.3069565586422355
2.9779930638536466e-05,"[-0.00000000e+00 -3.00000000e-08  2.30000000e-07  1.73500000e-05
  1.57079633e+00  1.57079636e+00  2.04600000e-05 -2.58900000e-05]",8,100,1.431223466768272e-05,0.4806000002323734,0.4806000002323734,2.9913680187078037e-07,1.0,1.433e-05,1.44e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994045,,0.5379327000000562,0.30695618032539007,0.3069562600510444
3.0297737177754117e-05,"[-0.00000000e+00 -3.00000000e-08  2.30000000e-07  1.79900000e-05
  1.57079633e+00  1.57079636e+00  2.08100000e-05 -2.63400000e-05]",8,100,1.4561092490553714e-05,0.4806000002360574,0.4806000002360574,3.318641997544802e-07,1.0,1.457e-05,1.463e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996499,,0.5379327000005842,0.3069562908593453,0.3069563153165156
3.087451881967452e-05,"[-0.00000000e+00 -3.00000000e-08  2.40000000e-07  1.87300000e-05
  1.57079633e+00  1.57079636e+00  2.12100000e-05 -2.68400000e-05]",8,100,1.4838293747799547e-05,0.4806000002397999,0.4806000002397999,1.7552995953359526e-07,1.0,1.484e-05,1.489e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399997163,,0.5379327000007066,0.3069566368418557,0.30695648830603334
3.1280896144632403e-05,"[-0.00000000e+00 -3.00000000e-08  2.40000000e-07  1.92000000e-05
  1.57079633e+00  1.57079636e+00  2.14900000e-05 -2.72000000e-05]",8,100,1.503359869027269e-05,0.48060000024267496,0.48060000024267496,3.661725400697427e-07,1.0,1.503e-05,1.508e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996402,,0.5379327000005502,0.3069564081249162,0.30695637394610353
3.1687273469590285e-05,"[-0.00000000e+00 -4.00000000e-08  2.40000000e-07  1.96600000e-05
  1.57079633e+00  1.57079636e+00  2.17700000e-05 -2.75500000e-05]",8,100,1.5228903632746735e-05,0.48060000024521893,0.48060000024521893,2.1104282141168727e-07,1.0,1.523e-05,1.527e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996129,,0.5379327000005483,0.3069561010629479,0.30695622041389586
3.2099274613743514e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.01300000e-05
  1.57079633e+00  1.57079636e+00  2.20500000e-05 -2.79100000e-05]",8,100,1.5426911382728256e-05,0.4806000002485838,0.4806000002485838,3.295916873329767e-07,1.0,1.543e-05,1.546e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995604,,0.5379327000004341,0.3069563716806176,0.30695635572105645
3.2283454422301426e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.03400000e-05
  1.57079633e+00  1.57079637e+00  2.21800000e-05 -2.80700000e-05]",8,100,1.5515428198767252e-05,0.48060000024969723,0.48060000024969723,2.672423816387156e-07,1.0,1.552e-05,1.554e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995425,,0.5379327000004182,0.3069563948801314,0.30695636732027026
3.246763423085934e-05,"[-0.00000000e+00 -4.00000000e-08  2.40000000e-07  2.05800000e-05
  1.57079633e+00  1.57079636e+00  2.23100000e-05 -2.82300000e-05]",8,100,1.5603945014810454e-05,0.4806000002513434,0.4806000002513434,2.6995719455927304e-07,1.0,1.56e-05,1.563e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995371,,0.5379327000003952,0.3069563367414506,0.30695633825012725
3.2655018633103854e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.08000000e-05
  1.57079633e+00  1.57079636e+00  2.24300000e-05 -2.83900000e-05]",8,100,1.5694001958576282e-05,0.48060000025400246,0.48060000025400246,4.299857831143042e-07,1.0,1.57e-05,1.571e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996317,,0.5379327000006026,0.30695590667691325,0.30695612321668425
3.291980654230747e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.11000000e-05
  1.57079633e+00  1.57079636e+00  2.26200000e-05 -2.86200000e-05]",8,100,1.5821259027806626e-05,0.48060000025489286,0.48060000025489286,4.783886151220056e-07,1.0,1.582e-05,1.584e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999688,,0.5379327000007474,0.30695644430089725,0.3069563920283208
3.322501365494689e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.14400000e-05
  1.57079633e+00  1.57079637e+00  2.28300000e-05 -2.88900000e-05]",8,100,1.596794156621913e-05,0.4806000002574673,0.4806000002574673,3.4813342981298665e-07,1.0,1.597e-05,1.598e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996668,,0.5379327000007511,0.30695683318127875,0.30695658646727614
3.3550484383276574e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.18100000e-05
  1.57079633e+00  1.57079637e+00  2.30500000e-05 -2.91700000e-05]",8,100,1.612436279833849e-05,0.48060000025857663,0.48060000025857663,1.386380784506894e-07,1.0,1.613e-05,1.613e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399996816,,0.5379327000008848,0.30695636802742077,0.30695635388988085
3.40091478096686e-05,"[-0.00000000e+00 -4.00000000e-08  2.50000000e-07  2.24000000e-05
  1.57079633e+00  1.57079637e+00  2.33600000e-05 -2.95700000e-05]",8,100,1.634479644118517e-05,0.4806000002640804,0.4806000002640804,2.7369249600420765e-07,1.0,1.635e-05,1.635e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995318,,0.5379327000006479,0.3069563481213844,0.30695634393409904
3.4466780311037456e-05,"[-0.00000000e+00 -5.00000000e-08  2.50000000e-07  2.29200000e-05
  1.57079633e+00  1.57079637e+00  2.36800000e-05 -2.99700000e-05]",8,100,1.656473462146409e-05,0.4806000002661463,0.4806000002661463,2.681100785723588e-07,1.0,1.658e-05,1.662e-05,,,0.3162,0.3162,-0.0,1.3066,0.63791513999956,,0.5379327000007162,0.3069560212391141,0.3069561804920052
3.4924412812406315e-05,"[-0.00000000e+00 -5.00000000e-08  2.50000000e-07  2.34400000e-05
  1.57079633e+00  1.57079638e+00  2.39900000e-05 -3.03600000e-05]",8,100,1.678467280174446e-05,0.48060000027071076,0.48060000027071076,1.8277769254042252e-07,1.0,1.68e-05,1.683e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995576,,0.5379327000007129,0.30695619887976855,0.30695626931013714
3.534160022996363e-05,"[-0.00000000e+00 -5.00000000e-08  2.50000000e-07  2.39200000e-05
  1.57079633e+00  1.57079637e+00  2.42800000e-05 -3.07300000e-05]",8,100,1.6985173074735808e-05,0.48060000027231964,0.48060000027231964,2.6514391245466024e-07,1.0,1.701e-05,1.702e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995402,,0.5379327000007808,0.30695600710191917,0.30695617342047316
3.5853685782013686e-05,"[-0.00000000e+00 -5.00000000e-08  2.60000000e-07  2.45000000e-05
  1.57079633e+00  1.57079637e+00  2.46300000e-05 -3.11700000e-05]",8,100,1.7231281391191962e-05,0.4806000002759961,0.4806000002759961,2.0655913572166345e-07,1.0,1.726e-05,1.726e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995093,,0.5379327000007335,0.30695625468722987,0.30695629721133794
3.628607682857285e-05,"[-0.00000000e+00 -5.00000000e-08  2.60000000e-07  2.50500000e-05
  1.57079633e+00  1.57079637e+00  2.49300000e-05 -3.15500000e-05]",8,100,1.74390885282899e-05,0.48060000028108707,0.48060000028108707,5.912146974653832e-07,1.0,1.748e-05,1.746e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399995264,,0.5379327000008047,0.3069563163559786,0.3069563280433013
3.671846787513202e-05,"[-0.00000000e+00 -5.00000000e-08  2.60000000e-07  2.55500000e-05
  1.57079633e+00  1.57079638e+00  2.52300000e-05 -3.19200000e-05]",8,100,1.764689566538819e-05,0.4806000002838007,0.4806000002838007,4.731223737264286e-07,1.0,1.769e-05,1.766e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994788,,0.5379327000006943,0.3069559884460319,0.30695616408696846
3.713710171326272e-05,"[-0.00000000e+00 -5.00000000e-08  2.60000000e-07  2.60200000e-05
  1.57079633e+00  1.57079638e+00  2.55100000e-05 -3.22900000e-05]",8,100,1.7848091088112827e-05,0.4806000002863299,0.4806000002863299,2.0343653988153167e-07,1.0,1.79e-05,1.786e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994897,,0.5379327000007289,0.3069565841473332,0.3069564619364209
3.75515627317305e-05,"[-0.00000000e+00 -5.00000000e-08  2.60000000e-07  2.65900000e-05
  1.57079633e+00  1.57079638e+00  2.58000000e-05 -3.26500000e-05]",8,100,1.8047281053718766e-05,0.4806000002900596,0.4806000002900596,2.8487085263821085e-07,1.0,1.811e-05,1.805e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994069,,0.5379327000005424,0.30695617734029246,0.3069562585310147
3.802408436824576e-05,"[-0.00000000e+00 -5.00000000e-08  2.70000000e-07  2.71300000e-05
  1.57079633e+00  1.57079638e+00  2.61200000e-05 -3.30600000e-05]",8,100,1.8274374952366374e-05,0.4806000002958564,0.4806000002958564,3.4701099613309105e-07,1.0,1.835e-05,1.832e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993702,,0.5379327000004903,0.3069567490655491,0.30695654439083114
3.856002292988892e-05,"[-0.00000000e+00 -6.00000000e-08  2.70000000e-07  2.77400000e-05
  1.57079633e+00  1.57079639e+00  2.64900000e-05 -3.35200000e-05]",8,100,1.8531947025251587e-05,0.4806000003004746,0.4806000003004746,4.586162897058112e-07,1.0,1.862e-05,1.857e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993199,,0.5379327000003591,0.3069562216193577,0.30695628066545033
3.910063864861908e-05,"[-0.00000000e+00 -7.00000000e-08  2.70000000e-07  2.83600000e-05
  1.57079633e+00  1.57079639e+00  2.68600000e-05 -3.39900000e-05]",8,100,1.879176693983648e-05,0.4806000003050177,0.4806000003050177,4.81413217550992e-07,1.0,1.889e-05,1.883e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994275,,0.537932700000543,0.30695603863371956,0.30695618917053974
3.936030834189755e-05,"[-0.00000000e+00 -6.00000000e-08  2.70000000e-07  2.86600000e-05
  1.57079633e+00  1.57079639e+00  2.70400000e-05 -3.42200000e-05]",8,100,1.8916564194505395e-05,0.4806000003066437,0.4806000003066437,2.5967462295424326e-07,1.0,1.902e-05,1.895e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994231,,0.5379327000005816,0.30695642538971724,0.3069563825477764
3.9599363281352806e-05,"[-0.00000000e+00 -6.00000000e-08  2.70000000e-07  2.89300000e-05
  1.57079633e+00  1.57079639e+00  2.72000000e-05 -3.44300000e-05]",8,100,1.9031453998481178e-05,0.4806000003072773,0.4806000003072773,3.363443224990721e-07,1.0,1.914e-05,1.907e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994094,,0.5379327000005918,0.306956506340907,0.3069564230230719
3.9932654668784336e-05,"[-0.00000000e+00 -6.00000000e-08  2.70000000e-07  2.93100000e-05
  1.57079633e+00  1.57079639e+00  2.74300000e-05 -3.47200000e-05]",8,100,1.9191633839384102e-05,0.4806000003121526,0.4806000003121526,4.649355835214262e-07,1.0,1.931e-05,1.924e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993561,,0.537932700000546,0.30695640032290017,0.30695637001170256
4.010504173682987e-05,"[-0.00000000e+00 -6.00000000e-08  2.70000000e-07  2.95100000e-05
  1.57079633e+00  1.57079639e+00  2.75500000e-05 -3.48700000e-05]",8,100,1.9274483064340504e-05,0.4806000003124913,0.4806000003124913,2.5705334630372505e-07,1.0,1.94e-05,1.928e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993332,,0.5379327000005375,0.3069567051210865,0.3069565224106287
4.0277428804875404e-05,"[-0.00000000e+00 -6.00000000e-08  3.70000000e-07  2.97000000e-05
  1.57079633e+00  1.57079639e+00  2.76700000e-05 -3.50200000e-05]",8,100,1.9357332289286545e-05,0.4806000003162009,0.4806000003162009,3.3162938486072227e-07,1.0,1.949e-05,1.936e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993174,,0.5379327000005377,0.30695631342960134,0.30695632656310334
4.044564576231059e-05,"[-0.00000000e+00 -6.00000000e-08  3.70000000e-07  2.98900000e-05
  1.57079633e+00  1.57079639e+00  2.77900000e-05 -3.51600000e-05]",8,100,1.943817735908267e-05,0.4806000003165813,0.4806000003165813,2.758215209248143e-07,1.0,1.958e-05,1.945e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993324,,0.5379327000005962,0.3069565272171063,0.3069564334567023
4.0738612405271997e-05,"[-0.00000000e+00 -6.00000000e-08  3.80000000e-07  3.02300000e-05
  1.57079633e+00  1.57079639e+00  2.79900000e-05 -3.54200000e-05]",8,100,1.957897712778273e-05,0.48060000031896516,0.48060000031896516,3.003424286664135e-07,1.0,1.973e-05,1.959e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992952,,0.537932700000552,0.30695681267002056,0.3069565761819917
4.1090666129677386e-05,"[-0.00000000e+00 -6.00000000e-08  3.80000000e-07  3.06300000e-05
  1.57079633e+00  1.57079639e+00  2.82300000e-05 -3.57200000e-05]",8,100,1.9748174147844882e-05,0.48060000032258526,0.48060000032258526,3.2459871101837566e-07,1.0,1.991e-05,1.976e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999333,,0.5379327000006245,0.30695636530839926,0.3069563524994774
4.142468279318228e-05,"[-0.00000000e+00 -6.00000000e-08  3.80000000e-07  3.10100000e-05
  1.57079633e+00  1.57079639e+00  2.84600000e-05 -3.60100000e-05]",8,100,1.990870255643312e-05,0.48060000032651295,0.48060000032651295,2.724209146947686e-07,1.0,2.008e-05,1.992e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992533,,0.5379327000004788,0.3069565975030792,0.30695646859485687
4.184469260873082e-05,"[-0.00000000e+00 -6.00000000e-08  3.80000000e-07  3.14900000e-05
  1.57079633e+00  1.57079639e+00  2.87500000e-05 -3.63800000e-05]",8,100,2.0110559273922928e-05,0.48060000032785605,0.48060000032785605,2.715221889745363e-07,1.0,2.029e-05,2.013e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992746,,0.5379327000006154,0.30695635611918126,0.30695634790233073
4.2347159306448255e-05,"[-0.00000000e+00 -6.00000000e-08  3.90000000e-07  3.21300000e-05
  1.57079633e+00  1.57079638e+00  2.90900000e-05 -3.68200000e-05]",8,100,2.035204476901477e-05,0.48060000033198474,0.48060000033198474,1.082092700546291e-07,1.0,2.055e-05,2.038e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991891,,0.5379327000005385,0.3069563438119088,0.30695634174667175
4.292074294855762e-05,"[-0.00000000e+00 -6.00000000e-08  3.90000000e-07  3.27900000e-05
  1.57079633e+00  1.57079638e+00  2.94900000e-05 -3.73200000e-05]",8,100,2.0627709067605335e-05,0.4806000003393333,0.4806000003393333,2.8656850845507575e-07,1.0,2.085e-05,2.066e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992355,,0.5379327000007531,0.3069563298468081,0.30695633476069695
4.3544744437263145e-05,"[-0.00000000e+00 -6.00000000e-08  4.00000000e-07  3.35000000e-05
  1.57079633e+00  1.57079639e+00  2.99200000e-05 -3.78600000e-05]",8,100,2.092760418329046e-05,0.4806000003447756,0.4806000003447756,5.615031154467763e-07,1.0,2.117e-05,2.093e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992851,,0.5379327000008083,0.30695586491443744,0.3069561022919237
4.416975227792761e-05,"[-0.00000000e+00 -6.00000000e-08  4.00000000e-07  3.42200000e-05
  1.57079633e+00  1.57079639e+00  3.03400000e-05 -3.84000000e-05]",8,100,2.1227982951732042e-05,0.48060000035060013,0.48060000035060013,3.195028030552418e-07,1.0,2.149e-05,2.123e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992361,,0.5379327000007441,0.30695611840551423,0.30695622903463077
4.439892330679007e-05,"[-0.00000000e+00 -6.00000000e-08  4.00000000e-07  3.44800000e-05
  1.57079633e+00  1.57079639e+00  3.05000000e-05 -3.86000000e-05]",8,100,2.1338122548284052e-05,0.480600000351828,0.480600000351828,1.9780709965931976e-07,1.0,2.161e-05,2.135e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999234,,0.5379327000007129,0.30695648269432074,0.3069564111784283
4.462809433565253e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.47400000e-05
  1.57079633e+00  1.57079639e+00  3.06600000e-05 -3.88000000e-05]",8,100,2.1448262144836483e-05,0.48060000035466394,0.48060000035466394,3.207560078806226e-07,1.0,2.173e-05,2.146e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991918,,0.5379327000006386,0.30695664579881377,0.3069564927292747
4.487820048279091e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.50300000e-05
  1.57079633e+00  1.57079639e+00  3.08300000e-05 -3.90200000e-05]",8,100,2.1568463159240087e-05,0.4806000003583736,0.4806000003583736,4.398889594856063e-07,1.0,2.186e-05,2.158e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991704,,0.5379327000006294,0.30695652370480125,0.306956431680481
4.5154900282176806e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.53400000e-05
  1.57079633e+00  1.57079639e+00  3.10200000e-05 -3.92600000e-05]",8,100,2.1701445082924443e-05,0.48060000035942085,0.48060000035942085,2.5815987241735943e-07,1.0,2.2e-05,2.172e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992246,,0.5379327000007526,0.30695656405853255,0.30695645185690495
4.566091823705435e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.59200000e-05
  1.57079633e+00  1.57079639e+00  3.13700000e-05 -3.97000000e-05]",8,100,2.1944637312222376e-05,0.4806000003652941,0.4806000003652941,4.0975467138232243e-07,1.0,2.226e-05,2.196e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990736,,0.5379327000004497,0.3069565373328288,0.3069564384910789
4.611460599486341e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.64400000e-05
  1.57079633e+00  1.57079639e+00  3.16800000e-05 -4.00900000e-05]",8,100,2.2162679648792407e-05,0.48060000037178446,0.48060000037178446,3.645009540803905e-07,1.0,2.249e-05,2.219e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992393,,0.5379327000007964,0.3069561339703386,0.30695623680688794
4.650223922585124e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.69600000e-05
  1.57079633e+00  1.57079639e+00  3.19500000e-05 -4.04300000e-05]",8,100,2.2348976179759236e-05,0.48060000037416145,0.48060000037416145,2.7929954319704957e-07,1.0,2.27e-05,2.238e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991604,,0.5379327000006981,0.3069567048906461,0.3069565222658501
4.688987245683907e-05,"[-0.00000000e+00 -6.00000000e-08  4.30000000e-07  3.74000000e-05
  1.57079633e+00  1.57079639e+00  3.22100000e-05 -4.07700000e-05]",8,100,2.2535272710717886e-05,0.48060000037755934,0.48060000037755934,2.877117602474722e-07,1.0,2.29e-05,2.257e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991616,,0.5379327000006543,0.306956471396995,0.3069564055173697
4.726685771581938e-05,"[-0.00000000e+00 -6.00000000e-08  4.20000000e-07  3.78500000e-05
  1.57079633e+00  1.57079639e+00  3.24700000e-05 -4.10900000e-05]",8,100,2.271645182632996e-05,0.48060000038097145,0.48060000038097145,2.327906628672903e-07,1.0,2.31e-05,2.276e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991837,,0.5379327000007427,0.30695618935372254,0.30695626449413765
4.7807429027280206e-05,"[-0.00000000e+00 -6.00000000e-08  4.30000000e-07  3.84700000e-05
  1.57079633e+00  1.57079639e+00  3.28400000e-05 -4.15600000e-05]",8,100,2.297625039882671e-05,0.48060000038711925,0.48060000038711925,4.119834322447964e-07,1.0,2.338e-05,2.303e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992228,,0.5379327000008577,0.306956436314352,0.30695638797155533
4.831988484298101e-05,"[-0.00000000e+00 -6.00000000e-08  4.30000000e-07  3.91600000e-05
  1.57079633e+00  1.57079638e+00  3.32000000e-05 -4.20100000e-05]",8,100,2.3222536664065247e-05,0.4806000003922854,0.4806000003922854,1.9785758925204647e-07,1.0,2.366e-05,2.328e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992912,,0.5379327000011176,0.306956254611348,0.3069562971177004
4.882649202631773e-05,"[-0.00000000e+00 -6.00000000e-08  4.30000000e-07  3.94900000e-05
  1.57079633e+00  1.57079638e+00  3.35400000e-05 -4.24500000e-05]",8,100,2.346601207654548e-05,0.48060000040106066,0.48060000040106066,4.603794336114693e-07,1.0,2.39e-05,2.353e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399994115,,0.5379327000013179,0.30695641094697884,0.30695637528139863
4.933095542964416e-05,"[-0.00000000e+00 -6.00000000e-08  4.30000000e-07  4.00600000e-05
  1.57079633e+00  1.57079639e+00  3.38900000e-05 -4.28900000e-05]",8,100,2.37084571883861e-05,0.48060000040511414,0.48060000040511414,3.5473993935436704e-07,1.0,2.416e-05,2.378e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999343,,0.5379327000013319,0.3069563489309399,0.30695634427143803
4.985758759823126e-05,"[-0.00000000e+00 -6.00000000e-08  4.40000000e-07  4.06600000e-05
  1.57079633e+00  1.57079639e+00  3.42500000e-05 -4.33500000e-05]",8,100,2.3961556608823505e-05,0.48060000040910283,0.48060000040910283,3.9357841274018945e-07,1.0,2.443e-05,2.398e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991982,,0.5379327000011098,0.30695611692606234,0.3069562282669713
5.0542612328307774e-05,"[-0.00000000e+00 -7.00000000e-08  4.40000000e-07  4.14500000e-05
  1.57079633e+00  1.57079640e+00  3.47200000e-05 -4.39400000e-05]",8,100,2.429077949438122e-05,0.4806000004166447,0.4806000004166447,4.569865353011435e-07,1.0,2.479e-05,2.435e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988372,,0.5379327000004042,0.30695650960770393,0.30695642460381456
5.1281988357483284e-05,"[-0.00000000e+00 -8.00000000e-08  4.40000000e-07  4.22900000e-05
  1.57079633e+00  1.57079640e+00  3.52300000e-05 -4.45800000e-05]",8,100,2.464612361431473e-05,0.48060000042437917,0.48060000042437917,2.0506011191627968e-07,1.0,2.518e-05,2.47e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987479,,0.5379327000004869,0.30695661132934965,0.30695647546096166
5.2021364386658795e-05,"[-0.00000000e+00 -7.00000000e-08  4.50000000e-07  4.31300000e-05
  1.57079633e+00  1.57079640e+00  3.57400000e-05 -4.52300000e-05]",8,100,2.5001467734253716e-05,0.480600000433049,0.480600000433049,1.7524305517457052e-07,1.0,2.557e-05,2.504e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987208,,0.5379327000005889,0.30695627501581346,0.30695630730007784
5.28070737510461e-05,"[-0.00000000e+00 -7.00000000e-08  4.50000000e-07  4.40300000e-05
  1.57079633e+00  1.57079640e+00  3.62800000e-05 -4.59100000e-05]",8,100,2.5379079655122557e-05,0.48060000044379003,0.48060000044379003,3.8291142702459436e-07,1.0,2.598e-05,2.541e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989172,,0.5379327000010115,0.3069559886719333,0.3069561641231869
5.327929701646811e-05,"[-0.00000000e+00 -7.00000000e-08  4.50000000e-07  4.45700000e-05
  1.57079633e+00  1.57079640e+00  3.66000000e-05 -4.63200000e-05]",8,100,2.5606030156695234e-05,0.4806000004502203,0.4806000004502203,2.5981252664563286e-07,1.0,2.622e-05,2.563e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989481,,0.5379327000011658,0.3069561370901025,0.3069562383292583
5.352247291194232e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.48500000e-05
  1.57079633e+00  1.57079640e+00  3.67700000e-05 -4.65300000e-05]",8,100,2.5722900492169904e-05,0.48060000045122064,0.48060000045122064,4.075597552325063e-07,1.0,2.635e-05,2.575e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989574,,0.5379327000011491,0.30695668175264956,0.3069565106600427
5.376564880741653e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.51200000e-05
  1.57079633e+00  1.57079640e+00  3.69400000e-05 -4.67400000e-05]",8,100,2.583977082764498e-05,0.48060000045280893,0.48060000045280893,2.881268314590126e-07,1.0,2.648e-05,2.587e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998999,,0.5379327000012744,0.30695617977782697,0.3069562596719307
5.405356639628692e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.54500000e-05
  1.57079633e+00  1.57079640e+00  3.71300000e-05 -4.69900000e-05]",8,100,2.5978144020987306e-05,0.48060000045906576,0.48060000045906576,3.572518878920135e-07,1.0,2.663e-05,2.601e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991054,,0.5379327000014584,0.3069560484089633,0.30695619398458385
5.4270781611417604e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.57000000e-05
  1.57079633e+00  1.57079641e+00  3.72800000e-05 -4.71800000e-05]",8,100,2.6082537653478906e-05,0.48060000046122975,0.48060000046122975,1.243050626242599e-07,1.0,2.674e-05,2.611e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991068,,0.5379327000014542,0.3069562874769924,0.3069563135175563
5.448799682654829e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.59500000e-05
  1.57079633e+00  1.57079640e+00  3.74300000e-05 -4.73700000e-05]",8,100,2.6186931285971167e-05,0.48060000046274065,0.48060000046274065,2.196611227777875e-07,1.0,2.686e-05,2.622e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991476,,0.537932700001589,0.3069562536934729,0.30695629662513785
5.473328043057654e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.62300000e-05
  1.57079633e+00  1.57079641e+00  3.76000000e-05 -4.75900000e-05]",8,100,2.6304814586180902e-05,0.4806000004652994,0.4806000004652994,1.6605946445759127e-07,1.0,2.699e-05,2.631e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990641,,0.5379327000014473,0.3069561619220447,0.3069562507381231
5.508467002261922e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.66300000e-05
  1.57079633e+00  1.57079641e+00  3.78400000e-05 -4.78900000e-05]",8,100,2.6473692424281085e-05,0.4806000004694849,0.4806000004694849,3.01180781663068e-07,1.0,2.717e-05,2.648e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990113,,0.5379327000013671,0.3069568543843195,0.30695659696720884
5.545414275811619e-05,"[-0.00000000e+00 -8.00000000e-08  4.50000000e-07  4.70500000e-05
  1.57079633e+00  1.57079641e+00  3.81000000e-05 -4.82100000e-05]",8,100,2.6651261021135085e-05,0.48060000047357365,0.48060000047357365,4.6512962207853646e-07,1.0,2.737e-05,2.666e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989679,,0.5379327000013262,0.3069560530940737,0.3069561963201004
5.611385907494974e-05,"[-0.00000000e+00 -9.00000000e-08  4.70000000e-07  4.77900000e-05
  1.57079633e+00  1.57079641e+00  3.85500000e-05 -4.87900000e-05]",8,100,2.696832068331971e-05,0.48060000048214646,0.48060000048214646,3.567246997758428e-07,1.0,2.771e-05,2.698e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987127,,0.5379327000009012,0.30695597279252285,0.3069561561649925
5.6687567607538006e-05,"[-0.00000000e+00 -9.00000000e-08  4.70000000e-07  4.84500000e-05
  1.57079633e+00  1.57079641e+00  3.89400000e-05 -4.92800000e-05]",8,100,2.7244045004359765e-05,0.4806000004898272,0.4806000004898272,2.9842218631412194e-07,1.0,2.802e-05,2.73e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987152,,0.5379327000010309,0.3069563614455051,0.306956350487857
5.7261276140126274e-05,"[-0.00000000e+00 -9.00000000e-08  5.00000000e-07  4.91100000e-05
  1.57079633e+00  1.57079642e+00  3.93400000e-05 -4.97800000e-05]",8,100,2.7519769325406455e-05,0.4806000004991156,0.4806000004991156,3.456283161993256e-07,1.0,2.832e-05,2.759e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987251,,0.537932700001152,0.30695638314389695,0.30695636133264953
5.785751066157292e-05,"[-0.00000000e+00 -9.00000000e-08  5.20000000e-07  4.97900000e-05
  1.57079633e+00  1.57079642e+00  3.97500000e-05 -5.03000000e-05]",8,100,2.7806319636714077e-05,0.4806000005082164,0.4806000005082164,2.4602842044152204e-07,1.0,2.864e-05,2.786e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988284,,0.53793270000134,0.30695629198873003,0.3069563157507862
5.83573104284464e-05,"[-0.00000000e+00 -9.00000000e-08  5.50000000e-07  5.03700000e-05
  1.57079633e+00  1.57079642e+00  4.00900000e-05 -5.07400000e-05]",8,100,2.8046523404928054e-05,0.48060000051775525,0.48060000051775525,2.2875859921352916e-07,1.0,2.891e-05,2.809e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987487,,0.5379327000012968,0.3069562986231258,0.3069563190633781
5.885711019531988e-05,"[-0.00000000e+00 -9.00000000e-08  5.70000000e-07  5.09400000e-05
  1.57079633e+00  1.57079642e+00  4.04300000e-05 -5.11700000e-05]",8,100,2.828672717314372e-05,0.4806000005204369,0.4806000005204369,3.385211110217956e-07,1.0,2.917e-05,2.829e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988131,,0.5379327000015148,0.3069561149870766,0.3069562272441737
5.938083360639783e-05,"[-0.00000000e+00 -9.00000000e-08  6.10000000e-07  5.16700000e-05
  1.57079633e+00  1.57079641e+00  4.07900000e-05 -5.16300000e-05]",8,100,2.853842864479652e-05,0.4806000005253756,0.4806000005253756,3.922972569356919e-07,1.0,2.947e-05,2.855e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987242,,0.5379327000014857,0.3069561363641274,0.306956237930311
6.0033032852476245e-05,"[-0.00000000e+00 -9.00000000e-08  6.50000000e-07  5.24100000e-05
  1.57079633e+00  1.57079641e+00  4.12400000e-05 -5.21900000e-05]",8,100,2.8851875602805595e-05,0.4806000005269004,0.4806000005269004,4.122990579546585e-07,1.0,2.982e-05,2.887e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986317,,0.537932700001583,0.30695625719558906,0.30695629834535765
6.06804980156232e-05,"[-0.00000000e+00 -9.00000000e-08  6.80000000e-07  5.31500000e-05
  1.57079633e+00  1.57079641e+00  4.16900000e-05 -5.27600000e-05]",8,100,2.916304736056316e-05,0.48060000054515717,0.48060000054515717,3.0419567033964465e-07,1.0,3.017e-05,2.918e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987152,,0.5379327000019597,0.3069568425146758,0.3069565909963152
6.133353322334512e-05,"[-0.00000000e+00 -9.00000000e-08  7.20000000e-07  5.38800000e-05
  1.57079633e+00  1.57079642e+00  4.21400000e-05 -5.33200000e-05]",8,100,2.9476896081746182e-05,0.48060000054920615,0.48060000054920615,9.553048778380964e-08,1.0,3.052e-05,2.949e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987915,,0.5379327000022497,0.30695644555178897,0.30695639251307083
6.198936770829253e-05,"[-0.00000000e+00 -9.00000000e-08  7.50000000e-07  5.46200000e-05
  1.57079633e+00  1.57079642e+00  4.25900000e-05 -5.38900000e-05]",8,100,2.979209013557339e-05,0.4806000005661826,0.4806000005661826,2.2161823171876956e-07,1.0,3.087e-05,2.98e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998811,,0.5379327000024124,0.3069561957761036,0.3069562676171507
6.282505462486458e-05,"[-0.00000000e+00 -1.00000000e-07  8.00000000e-07  5.55800000e-05
  1.57079633e+00  1.57079643e+00  4.31600000e-05 -5.46200000e-05]",8,100,3.0193721268150844e-05,0.480600000559533,0.480600000559533,1.6064176258891242e-07,1.0,3.132e-05,3.022e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987538,,0.5379327000026821,0.30695621106537996,0.3069562752651194
6.359005623503629e-05,"[-0.00000000e+00 -1.10000000e-07  8.40000000e-07  5.64400000e-05
  1.57079633e+00  1.57079643e+00  4.36900000e-05 -5.52900000e-05]",8,100,3.056138104243784e-05,0.48060000058378466,0.48060000058378466,2.544377878883458e-07,1.0,3.173e-05,3.058e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987749,,0.5379327000030443,0.3069561444472224,0.30695624194456644
6.428018079825958e-05,"[-0.00000000e+00 -1.10000000e-07  8.90000000e-07  5.72200000e-05
  1.57079633e+00  1.57079644e+00  4.41600000e-05 -5.58900000e-05]",8,100,3.08930549079255e-05,0.4806000005937957,0.4806000005937957,3.0323930798396756e-07,1.0,3.21e-05,3.091e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987731,,0.5379327000031118,0.30695623314810544,0.3069562862902304
6.49862550765027e-05,"[-0.00000000e+00 -1.10000000e-07  9.30000000e-07  5.80300000e-05
  1.57079633e+00  1.57079644e+00  4.46500000e-05 -5.65000000e-05]",8,100,3.123239420647197e-05,0.48060000060638725,0.48060000060638725,1.238525437699271e-07,1.0,3.248e-05,3.124e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987336,,0.537932700003288,0.30695643164331643,0.30695638553187243
6.626253971202503e-05,"[-0.00000000e+00 -1.20000000e-07  1.01000000e-06  5.94700000e-05
  1.57079633e+00  1.57079645e+00  4.55200000e-05 -5.76100000e-05]",8,100,3.184577660307836e-05,0.4806000006217289,0.4806000006217289,2.764832593625712e-07,1.0,3.317e-05,3.187e-05,,,0.3162,0.3162,-0.0,1.3066,0.63791513999861,,0.5379327000033757,0.30695594338544885,0.30695614139560934
6.745677903123627e-05,"[-0.00000000e+00 -1.20000000e-07  1.08000000e-06  6.07900000e-05
  1.57079633e+00  1.57079644e+00  4.63400000e-05 -5.86500000e-05]",8,100,3.241972802063107e-05,0.4806000006343194,0.4806000006343194,3.50932976236549e-07,1.0,3.381e-05,3.244e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986481,,0.537932700003909,0.3069561437402225,0.3069562415672119
6.852179504556338e-05,"[-0.00000000e+00 -1.20000000e-07  1.15000000e-06  6.20400000e-05
  1.57079633e+00  1.57079645e+00  4.70700000e-05 -5.95700000e-05]",8,100,3.2931574717810065e-05,0.48060000065468056,0.48060000065468056,3.0916863118761464e-07,1.0,3.439e-05,3.296e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984925,,0.5379327000039293,0.30695620756632613,0.30695627347048826
6.94800473067592e-05,"[-0.00000000e+00 -1.20000000e-07  1.21000000e-06  6.31400000e-05
  1.57079633e+00  1.57079645e+00  4.77300000e-05 -6.04100000e-05]",8,100,3.339211075517467e-05,0.4806000006568891,0.4806000006568891,3.8516621079639935e-07,1.0,3.492e-05,3.343e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984594,,0.5379327000042436,0.3069560349682825,0.3069561871705621
7.041908979708096e-05,"[-0.00000000e+00 -1.30000000e-07  1.26000000e-06  6.41600000e-05
  1.57079633e+00  1.57079645e+00  4.83800000e-05 -6.12200000e-05]",8,100,3.384341457664624e-05,0.4806000006844481,0.4806000006844481,3.4086342190258483e-07,1.0,3.542e-05,3.39e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986271,,0.5379327000051204,0.3069561785864341,0.3069562589668315
7.156265666629034e-05,"[-0.00000000e+00 -1.30000000e-07  1.32000000e-06  6.54700000e-05
  1.57079633e+00  1.57079646e+00  4.91600000e-05 -6.22200000e-05]",8,100,3.4393012814777215e-05,0.48060000069597736,0.48060000069597736,4.1696938054028106e-07,1.0,3.604e-05,3.443e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986652,,0.5379327000057211,0.30695546874560786,0.3069559040411778
7.279944076892722e-05,"[-0.00000000e+00 -1.30000000e-07  1.39000000e-06  6.68800000e-05
  1.57079633e+00  1.57079646e+00  5.00100000e-05 -6.32900000e-05]",8,100,3.4987411255394115e-05,0.48060000072371767,0.48060000072371767,3.5709434956358277e-07,1.0,3.671e-05,3.501e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399983759,,0.5379327000057901,0.3069565497332465,0.30695644452169957
7.363476146093072e-05,"[-0.00000000e+00 -1.40000000e-07  1.44000000e-06  6.78300000e-05
  1.57079633e+00  1.57079647e+00  5.05900000e-05 -6.40200000e-05]",8,100,3.538886638057553e-05,0.48060000073607323,0.48060000073607323,1.929529792318796e-07,1.0,3.716e-05,3.541e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984092,,0.5379327000062166,0.3069561615848504,0.30695625044177666
7.440990342189446e-05,"[-0.00000000e+00 -1.30000000e-07  1.50000000e-06  6.88800000e-05
  1.57079633e+00  1.57079646e+00  5.11200000e-05 -6.46900000e-05]",8,100,3.5761399607608836e-05,0.4806000007463868,0.4806000007463868,2.887891075073809e-07,1.0,3.762e-05,3.577e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986063,,0.537932700006952,0.30695649857796786,0.3069564189337464
7.519995935212919e-05,"[-0.00000000e+00 -1.40000000e-07  1.54000000e-06  6.98100000e-05
  1.57079633e+00  1.57079646e+00  5.16600000e-05 -6.53800000e-05]",8,100,3.614110048827967e-05,0.4806000007453406,0.4806000007453406,2.6098489903260567e-07,1.0,3.805e-05,3.615e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987651,,0.5379327000078791,0.3069563678687792,0.30695635358011847
7.605845829520984e-05,"[-0.00000000e+00 -1.40000000e-07  1.59000000e-06  7.08000000e-05
  1.57079633e+00  1.57079647e+00  5.22500000e-05 -6.61300000e-05]",8,100,3.655369508098217e-05,0.48060000076970416,0.48060000076970416,2.9962779455157905e-07,1.0,3.852e-05,3.658e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987871,,0.5379327000083436,0.3069561122569211,0.30695622576271253
7.699867244471167e-05,"[-0.00000000e+00 -1.50000000e-07  1.63000000e-06  7.18500000e-05
  1.57079633e+00  1.57079647e+00  5.29000000e-05 -6.69400000e-05]",8,100,3.700556200196247e-05,0.480600000783593,0.480600000783593,2.535067205990047e-07,1.0,3.903e-05,3.702e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988514,,0.5379327000089406,0.30695617162661637,0.30695625544118366
7.809294220092333e-05,"[-0.00000000e+00 -1.50000000e-07  1.69000000e-06  7.31000000e-05
  1.57079633e+00  1.57079647e+00  5.36500000e-05 -6.78900000e-05]",8,100,3.753146804767014e-05,0.48060000081156495,0.48060000081156495,2.958975679376398e-07,1.0,3.962e-05,3.754e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987352,,0.5379327000092992,0.3069558776470022,0.30695610843811255
7.913076236236303e-05,"[-0.00000000e+00 -1.50000000e-07  1.75000000e-06  7.43200000e-05
  1.57079633e+00  1.57079648e+00  5.43600000e-05 -6.88000000e-05]",8,100,3.8030244418110785e-05,0.48060000082957094,0.48060000082957094,3.4693600023220916e-07,1.0,4.019e-05,3.803e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986821,,0.5379327000099461,0.3069563218925271,0.3069563305525448
8.016736077799151e-05,"[-0.00000000e+00 -1.60000000e-07  1.80000000e-06  7.55000000e-05
  1.57079633e+00  1.57079648e+00  5.50700000e-05 -6.97000000e-05]",8,100,3.8528433617525886e-05,0.480600000848922,0.480600000848922,4.097969497266137e-07,1.0,4.076e-05,3.855e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984982,,0.537932700010059,0.306956410966503,0.30695637508028906
8.10659787312523e-05,"[-0.00000000e+00 -1.50000000e-07  1.85000000e-06  7.67500000e-05
  1.57079633e+00  1.57079648e+00  5.56900000e-05 -7.04800000e-05]",8,100,3.896030940665395e-05,0.48060000086362936,0.48060000086362936,3.045103122347826e-07,1.0,4.129e-05,3.896e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986396,,0.5379327000110112,0.3069565129695668,0.30695642607522866
8.18909306121583e-05,"[-0.00000000e+00 -1.60000000e-07  1.90000000e-06  7.79200000e-05
  1.57079633e+00  1.57079649e+00  5.62600000e-05 -7.12000000e-05]",8,100,3.935678128135588e-05,0.4806000008709472,0.4806000008709472,3.2119570306430554e-07,1.0,4.178e-05,3.939e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986178,,0.5379327000114805,0.30695587884946,0.3069561090118931
8.275727685855768e-05,"[-0.00000000e+00 -1.60000000e-07  1.94000000e-06  7.89000000e-05
  1.57079633e+00  1.57079649e+00  5.68500000e-05 -7.19500000e-05]",8,100,3.9773147288134577e-05,0.4806000008917336,0.4806000008917336,4.33143941883768e-07,1.0,4.225e-05,3.979e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998737,,0.537932700012257,0.30695629343671893,0.3069563162959208
8.433589455736239e-05,"[-0.00000000e+00 -1.50000000e-07  2.06000000e-06  8.11300000e-05
  1.57079633e+00  1.57079648e+00  5.79400000e-05 -7.33200000e-05]",8,100,4.053183095565221e-05,0.48060000092148986,0.48060000092148986,3.8218736222756516e-07,1.0,4.319e-05,4.054e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990312,,0.5379327000138158,0.3069564697045515,0.3069564044163156
8.610305018886086e-05,"[-0.00000000e+00 -1.70000000e-07  2.17000000e-06  8.31400000e-05
  1.57079633e+00  1.57079649e+00  5.91500000e-05 -7.48600000e-05]",8,100,4.138112595379865e-05,0.48060000095266653,0.48060000095266653,1.9805258096630082e-07,1.0,4.416e-05,4.14e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399993183,,0.5379327000156564,0.3069565065784772,0.30695642283921526
8.787526164627464e-05,"[-0.00000000e+00 -1.70000000e-07  2.29000000e-06  8.51600000e-05
  1.57079633e+00  1.57079650e+00  6.03700000e-05 -7.64000000e-05]",8,100,4.223285078194637e-05,0.4806000009813043,0.4806000009813043,2.709997684921573e-07,1.0,4.514e-05,4.227e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989664,,0.5379327000158723,0.30695624810403777,0.3069562935883402
8.929503924020849e-05,"[-0.00000000e+00 -1.80000000e-07  2.40000000e-06  8.67900000e-05
  1.57079633e+00  1.57079650e+00  6.13500000e-05 -7.76300000e-05]",8,100,4.291519589500917e-05,0.48060000100747424,0.48060000100747424,2.751676154545419e-07,1.0,4.593e-05,4.295e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998887,,0.5379327000167685,0.306955996336921,0.3069561676926526
9.071481683414233e-05,"[-0.00000000e+00 -1.70000000e-07  2.46000000e-06  8.83800000e-05
  1.57079633e+00  1.57079650e+00  6.23200000e-05 -7.88700000e-05]",8,100,4.3597541008103066e-05,0.48060000102898975,0.48060000102898975,2.7883598720939107e-07,1.0,4.67e-05,4.362e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991088,,0.5379327000177976,0.3069559084656794,0.30695612374720604
9.216556746186863e-05,"[-0.00000000e+00 -1.50000000e-07  2.54000000e-06  8.91800000e-05
  1.57079633e+00  1.57079648e+00  6.33200000e-05 -8.01300000e-05]",8,100,4.4294771761227556e-05,0.4806000010652132,0.4806000010652132,3.0932105747899506e-07,1.0,4.734e-05,4.432e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990616,,0.5379327000188349,0.3069563893137486,0.30695636415435024
9.37616887409544e-05,"[-0.00000000e+00 -1.70000000e-07  2.64000000e-06  9.10200000e-05
  1.57079633e+00  1.57079649e+00  6.44100000e-05 -8.15200000e-05]",8,100,4.50618676496933e-05,0.48060000110453804,0.48060000110453804,2.6510570726053464e-07,1.0,4.823e-05,4.507e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999083,,0.5379327000196212,0.30695674235621373,0.3069565406570765
9.475025170579595e-05,"[-0.00000000e+00 -1.70000000e-07  2.69000000e-06  9.21500000e-05
  1.57079633e+00  1.57079650e+00  6.50900000e-05 -8.23800000e-05]",8,100,4.5536971011695575e-05,0.48060000112416396,0.48060000112416396,1.981900216773221e-07,1.0,4.877e-05,4.554e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990802,,0.5379327000203469,0.30695618099139677,0.30695625996559867
9.566211210019271e-05,"[-0.00000000e+00 -1.70000000e-07  2.73000000e-06  9.31900000e-05
  1.57079633e+00  1.57079650e+00  6.57200000e-05 -8.31700000e-05]",8,100,4.597521111827301e-05,0.48060000113532086,0.48060000113532086,3.0486580583072484e-07,1.0,4.927e-05,4.598e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991813,,0.5379327000211885,0.3069563006680106,0.30695631979896437
9.656906197629134e-05,"[-0.00000000e+00 -1.70000000e-07  2.78000000e-06  9.42100000e-05
  1.57079633e+00  1.57079650e+00  6.63400000e-05 -8.39600000e-05]",8,100,4.641109122976713e-05,0.4806000011539104,0.4806000011539104,3.2394350199652634e-07,1.0,4.976e-05,4.643e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991949,,0.5379327000219596,0.3069558919373376,0.3069561154250793
9.745309338355885e-05,"[-0.00000000e+00 -1.70000000e-07  2.82000000e-06  9.52100000e-05
  1.57079633e+00  1.57079650e+00  6.69500000e-05 -8.47300000e-05]",8,100,4.683595672513174e-05,0.48060000116854495,0.48060000116854495,2.3919980325858873e-07,1.0,5.025e-05,4.687e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399992475,,0.5379327000229253,0.30695678912973645,0.30695656401472815
9.82983069650816e-05,"[-0.00000000e+00 -1.80000000e-07  2.88000000e-06  9.62000000e-05
  1.57079633e+00  1.57079651e+00  6.75300000e-05 -8.54600000e-05]",8,100,4.724216637341993e-05,0.48060000119912666,0.48060000119912666,3.3805092421371446e-07,1.0,5.072e-05,4.727e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991067,,0.5379327000233388,0.30695610656948913,0.3069562227201137
9.923462573595612e-05,"[-0.00000000e+00 -1.80000000e-07  2.92000000e-06  9.72500000e-05
  1.57079633e+00  1.57079651e+00  6.81700000e-05 -8.62700000e-05]",8,100,4.769216117582934e-05,0.48060000121934066,0.48060000121934066,2.657837818168487e-07,1.0,5.123e-05,4.771e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990666,,0.5379327000243144,0.3069559652038422,0.3069561520280631
0.00010010754772451067,"[-0.00000000e+00 -1.90000000e-07  2.97000000e-06  9.82500000e-05
  1.57079633e+00  1.57079651e+00  6.87700000e-05 -8.70300000e-05]",8,100,4.8111687484600316e-05,0.4806000012328246,0.4806000012328246,1.835125337573612e-07,1.0,5.171e-05,4.812e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139999191,,0.537932700025391,0.3069565718753948,0.3069564553578974
0.00010098046971306521,"[-0.00000000e+00 -1.90000000e-07  3.02000000e-06  9.92500000e-05
  1.57079633e+00  1.57079652e+00  6.93700000e-05 -8.77900000e-05]",8,100,4.853121379338894e-05,0.48060000125240143,0.48060000125240143,1.6740448328086862e-07,1.0,5.219e-05,4.854e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989352,,0.53793270002557,0.30695630459723494,0.3069563217094984
0.00010159425312416761,"[-0.00000000e+00 -2.00000000e-07  3.06000000e-06  9.99500000e-05
  1.57079633e+00  1.57079652e+00  6.98000000e-05 -8.83300000e-05]",8,100,4.882619810153889e-05,0.4806000012696582,0.4806000012696582,3.076777610536516e-07,1.0,5.253e-05,4.884e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989715,,0.5379327000260836,0.3069566046821914,0.3069564717439398
0.00010220803653527002,"[-0.00000000e+00 -2.00000000e-07  3.09000000e-06  1.00660000e-04
  1.57079633e+00  1.57079652e+00  7.02200000e-05 -8.88600000e-05]",8,100,4.9121182409698294e-05,0.4806000012854769,0.4806000012854769,3.330197783775935e-07,1.0,5.287e-05,4.914e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989135,,0.5379327000262888,0.30695622354780305,0.3069562811692457
0.00010288941706102231,"[-0.00000000e+00 -2.00000000e-07  3.11000000e-06  1.01420000e-04
  1.57079633e+00  1.57079653e+00  7.06900000e-05 -8.94500000e-05]",8,100,4.9448653891252266e-05,0.4806000013042678,0.4806000013042678,4.616966014374733e-07,1.0,5.324e-05,4.948e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988969,,0.5379327000270353,0.3069570248604883,0.3069566818169307
0.00010363884811991216,"[-0.00000000e+00 -2.10000000e-07  3.15000000e-06  1.02290000e-04
  1.57079633e+00  1.57079653e+00  7.12000000e-05 -9.01000000e-05]",8,100,4.980883045913604e-05,0.4806000013176732,0.4806000013176732,2.1977209461742634e-07,1.0,5.366e-05,4.984e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988368,,0.537932700027597,0.3069560374246298,0.3069561880928397
0.00010455989436894562,"[-0.00000000e+00 -2.00000000e-07  3.20000000e-06  1.03320000e-04
  1.57079633e+00  1.57079653e+00  7.18300000e-05 -9.09000000e-05]",8,100,5.025148528763715e-05,0.48060000133547365,0.48060000133547365,2.7282173848864545e-07,1.0,5.416e-05,5.027e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987864,,0.5379327000284164,0.30695648297004735,0.3069564108574032
0.00010558013280683277,"[-0.00000000e+00 -2.10000000e-07  3.26000000e-06  1.04430000e-04
  1.57079633e+00  1.57079654e+00  7.25300000e-05 -9.17900000e-05]",8,100,5.0741811882248314e-05,0.4806000013559876,0.4806000013559876,3.9401902461708323e-07,1.0,5.471e-05,5.074e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399989827,,0.5379327000297855,0.30695633828357066,0.3069563385049905
0.00010690792440104711,"[-0.00000000e+00 -2.00000000e-07  3.34000000e-06  1.06290000e-04
  1.57079633e+00  1.57079653e+00  7.34500000e-05 -9.29500000e-05]",8,100,5.137994852428697e-05,0.4806000013924978,0.4806000013924978,2.9975524521548454e-07,1.0,5.551e-05,5.139e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399988361,,0.5379327000308937,0.3069559803079809,0.30695615950020283
0.00010811684402017162,"[-0.00000000e+00 -2.10000000e-07  3.41000000e-06  1.07670000e-04
  1.57079633e+00  1.57079653e+00  7.42800000e-05 -9.40000000e-05]",8,100,5.196095529493535e-05,0.4806000014151325,0.4806000014151325,4.344342181511293e-07,1.0,5.618e-05,5.198e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399990973,,0.5379327000326294,0.3069564473843126,0.30695639302835825
0.00010966300445131774,"[-0.00000000e+00 -2.00000000e-07  3.46000000e-06  1.09440000e-04
  1.57079633e+00  1.57079653e+00  7.53400000e-05 -9.53400000e-05]",8,100,5.27040400003694e-05,0.48060000144930654,0.48060000144930654,1.491815659270724e-07,1.0,5.702e-05,5.273e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399991226,,0.537932700034153,0.3069563704861306,0.3069563545636051
0.00011082456377602029,"[-0.00000000e+00 -2.00000000e-07  3.53000000e-06  1.10760000e-04
  1.57079633e+00  1.57079653e+00  7.61400000e-05 -9.63500000e-05]",8,100,5.3262285413527284e-05,0.48060000148579013,0.48060000148579013,3.2962987864068757e-07,1.0,5.767e-05,5.329e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998884,,0.537932700034976,0.3069562413847352,0.30695628999578484
0.00011192863464975342,"[-0.00000000e+00 -2.10000000e-07  4.18000000e-06  1.11950000e-04
  1.57079633e+00  1.57079653e+00  7.68900000e-05 -9.73100000e-05]",8,100,5.379290187699829e-05,0.48060000151107185,0.48060000151107185,1.6265624628615337e-07,1.0,5.838e-05,5.381e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987837,,0.5379327000363137,0.30695625079986744,0.30695629469186947
0.0001130474900142128,"[-0.00000000e+00 -2.10000000e-07  4.24000000e-06  1.13210000e-04
  1.57079632e+00  1.57079654e+00  7.76600000e-05 -9.82800000e-05]",8,100,5.4330623766856557e-05,0.4806000015419858,0.4806000015419858,2.3359285379134147e-07,1.0,5.899e-05,5.434e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987192,,0.5379327000376449,0.30695601663490496,0.30695617759519656
0.00011405671498997533,"[-0.00000000e+00 -2.20000000e-07  4.29000000e-06  1.14630000e-04
  1.57079632e+00  1.57079655e+00  7.83600000e-05 -9.91600000e-05]",8,100,5.481565729179833e-05,0.4806000015665904,0.4806000015665904,1.9261346527976426e-07,1.0,5.96e-05,5.482e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399987694,,0.5379327000389135,0.30695648360159405,0.3069564110673504
0.00011463194753117759,"[-0.00000000e+00 -2.20000000e-07  4.32000000e-06  1.15290000e-04
  1.57079632e+00  1.57079655e+00  7.87500000e-05 -9.96600000e-05]",8,100,5.509211405200514e-05,0.48060000157833055,0.48060000157833055,3.074577984573678e-07,1.0,5.992e-05,5.511e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986562,,0.5379327000394281,0.30695626764720213,0.30695630308476946
0.00011520718007237986,"[-0.00000000e+00 -2.20000000e-07  4.36000000e-06  1.15940000e-04
  1.57079632e+00  1.57079655e+00  7.91500000e-05 -1.00160000e-04]",8,100,5.536857081221521e-05,0.4806000015940512,0.4806000015940512,3.028619832899314e-07,1.0,6.024e-05,5.538e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998579,,0.5379327000400507,0.3069562539715124,0.3069562962396805
0.00011595147374320603,"[-0.00000000e+00 -2.20000000e-07  4.40000000e-06  1.16770000e-04
  1.57079632e+00  1.57079655e+00  7.96600000e-05 -1.00810000e-04]",8,100,5.572627835160059e-05,0.4806000016135641,0.4806000016135641,2.784115719576232e-07,1.0,6.064e-05,5.573e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399985449,,0.5379327000409938,0.30695629234013033,0.30695631541508317
0.00011705599858852155,"[-0.00000000e+00 -2.00000000e-07  4.47000000e-06  1.18310000e-04
  1.57079632e+00  1.57079653e+00  8.04200000e-05 -1.01770000e-04]",8,100,5.625711299408457e-05,0.4806000016402226,0.4806000016402226,2.6586594024902893e-07,1.0,6.131e-05,5.626e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998439,,0.5379327000421573,0.30695623507331565,0.3069562867694455
0.00011836017196981012,"[-0.00000000e+00 -2.00000000e-07  4.54000000e-06  1.19790000e-04
  1.57079632e+00  1.57079653e+00  8.13100000e-05 -1.02900000e-04]",8,100,5.6883898723287695e-05,0.4806000016588276,0.4806000016588276,2.576989377441835e-07,1.0,6.203e-05,5.69e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399986333,,0.5379327000444825,0.306956381415247,0.30695635993263215
0.00012018370868416089,"[-0.00000000e+00 -1.90000000e-07  4.66000000e-06  1.21790000e-04
  1.57079632e+00  1.57079652e+00  8.25700000e-05 -1.04490000e-04]",8,100,5.7760290471274206e-05,0.4806000017190295,0.4806000017190295,2.5693522931660406e-07,1.0,6.303e-05,5.776e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984391,,0.5379327000464473,0.3069565940852038,0.30695646623966
0.00012161928928213385,"[-0.00000000e+00 -1.90000000e-07  4.74000000e-06  1.23430000e-04
  1.57079632e+00  1.57079652e+00  8.35500000e-05 -1.05740000e-04]",8,100,5.845023050915532e-05,0.480600001761672,0.480600001761672,3.1800708848390484e-07,1.0,6.382e-05,5.848e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399983063,,0.5379327000482202,0.30695643040350473,0.3069563843792029
0.00012302739982761307,"[-0.00000000e+00 -2.00000000e-07  4.82000000e-06  1.25060000e-04
  1.57079632e+00  1.57079653e+00  8.45200000e-05 -1.06960000e-04]",8,100,5.912696843981658e-05,0.48060000179657647,0.48060000179657647,3.123776900209682e-07,1.0,6.461e-05,5.915e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399978172,,0.5379327000492544,0.3069562014964916,0.30695626990943836
0.000124936360905383,"[-0.00000000e+00 -2.00000000e-07  4.92000000e-06  1.27270000e-04
  1.57079632e+00  1.57079653e+00  8.58300000e-05 -1.08620000e-04]",8,100,6.004441513727399e-05,0.4806000018457347,0.4806000018457347,2.4355744344757457e-07,1.0,6.567e-05,6.005e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399984034,,0.537932700053034,0.30695641029491616,0.30695637428691497
0.00012670455711341334,"[-0.00000000e+00 -2.10000000e-07  5.01000000e-06  1.29250000e-04
  1.57079632e+00  1.57079654e+00  8.70500000e-05 -1.10160000e-04]",8,100,6.0894210238152804e-05,0.48060000189075935,0.48060000189075935,2.5320852169051085e-07,1.0,6.664e-05,6.09e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399982534,,0.5379327000554328,0.3069562408802362,0.30695628955913556
0.0001278360802790221,"[-0.00000000e+00 -2.00000000e-07  5.09000000e-06  1.30560000e-04
  1.57079632e+00  1.57079653e+00  8.78200000e-05 -1.11140000e-04]",8,100,6.143802027370661e-05,0.480600001925643,0.480600001925643,3.14734574768999e-07,1.0,6.727e-05,6.146e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399982009,,0.5379327000569264,0.30695667775623925,0.30695650798111873
0.00012894537320939554,"[-0.00000000e+00 -2.10000000e-07  5.14000000e-06  1.31830000e-04
  1.57079632e+00  1.57079654e+00  8.85900000e-05 -1.12110000e-04]",8,100,6.197114645820123e-05,0.48060000196085645,0.48060000196085645,2.4943216625845347e-07,1.0,6.789e-05,6.198e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399979648,,0.5379327000581008,0.30695617947456566,0.3069562588239456
0.0001305006685271788,"[-0.00000000e+00 -2.10000000e-07  5.89000000e-06  1.33620000e-04
  1.57079632e+00  1.57079654e+00  8.96500000e-05 -1.13460000e-04]",8,100,6.271862139100903e-05,0.4806000020009641,0.4806000020009641,2.1840564163100153e-07,1.0,6.889e-05,6.273e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399980354,,0.5379327000606259,0.30695624033287466,0.3069562892350869
0.0001320153723557019,"[-0.00000000e+00 -2.20000000e-07  7.32000000e-06  1.35310000e-04
  1.57079632e+00  1.57079655e+00  9.06900000e-05 -1.14770000e-04]",8,100,6.344658805403949e-05,0.4806000020354196,0.4806000020354196,2.0541554779147914e-07,1.0,7e-05,6.346e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399980211,,0.5379327000635933,0.3069563725858272,0.3069563553464875
0.00013341555356931616,"[-0.00000000e+00 -2.20000000e-07  8.62000000e-06  1.36890000e-04
  1.57079632e+00  1.57079655e+00  9.16600000e-05 -1.15990000e-04]",8,100,6.41195151481635e-05,0.48060000206879433,0.48060000206879433,2.3167920511640225e-07,1.0,7.103e-05,6.413e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139998286,,0.5379327000676096,0.306956616480592,0.3069564772798382
0.00013496681981197412,"[-0.00000000e+00 -2.10000000e-07  1.00900000e-05  1.39080000e-04
  1.57079632e+00  1.57079654e+00  9.27200000e-05 -1.17340000e-04]",8,100,6.486505370765998e-05,0.4806000020978031,0.4806000020978031,1.7950416179448466e-07,1.0,7.229e-05,6.487e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399982085,,0.5379327000718415,0.3069561330914486,0.3069562355734408
0.0001369074383330067,"[-0.00000000e+00 -2.20000000e-07  1.19400000e-05  1.41180000e-04
  1.57079632e+00  1.57079655e+00  9.40600000e-05 -1.19030000e-04]",8,100,6.579771497294898e-05,0.4806000021370579,0.4806000021370579,3.120091149351094e-07,1.0,7.373e-05,6.58e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399980203,,0.5379327000778474,0.30695620251598454,0.306956270269846
0.00013939811553160023,"[-0.00000000e+00 -2.40000000e-07  1.43000000e-05  1.43980000e-04
  1.57079632e+00  1.57079657e+00  9.57700000e-05 -1.21190000e-04]",8,100,6.69947344399568e-05,0.4806000021863275,0.4806000021863275,1.9347493584963112e-07,1.0,7.561e-05,6.702e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399985494,,0.5379327000890297,0.30695640645373373,0.30695637222063277
0.00014335905504140012,"[-0.00000000e+00 -2.70000000e-07  1.80600000e-05  1.49540000e-04
  1.57079632e+00  1.57079660e+00  9.84900000e-05 -1.24640000e-04]",8,100,6.889836197725121e-05,0.4806000022393307,0.4806000022393307,2.3429767817427978e-07,1.0,7.891e-05,6.891e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399974089,,0.5379327001059947,0.3069563138151971,0.30695632588437355
0.00014730218225796686,"[-0.00000000e+00 -3.00000000e-07  2.19000000e-05  1.54020000e-04
  1.57079632e+00  1.57079663e+00  1.01200000e-04 -1.28060000e-04]",8,100,7.079342892648841e-05,0.4806000022980196,0.4806000022980196,3.783078983305291e-07,0.99999999,8.2e-05,7.081e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399968643,,0.537932700128461,0.3069568756485763,0.3069566067840904
0.0001512453094745336,"[-0.00000000e+00 -3.20000000e-07  2.62400000e-05  1.58540000e-04
  1.57079632e+00  1.57079665e+00  1.03910000e-04 -1.31490000e-04]",8,100,7.268849587589607e-05,0.4806000023236269,0.4806000023236269,3.874899462987402e-07,0.99999999,8.526e-05,7.269e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399962082,,0.5379327001562949,0.3069564180084556,0.3069563779656401
0.00015482093596796585,"[-0.00000000e+00 -3.10000000e-07  3.08800000e-05  1.62570000e-04
  1.57079632e+00  1.57079664e+00  1.06360000e-04 -1.34600000e-04]",8,100,7.440694197692503e-05,0.4806000023134568,0.4806000023134568,2.75424373590993e-07,0.99999999,8.842e-05,7.441e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399955225,,0.5379327001861713,0.30695619522320267,0.3069562665928397
0.0001580465408235246,"[-0.00000000e+00 -3.00000000e-07  3.52400000e-05  1.67070000e-04
  1.57079632e+00  1.57079663e+00  1.08580000e-04 -1.37410000e-04]",8,100,7.595716767800422e-05,0.48060000228811744,0.48060000228811744,3.3954076086843714e-07,0.99999999,9.159e-05,7.596e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139995624,,0.537932700217773,0.3069558960395208,0.3069561170289776
0.00016106784458782086,"[-0.00000000e+00 -3.00000000e-07  3.93000000e-05  1.70540000e-04
  1.57079632e+00  1.57079663e+00  1.10650000e-04 -1.40030000e-04]",8,100,7.740920627398111e-05,0.4806000022503009,0.4806000022503009,3.631584173539557e-07,0.99999999,9.438e-05,7.741e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399956666,,0.5379327002510216,0.3069568458016082,0.3069565919448203
0.00016389415777196364,"[-0.00000000e+00 -3.10000000e-07  4.29000000e-05  1.73440000e-04
  1.57079632e+00  1.57079664e+00  1.12600000e-04 -1.42490000e-04]",8,100,7.87675323965339e-05,0.48060000218198684,0.48060000218198684,1.4472375117457854e-07,0.99999999,9.685e-05,7.879e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399950742,,0.5379327002845303,0.30695639207386294,0.3069563651305338
0.00016768409605425619,"[-0.00000000e+00 -3.00000000e-07  4.79100000e-05  1.77710000e-04
  1.57079632e+00  1.57079663e+00  1.15200000e-04 -1.45780000e-04]",8,100,8.058897674320686e-05,0.48060000212453335,0.48060000212453335,4.094596336271736e-07,0.99999999,0.00010035,8.059e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399934964,,0.5379327003327954,0.3069564457277711,0.3069563920092324
0.000172011365908621,"[-0.00000000e+00 -3.10000000e-07  5.34900000e-05  1.82220000e-04
  1.57079632e+00  1.57079664e+00  1.18170000e-04 -1.49550000e-04]",8,100,8.266866264411791e-05,0.4806000020210818,0.4806000020210818,3.448084619932545e-07,0.99999999,0.00010422,8.267e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399930402,,0.5379327003978384,0.3069565991737026,0.30695646881443855
0.00017737446116816198,"[-0.00000000e+00 -3.30000000e-07  6.02800000e-05  1.87780000e-04
  1.57079632e+00  1.57079666e+00  1.21860000e-04 -1.54210000e-04]",8,100,8.524616623620703e-05,0.48060000185516233,0.48060000185516233,2.711526575417467e-07,0.99999999,0.00010901,8.526e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399923542,,0.537932700485578,0.3069566966772717,0.30695651768983384
0.0001804177735989315,"[-0.00000000e+00 -3.10000000e-07  6.43200000e-05  1.92010000e-04
  1.57079632e+00  1.57079664e+00  1.23950000e-04 -1.56860000e-04]",8,100,8.67087821959202e-05,0.48060000171504796,0.48060000171504796,2.933491701963305e-07,0.99999999,0.00011214,8.671e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399913361,,0.5379327005396094,0.3069560746694948,0.3069562067803001
0.00018316761100561321,"[-0.00000000e+00 -3.10000000e-07  6.77100000e-05  1.94660000e-04
  1.57079632e+00  1.57079664e+00  1.25840000e-04 -1.59250000e-04]",8,100,8.803035405820121e-05,0.48060000161417105,0.48060000161417105,3.401188936510708e-07,0.99999999,0.00011453,8.805e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399906359,,0.5379327005926049,0.306956644532349,0.30695649178670636
0.0001857637723356313,"[-0.00000000e+00 -3.10000000e-07  7.11400000e-05  1.97620000e-04
  1.57079632e+00  1.57079664e+00  1.27620000e-04 -1.61500000e-04]",8,100,8.927806919730856e-05,0.4806000014906303,0.4806000014906303,3.1629833993564207e-07,0.99999999,0.00011701,8.929e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399892857,,0.5379327006442551,0.3069567662670439,0.30695655273925254
0.00018835823388417626,"[-0.00000000e+00 -3.10000000e-07  7.46000000e-05  2.00610000e-04
  1.57079632e+00  1.57079664e+00  1.29400000e-04 -1.63760000e-04]",8,100,9.052496742118868e-05,0.48060000134656794,0.48060000134656794,3.452790728769852e-07,0.99999999,0.00011952,9.053e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399890153,,0.5379327006995199,0.3069561259643754,0.30695623268478706
0.00019085440585073216,"[-0.00000000e+00 -3.10000000e-07  7.77900000e-05  2.03280000e-04
  1.57079632e+00  1.57079665e+00  1.31120000e-04 -1.65930000e-04]",8,100,9.172462767157196e-05,0.4806000012025733,0.4806000012025733,1.7146394451592638e-07,0.99999999,0.00012183,9.173e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399877906,,0.5379327007533656,0.30695653185469296,0.30695643572607256
0.0001931561546981495,"[-0.00000000e+00 -3.20000000e-07  8.08700000e-05  2.05930000e-04
  1.57079632e+00  1.57079665e+00  1.32700000e-04 -1.67930000e-04]",8,100,9.283084817024541e-05,0.48060000109702544,0.48060000109702544,2.65998124675138e-07,0.99999999,0.00012408,9.283e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399868611,,0.5379327008058704,0.30695636696923,0.30695635336031984
0.00019533040286588,"[-0.00000000e+00 -3.20000000e-07  8.36600000e-05  2.08190000e-04
  1.57079632e+00  1.57079666e+00  1.34190000e-04 -1.69820000e-04]",8,100,9.387579184189771e-05,0.48060000093194966,0.48060000093194966,4.211626396395795e-07,0.99999999,0.00012608,9.388e-05,,,0.3162,0.3162,-0.0,1.3066,0.63791513998668,,0.5379327008586824,0.306956322136016,0.3069563310494542
0.00019715888542150525,"[-0.00000000e+00 -3.20000000e-07  8.60100000e-05  2.10230000e-04
  1.57079632e+00  1.57079666e+00  1.35450000e-04 -1.71410000e-04]",8,100,9.47545605598346e-05,0.4806000008496641,0.4806000008496641,1.765401560429236e-07,0.99999999,0.00012781,9.476e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399864943,,0.5379327009044934,0.3069562164073392,0.3069562782475677
0.0001989873679771305,"[-0.00000000e+00 -3.20000000e-07  8.84100000e-05  2.12290000e-04
  1.57079632e+00  1.57079665e+00  1.36700000e-04 -1.73000000e-04]",8,100,9.563332927749348e-05,0.4806000007239032,0.4806000007239032,1.9464408531277872e-07,0.99999999,0.00012957,9.564e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139985359,,0.5379327009495212,0.3069564571387254,0.3069563986962154
0.00020058314794533244,"[-0.00000000e+00 -3.20000000e-07  9.05300000e-05  2.14120000e-04
  1.57079632e+00  1.57079665e+00  1.37800000e-04 -1.74390000e-04]",8,100,9.640026113124084e-05,0.480600000667582,0.480600000667582,2.0566276917388958e-07,0.99999999,0.00013114,9.642e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399848293,,0.5379327009907854,0.3069560017847781,0.30695617106694184
0.00020217892791353438,"[-0.00000000e+00 -3.20000000e-07  9.25800000e-05  2.15820000e-04
  1.57079632e+00  1.57079666e+00  1.38900000e-04 -1.75770000e-04]",8,100,9.716719298487397e-05,0.4806000005023326,0.4806000005023326,2.52217172092072e-07,0.99999999,0.00013263,9.718e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399838034,,0.5379327010325418,0.30695618578106415,0.30695626316538194
0.00020357159438441546,"[-0.00000000e+00 -3.20000000e-07  9.44300000e-05  2.17420000e-04
  1.57079632e+00  1.57079665e+00  1.39850000e-04 -1.76990000e-04]",8,100,9.783650849137584e-05,0.48060000036460027,0.48060000036460027,1.9007641901199372e-07,0.99999999,0.00013399,9.784e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399829286,,0.5379327010696815,0.3069562117785387,0.3069562762488832
0.00020496426085529654,"[-0.00000000e+00 -3.10000000e-07  9.62500000e-05  2.18960000e-04
  1.57079632e+00  1.57079664e+00  1.40810000e-04 -1.78200000e-04]",8,100,9.85058239977635e-05,0.48060000027335337,0.48060000027335337,4.495657903989239e-07,0.99999999,0.00013533,9.851e-05,,,0.3162,0.3162,-0.0,1.3066,0.637915139982187,,0.5379327011078954,0.30695638647101914,0.30695636365808365
0.00020634515216143485,"[-0.00000000e+00 -3.10000000e-07  9.80200000e-05  2.20370000e-04
  1.57079632e+00  1.57079665e+00  1.41760000e-04 -1.79400000e-04]",8,100,9.916948035985309e-05,0.4806000002618823,0.4806000002618823,2.870019267773273e-07,0.99999999,0.00013661,9.917e-05,,,0.3162,0.3162,-0.0,1.3066,0.6379151399814809,,0.5379327011464989,0.3069567568071015,0.30695654885093954
0.00020829647608591604,"[-0.00000000e+00 -3.20000000e-07  1.00450000e-04  2.22370000e-04
  1.57079632e+00  1.57079665e+00  1.43100000e-04 -1.81090000e-04]",8,100,0.0001001072866383568,0.4806000000392206,0.4806000000392206,1.6808798247452057e-07,0.99999999,0.00013838,0.00010011,,,0.3162,0.3162,-0.0,1.3066,0.6379151399808831,,0.5379327012031969,0.30695609393445916,0.3069562175499786
0.00020970481775322092,"[-0.00000000e+00 -3.20000000e-07  1.02230000e-04  2.23820000e-04
  1.57079632e+00  1.57079665e+00  1.44070000e-04 -1.82320000e-04]",8,100,0.00010078413564372362,0.48059999988771246,0.48059999988771246,2.776533645198782e-07,0.99999999,0.00013968,0.0001008,,,0.3162,0.3162,-0.0,1.3066,0.6379151399800429,,0.5379327012440992,0.3069560900534661,0.30695621570274806
0.0002111131594205258,"[-0.00000000e+00 -3.10000000e-07  1.04010000e-04  2.25330000e-04
  1.57079632e+00  1.57079664e+00  1.45030000e-04 -1.83540000e-04]",8,100,0.00010146098464893478,0.48059999983922974,0.48059999983922974,2.6019562003505134e-07,0.99999999,0.000141,0.00010146,,,0.3162,0.3162,-0.0,1.3066,0.6379151399791194,,0.5379327012856883,0.30695615597982495,0.30695624871002275
0.0002127142929037423,"[-0.00000000e+00 -3.20000000e-07  1.06110000e-04  2.27140000e-04
  1.57079632e+00  1.57079665e+00  1.46130000e-04 -1.84930000e-04]",8,100,0.00010223048940055638,0.4805999996789216,0.4805999996789216,2.540858006385214e-07,0.99999999,0.00014256,0.00010223,,,0.3162,0.3162,-0.0,1.3066,0.6379151399783239,,0.5379327013342654,0.3069560213836974,0.30695618151329174
0.00021446091211204825,"[-0.00000000e+00 -3.20000000e-07  1.08380000e-04  2.29040000e-04
  1.57079632e+00  1.57079665e+00  1.47330000e-04 -1.86450000e-04]",8,100,0.00010306991459138045,0.4805999995251354,0.4805999995251354,2.6918728144667195e-07,0.99999999,0.00014424,0.00010308,,,0.3162,0.3162,-0.0,1.3066,0.6379151399768632,,0.5379327013869499,0.30695612710282844,0.30695623447310916
0.00021663097417687197,"[-0.00000000e+00 -3.20000000e-07  1.11170000e-04  2.31470000e-04
  1.57079632e+00  1.57079666e+00  1.48830000e-04 -1.88340000e-04]",8,100,0.00010411284641858857,0.4805999993304811,0.4805999993304811,3.3891505670879837e-07,0.99999999,0.00014633,0.00010412,,,0.3162,0.3162,-0.0,1.3066,0.6379151399761703,,0.5379327014561557,0.30695619574132904,0.3069562689205132
0.00021912177567649918,"[-1.00000000e-08 -3.30000000e-07  1.14420000e-04  2.34240000e-04
  1.57079632e+00  1.57079666e+00  1.50540000e-04 -1.90500000e-04]",8,100,0.00010530992561737328,0.48059999910543305,0.48059999910543305,7.690460201975246e-08,0.99999999,0.00014874,0.00010532,,,0.3162,0.3162,-0.0,1.3066,0.6379151399751641,,0.5379327015378299,0.30695649735672476,0.3069564198772062
0.00022121487043249004,"[-1.00000000e-08 -3.30000000e-07  1.17190000e-04  2.36650000e-04
  1.57079632e+00  1.57079666e+00  1.51970000e-04 -1.92320000e-04]",8,100,0.00010631586695492412,0.48059999900561795,0.48059999900561795,2.454547050010303e-07,0.99999999,0.00015082,0.00010632,,,0.3162,0.3162,-0.0,1.3066,0.6379151399733362,,0.5379327016066962,0.3069563518302362,0.3069563471963662
0.0002233079651884809,"[-1.00000000e-08 -3.20000000e-07  1.19940000e-04  2.39030000e-04
  1.57079632e+00  1.57079666e+00  1.53410000e-04 -1.94140000e-04]",8,100,0.00010732180829209715,0.48059999861829394,0.48059999861829394,2.1695607831677872e-07,0.99999999,0.00015288,0.00010733,,,0.3162,0.3162,-0.0,1.3066,0.6379151399725299,,0.5379327016790496,0.3069563075984,0.3069563253027727
0.00022532476679633964,"[-1.00000000e-08 -3.10000000e-07  1.22690000e-04  2.41440000e-04
  1.57079632e+00  1.57079665e+00  1.54800000e-04 -1.95900000e-04]",8,100,0.00010829108314171633,0.4805999985940879,0.4805999985940879,2.3637950006975212e-07,0.99999999,0.00015494,0.0001083,,,0.3162,0.3162,-0.0,1.3066,0.6379151399715216,,0.5379327017499977,0.30695609540419383,0.30695621925277716
0.00022719530504294457,"[-1.00000000e-08 -3.10000000e-07  1.25130000e-04  2.43570000e-04
  1.57079632e+00  1.57079665e+00  1.56080000e-04 -1.97520000e-04]",8,100,0.00010919006381999531,0.480599998413893,0.480599998413893,2.506006640476692e-07,0.99999999,0.00015678,0.00010919,,,0.3162,0.3162,-0.0,1.3066,0.6379151399702244,,0.5379327018165819,0.30695644480477735,0.30695639407296266
0.00022891930882288746,"[-1.00000000e-08 -3.20000000e-07  1.27270000e-04  2.45290000e-04
  1.57079632e+00  1.57079665e+00  1.57270000e-04 -1.99020000e-04]",8,100,0.00011001862003377319,0.4805999980243409,0.4805999980243409,4.2708548662621827e-07,0.99999999,0.00015835,0.00011003,,,0.3162,0.3162,-0.0,1.3066,0.637915139968353,,0.5379327018775958,0.3069558954914063,0.3069561196340028
0.00023058544188949968,"[-1.00000000e-08 -3.20000000e-07  1.29400000e-04  2.47020000e-04
  1.57079632e+00  1.57079666e+00  1.58410000e-04 -2.00470000e-04]",8,100,0.00011081936358237299,0.4805999980136094,0.4805999980136094,2.3236639793578304e-07,0.99999999,0.00015992,0.00011083,,,0.3162,0.3162,-0.0,1.3066,0.6379151399668486,,0.5379327019380917,0.30695656075361394,0.30695645230051216
0.0002326888507447064,"[-1.00000000e-08 -3.30000000e-07  1.32140000e-04  2.49370000e-04
  1.57079632e+00  1.57079666e+00  1.59860000e-04 -2.02300000e-04]",8,100,0.00011183026187356083,0.4805999976946921,0.4805999976946921,3.0316702202743236e-07,0.99999999,0.00016198,0.00011185,,,0.3162,0.3162,-0.0,1.3066,0.6379151399654733,,0.5379327020172159,0.30695629281611436,0.3069563185245961
0.00023584487382648445,"[-1.00000000e-08 -3.50000000e-07  1.36140000e-04  2.52630000e-04
  1.57079632e+00  1.57079668e+00  1.62030000e-04 -2.05040000e-04]",8,100,0.00011334704655908879,0.48059999735798714,0.48059999735798714,3.7652330402255416e-07,0.99999999,0.00016493,0.00011335,,,0.3162,0.3162,-0.0,1.3066,0.637915139962223,,0.5379327021371672,0.3069561991435092,0.30695627191008956
0.0002379894101709609,"[-1.00000000e-08 -3.40000000e-07  1.38940000e-04  2.55050000e-04
  1.57079632e+00  1.57079668e+00  1.63500000e-04 -2.06910000e-04]",8,100,0.00011437771072019127,0.48059999698329847,0.48059999698329847,3.0905725486194574e-07,0.99999999,0.00016705,0.00011439,,,0.3162,0.3162,-0.0,1.3066,0.637915139960103,,0.537932702220465,0.306956374402587,0.3069563597613528
0.00023998576629534205,"[-1.00000000e-08 -3.60000000e-07  1.41460000e-04  2.57100000e-04
  1.57079632e+00  1.57079669e+00  1.64870000e-04 -2.08640000e-04]",8,100,0.00011533715946773392,0.4805999968505776,0.4805999968505776,2.2541388924956942e-07,0.99999999,0.0001689,0.00011534,,,0.3162,0.3162,-0.0,1.3066,0.6379151399586552,,0.5379327023009509,0.3069561022463086,0.3069562237872421
0.0002418153169677644,"[-1.00000000e-08 -3.60000000e-07  1.43840000e-04  2.59160000e-04
  1.57079632e+00  1.57079670e+00  1.66130000e-04 -2.10230000e-04]",8,100,0.0001162164415148857,0.4805999966608996,0.4805999966608996,2.879630421626663e-07,0.99999999,0.00017071,0.00011622,,,0.3162,0.3162,-0.0,1.3066,0.6379151399566274,,0.5379327023747398,0.3069561484612284,0.30695624702275576
0.00024355494859861426,"[-1.00000000e-08 -3.60000000e-07  1.45980000e-04  2.60800000e-04
  1.57079632e+00  1.57079670e+00  1.67320000e-04 -2.11750000e-04]",8,100,0.00011705250847096782,0.4805999963883283,0.4805999963883283,3.0717719078439624e-07,0.99999999,0.00017226,0.00011705,,,0.3162,0.3162,-0.0,1.3066,0.6379151399550717,,0.5379327024466228,0.3069563929395265,0.306956369428844
0.0002451242018261449,"[-1.00000000e-08 -3.60000000e-07  1.48010000e-04  2.62610000e-04
  1.57079632e+00  1.57079670e+00  1.68400000e-04 -2.13110000e-04]",8,100,0.0001178066915663797,0.4805999960783253,0.4805999960783253,2.917249204464207e-07,0.99999999,0.00017381,0.00011781,,,0.3162,0.3162,-0.0,1.3066,0.6379151399539964,,0.5379327025131244,0.30695661987135026,0.3069564830769942
0.0002465473475173292,"[-1.00000000e-08 -3.50000000e-07  1.49900000e-04  2.64250000e-04
  1.57079632e+00  1.57079669e+00  1.69380000e-04 -2.14350000e-04]",8,100,0.0001184906553798548,0.4805999958901978,0.4805999958901978,2.641138958895623e-07,0.99999999,0.00017524,0.0001185,,,0.3162,0.3162,-0.0,1.3066,0.6379151399526516,,0.5379327025734705,0.3069561686282395,0.3069562575760259
0.0002479878806053233,"[-1.00000000e-08 -3.50000000e-07  1.51800000e-04  2.65900000e-04
  1.57079632e+00  1.57079668e+00  1.70370000e-04 -2.15600000e-04]",8,100,0.00011918297557593457,0.4805999956885526,0.4805999956885526,4.297839320707867e-07,0.99999999,0.00017669,0.00011919,,,0.3162,0.3162,-0.0,1.3066,0.6379151399518438,,0.5379327026363073,0.30695618828664073,0.30695626753355565
0.00025095592145559116,"[-1.00000000e-08 -3.40000000e-07  1.55530000e-04  2.68950000e-04
  1.57079632e+00  1.57079667e+00  1.72410000e-04 -2.18180000e-04]",8,100,0.00012060941599602946,0.4805999954326924,0.4805999954326924,2.1217864788427106e-07,0.99999999,0.00017946,0.00012062,,,0.3162,0.3162,-0.0,1.3066,0.6379151399491174,,0.5379327027664247,0.30695590727150535,0.3069561272140131
0.00025350211478177383,"[-1.00000000e-08 -3.40000000e-07  1.58860000e-04  2.71900000e-04
  1.57079632e+00  1.57079668e+00  1.74160000e-04 -2.20390000e-04]",8,100,0.00012183311649634175,0.4805999949105601,0.4805999949105601,1.757387524068376e-07,0.99999999,0.00018201,0.00012184,,,0.3162,0.3162,-0.0,1.3066,0.6379151399468234,,0.5379327028802907,0.30695636356481004,0.3069563556685352
0.0002556883485954014,"[-1.00000000e-08 -3.40000000e-07  1.61670000e-04  2.74240000e-04
  1.57079632e+00  1.57079667e+00  1.75660000e-04 -2.22300000e-04]",8,100,0.0001228838204561346,0.4805999947572975,0.4805999947572975,3.345255042102063e-07,0.99999998,0.00018412,0.00012289,,,0.3162,0.3162,-0.0,1.3066,0.6379151399445645,,0.5379327029803218,0.30695623022408125,0.30695628912184436
0.000257874582409029,"[-1.00000000e-08 -3.50000000e-07  1.64450000e-04  2.76490000e-04
  1.57079632e+00  1.57079668e+00  1.77160000e-04 -2.24200000e-04]",8,100,0.0001239345244153749,0.48059999435010237,0.48059999435010237,3.5310793591841325e-07,0.99999998,0.00018618,0.00012394,,,0.3162,0.3162,-0.0,1.3066,0.6379151399423054,,0.5379327030820769,0.30695626099290674,0.3069563047528326
0.0002601304682875632,"[-1.00000000e-08 -3.40000000e-07  1.67400000e-04  2.79410000e-04
  1.57079632e+00  1.57079668e+00  1.78710000e-04 -2.26160000e-04]",8,100,0.00012501870315554756,0.48059999401852715,0.48059999401852715,3.410650885998624e-07,0.99999998,0.00018856,0.00012502,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399405029,,0.5379327031894239,0.30695620112359745,0.3069562750312065
0.0002623863541660974,"[-1.00000000e-08 -3.30000000e-07  1.70340000e-04  2.81950000e-04
  1.57079632e+00  1.57079667e+00  1.80260000e-04 -2.28120000e-04]",8,100,0.0001261028818949694,0.4805999936705651,0.4805999936705651,2.608500770962565e-07,0.99999998,0.00019079,0.00012611,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139938797,,0.5379327032987005,0.3069563498505969,0.3069563496165751
0.0002646247479413993,"[-1.00000000e-08 -3.50000000e-07  1.73270000e-04  2.84510000e-04
  1.57079632e+00  1.57079669e+00  1.81800000e-04 -2.30060000e-04]",8,100,0.0001271786539288543,0.48059999329340725,0.48059999329340725,3.4114854055431277e-07,0.99999998,0.00019304,0.00012718,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399361417,,0.5379327034077829,0.30695608742017494,0.3069562186371674
0.0002668658688074332,"[-1.00000000e-08 -3.60000000e-07  1.76190000e-04  2.87110000e-04
  1.57079632e+00  1.57079669e+00  1.83340000e-04 -2.32010000e-04]",8,100,0.00012825573660181069,0.4805999928357987,0.4805999928357987,2.2947293184155902e-07,0.99999998,0.00019529,0.00012826,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399339454,,0.53793270351983,0.30695624672779603,0.30695629856692813
0.0002686537775592206,"[-1.00000000e-08 -3.50000000e-07  1.78560000e-04  2.89160000e-04
  1.57079632e+00  1.57079668e+00  1.84570000e-04 -2.33570000e-04]",8,100,0.00012911500553497156,0.480599992701339,0.480599992701339,3.5289336398643086e-07,0.99999998,0.00019709,0.00012912,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399328372,,0.5379327036120253,0.30695622862439487,0.30695628962594645
0.0002700284412830942,"[-1.00000000e-08 -3.40000000e-07  1.80340000e-04  2.90670000e-04
  1.57079632e+00  1.57079668e+00  1.85510000e-04 -2.34760000e-04]",8,100,0.00012977566891053387,0.4805999927978872,0.4805999927978872,3.7685778684685255e-07,0.99999998,0.00019844,0.00012978,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399320727,,0.5379327036835233,0.30695617997872754,0.3069562652924608
0.00027140310500696783,"[-1.00000000e-08 -3.40000000e-07  1.82140000e-04  2.92200000e-04
  1.57079632e+00  1.57079668e+00  1.86450000e-04 -2.35960000e-04]",8,100,0.00013043633228567965,0.48059999220939736,0.48059999220939736,3.4397538050257637e-07,0.99999998,0.0001998,0.00013044,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399306959,,0.5379327037543205,0.30695636650601,0.3069563588743288
0.00027277029572478833,"[-1.00000000e-08 -3.40000000e-07  1.83960000e-04  2.93840000e-04
  1.57079632e+00  1.57079668e+00  1.87390000e-04 -2.37150000e-04]",8,100,0.0001310934041336754,0.4805999920253488,0.4805999920253488,2.8583376762121795e-07,0.99999998,0.00020122,0.0001311,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399294469,,0.5379327038259158,0.30695673707194143,0.306956544281546
0.0002740145958480936,"[-1.00000000e-08 -3.50000000e-07  1.85580000e-04  2.95330000e-04
  1.57079632e+00  1.57079668e+00  1.88250000e-04 -2.38230000e-04]",8,100,0.00013169141476291753,0.48059999212269927,0.48059999212269927,3.025754419201473e-07,0.99999998,0.00020248,0.0001317,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399282141,,0.537932703891654,0.3069558157523134,0.30695608360781446
0.00027540645703827963,"[-1.00000000e-08 -3.40000000e-07  1.87390000e-04  2.96870000e-04
  1.57079632e+00  1.57079668e+00  1.89200000e-04 -2.39440000e-04]",8,100,0.00013236034323936685,0.4805999918775155,0.4805999918775155,1.0460216104212511e-07,0.99999998,0.00020386,0.00013236,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399272922,,0.5379327039670756,0.30695621445698085,0.30695628311569423
0.0002768179820940449,"[-1.00000000e-08 -3.50000000e-07  1.89190000e-04  2.98360000e-04
  1.57079632e+00  1.57079668e+00  1.90170000e-04 -2.40670000e-04]",8,100,0.00013303872216932535,0.4805999911280415,0.4805999911280415,2.585563826580618e-07,0.99999998,0.00020521,0.00013304,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399253431,,0.5379327040422522,0.30695602445553405,0.3069561885127564
0.0002786090143944073,"[-1.00000000e-08 -3.50000000e-07  1.91540000e-04  3.00410000e-04
  1.57079632e+00  1.57079669e+00  1.91400000e-04 -2.42220000e-04]",8,100,0.00013389949227692852,0.48059999130851766,0.48059999130851766,4.798613462899636e-07,0.99999998,0.00020701,0.0001339,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139923522,,0.5379327041398569,0.30695641295480763,0.3069563827244587
0.00028012855363261896,"[-1.00000000e-08 -3.50000000e-07  1.93550000e-04  3.02150000e-04
  1.57079632e+00  1.57079669e+00  1.92450000e-04 -2.43540000e-04]",8,100,0.00013462978282078388,0.48059999102559964,0.48059999102559964,3.002535213621173e-07,0.99999998,0.00020855,0.00013464,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399219147,,0.5379327042231838,0.30695611229197833,0.3069562325706779
0.0002816480928708306,"[-1.00000000e-08 -3.30000000e-07  1.95530000e-04  3.03790000e-04
  1.57079632e+00  1.57079667e+00  1.93490000e-04 -2.44860000e-04]",8,100,0.00013536007336435634,0.4805999905263131,0.4805999905263131,3.7682694366665616e-07,0.99999998,0.00021004,0.00013536,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399205438,,0.5379327043079767,0.30695666847504594,0.3069565109445652
0.0002833915503976778,"[-1.00000000e-08 -3.30000000e-07  1.97830000e-04  3.05840000e-04
  1.57079632e+00  1.57079667e+00  1.94690000e-04 -2.46380000e-04]",8,100,0.00013619797903461617,0.48059999031274336,0.48059999031274336,2.12300653659462e-07,0.99999998,0.00021182,0.0001362,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399187614,,0.5379327044062976,0.30695632084169566,0.3069563372796921
0.00028566713098261763,"[-2.00000000e-08 -3.50000000e-07  2.00850000e-04  3.08550000e-04
  1.57079632e+00  1.57079669e+00  1.96250000e-04 -2.48360000e-04]",8,100,0.00013729162304046918,0.4805999893791905,0.4805999893791905,1.9397305211641622e-07,0.99999998,0.00021416,0.0001373,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399161811,,0.5379327045361992,0.30695610917069627,0.30695623195780875
0.0002878719469863572,"[-2.00000000e-08 -3.50000000e-07  2.03690000e-04  3.11060000e-04
  1.57079632e+00  1.57079669e+00  1.97770000e-04 -2.50280000e-04]",8,100,0.0001383512575887276,0.48059998924844427,0.48059998924844427,2.690250028646197e-07,0.99999998,0.00021636,0.00013836,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399139391,,0.5379327046642993,0.3069564262205507,0.30695639060962265
0.00029148522876200654,"[-2.00000000e-08 -3.60000000e-07  2.08450000e-04  3.15110000e-04
  1.57079631e+00  1.57079670e+00  2.00250000e-04 -2.53420000e-04]",8,100,0.00014008780076974758,0.4805999889781529,0.4805999889781529,2.8202835169041067e-07,0.99999998,0.00021998,0.00014009,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399104729,,0.537932704878904,0.30695620641777693,0.3069562809454401
0.00029579697478174504,"[-2.00000000e-08 -3.80000000e-07  2.13930000e-04  3.19620000e-04
  1.57079631e+00  1.57079672e+00  2.03210000e-04 -2.57170000e-04]",8,100,0.0001421600258568284,0.4805999876312606,0.4805999876312606,3.362476486576762e-07,0.99999998,0.0002241,0.00014216,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151399052868,,0.537932705140463,0.3069564209408143,0.30695638898505473
0.000299752619223121,"[-2.00000000e-08 -3.80000000e-07  2.19060000e-04  3.24810000e-04
  1.57079631e+00  1.57079672e+00  2.05930000e-04 -2.60600000e-04]",8,100,0.00014406110852542784,0.48059998739577725,0.48059998739577725,2.6761124919066847e-07,0.99999998,0.00022833,0.00014407,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398993366,,0.5379327053835286,0.30695624626449713,0.3069563018816023
0.0003034971125267515,"[-2.00000000e-08 -3.70000000e-07  2.24000000e-04  3.29190000e-04
  1.57079631e+00  1.57079671e+00  2.08500000e-04 -2.63860000e-04]",8,100,0.00014586071195615686,0.4805999861852487,0.4805999861852487,2.5945336811863205e-07,0.99999998,0.00023217,0.00014586,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139894437,,0.5379327056198504,0.30695586898850324,0.3069561139435462
0.00030627580897603634,"[-2.00000000e-08 -4.20000000e-07  2.27640000e-04  3.32310000e-04
  1.57079631e+00  1.57079676e+00  2.10410000e-04 -2.66280000e-04]",8,100,0.00014719615343013523,0.4805999856056939,0.4805999856056939,2.5921947635211093e-07,0.99999998,0.00023496,0.0001472,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398909942,,0.537932705798787,0.30695629172928346,0.30695632568193865
0.0003089753703839422,"[-2.00000000e-08 -4.20000000e-07  2.31210000e-04  3.35410000e-04
  1.57079631e+00  1.57079676e+00  2.12270000e-04 -2.68620000e-04]",8,100,0.0001484935626024162,0.4805999846592533,0.4805999846592533,3.137444603016016e-07,0.99999998,0.0002377,0.0001485,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398877724,,0.5379327059764157,0.3069557894922338,0.30695607510708744
0.00031133682953230315,"[-2.00000000e-08 -4.10000000e-07  2.34350000e-04  3.38060000e-04
  1.57079631e+00  1.57079675e+00  2.13890000e-04 -2.70680000e-04]",8,100,0.00014962847983222968,0.4805999837001562,0.4805999837001562,3.768874108386593e-07,0.99999998,0.00024009,0.00014964,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398842389,,0.5379327061321909,0.30695628703022865,0.30695632441491455
0.0003134395270939104,"[-2.00000000e-08 -3.90000000e-07  2.37110000e-04  3.40450000e-04
  1.57079631e+00  1.57079673e+00  2.15330000e-04 -2.72500000e-04]",8,100,0.00015063903624674851,0.4805999836061221,0.4805999836061221,1.5504091205610309e-07,0.99999998,0.00024221,0.00015064,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398819127,,0.5379327062746097,0.3069563366172213,0.3069563493248131
0.00031554222465551764,"[-2.00000000e-08 -3.80000000e-07  2.39940000e-04  3.43330000e-04
  1.57079631e+00  1.57079672e+00  2.16780000e-04 -2.74330000e-04]",8,100,0.00015164959265957713,0.48059998330410236,0.48059998330410236,2.0442916433384805e-07,0.99999998,0.00024456,0.00015165,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398796926,,0.537932706419337,0.30695646068266086,0.30695641157504727
0.00031770058050484203,"[-2.00000000e-08 -3.90000000e-07  2.42650000e-04  3.45570000e-04
  1.57079631e+00  1.57079674e+00  2.18260000e-04 -2.76210000e-04]",8,100,0.00015268689844553094,0.4805999830434102,0.4805999830434102,1.6627831481781592e-07,0.99999998,0.0002466,0.0001527,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398774687,,0.5379327065698302,0.3069561267971455,0.3069562448328248
0.0003199054985802194,"[-2.00000000e-08 -4.10000000e-07  2.45450000e-04  3.47940000e-04
  1.57079631e+00  1.57079676e+00  2.19780000e-04 -2.78130000e-04]",8,100,0.00015374658203509006,0.4805999823554006,0.4805999823554006,2.0413408593164477e-07,0.99999998,0.00024874,0.00015376,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139874979,,0.5379327067245222,0.30695615029676904,0.3069562569906399
0.0003219013043494978,"[-2.00000000e-08 -4.10000000e-07  2.48120000e-04  3.50240000e-04
  1.57079631e+00  1.57079675e+00  2.21150000e-04 -2.79860000e-04]",8,100,0.0001547057662514511,0.4805999818437773,0.4805999818437773,1.1529192196595753e-07,0.99999998,0.0002508,0.00015471,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398719187,,0.5379327068653759,0.3069564599467538,0.30695641213194524
0.0003245867899569754,"[-2.00000000e-08 -4.10000000e-07  2.51400000e-04  3.52790000e-04
  1.57079631e+00  1.57079675e+00  2.22990000e-04 -2.82200000e-04]",8,100,0.00015599641058748018,0.48059998105644813,0.48059998105644813,2.3429304900354974e-07,0.99999998,0.00025322,0.00015601,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398693398,,0.5379327070596025,0.3069563813328021,0.30695637330047315
0.0003276258360844428,"[-2.00000000e-08 -4.20000000e-07  2.55380000e-04  3.56130000e-04
  1.57079631e+00  1.57079676e+00  2.25080000e-04 -2.84840000e-04]",8,100,0.00015745697609821887,0.48059998045010904,0.48059998045010904,1.392057891171727e-07,0.99999998,0.00025624,0.00015746,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398648358,,0.537932707279842,0.30695637942498666,0.30695637274809173
0.00033009187156939643,"[-3.00000000e-08 -4.10000000e-07  2.58610000e-04  3.58930000e-04
  1.57079631e+00  1.57079675e+00  2.26770000e-04 -2.86980000e-04]",8,100,0.00015864215270329932,0.4805999795971417,0.4805999795971417,1.973278397150023e-07,0.99999997,0.00025874,0.00015864,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398613241,,0.5379327074613384,0.30695670257339613,0.3069565348229807
0.00033240454662773555,"[-3.00000000e-08 -4.10000000e-07  2.61740000e-04  3.61720000e-04
  1.57079631e+00  1.57079676e+00  2.28360000e-04 -2.88990000e-04]",8,100,0.00015975362428763068,0.4805999790308296,0.4805999790308296,2.742864545986894e-07,0.99999997,0.00026118,0.00015975,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398576965,,0.5379327076334525,0.3069568835691988,0.3069566256791087
0.00033448950502302637,"[-3.00000000e-08 -4.20000000e-07  2.64310000e-04  3.63750000e-04
  1.57079631e+00  1.57079676e+00  2.29790000e-04 -2.90810000e-04]",8,100,0.00016075565525052344,0.48059997873039023,0.48059997873039023,3.608808015776367e-07,0.99999997,0.00026309,0.00016076,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398553153,,0.5379327077920324,0.30695579349401303,0.3069560808651969
0.00033679675122955186,"[-3.00000000e-08 -4.40000000e-07  2.67330000e-04  3.66400000e-04
  1.57079631e+00  1.57079679e+00  2.31380000e-04 -2.92810000e-04]",8,100,0.00016186451772770335,0.480599978361893,0.480599978361893,3.245070250228754e-07,0.99999997,0.00026544,0.00016187,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139852517,,0.5379327079684196,0.3069559643317129,0.30695616654934027
0.0003389877057999095,"[-3.00000000e-08 -4.50000000e-07  2.70150000e-04  3.68720000e-04
  1.57079631e+00  1.57079679e+00  2.32880000e-04 -2.94720000e-04]",8,100,0.00016291749044636792,0.4805999784623277,0.4805999784623277,3.667586060396261e-07,0.99999997,0.00026756,0.00016292,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398489311,,0.5379327081360342,0.3069561535199349,0.30695626117898955
0.0003420278405169122,"[-3.00000000e-08 -4.40000000e-07  2.74150000e-04  3.72160000e-04
  1.57079631e+00  1.57079678e+00  2.34970000e-04 -2.97360000e-04]",8,100,0.0001643785791216768,0.4805999777434724,0.4805999777434724,3.8611269803926877e-07,0.99999997,0.00027064,0.00016438,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398449294,,0.5379327083740962,0.30695592503708413,0.30695614740207705
0.0003452017386505156,"[-3.00000000e-08 -4.50000000e-07  2.78290000e-04  3.75790000e-04
  1.57079631e+00  1.57079679e+00  2.37150000e-04 -3.00120000e-04]",8,100,0.00016590395448981812,0.48059997526703446,0.48059997526703446,2.131989180303796e-07,0.99999997,0.00027386,0.00016591,,,0.3162,0.31619999,-1e-08,1.3066,0.637915139841507,,0.5379327086278667,0.30695603032892405,0.3069562013650583
0.0003482506921000163,"[-3.00000000e-08 -4.10000000e-07  2.82320000e-04  3.79320000e-04
  1.57079631e+00  1.57079676e+00  2.39250000e-04 -3.02770000e-04]",8,100,0.00016736928144170092,0.48059997501085994,0.48059997501085994,3.6232436433084147e-07,0.99999997,0.00027699,0.00016737,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398374957,,0.5379327088739306,0.3069560035153178,0.3069561882044046
0.0003511987188707219,"[-3.00000000e-08 -4.20000000e-07  2.86050000e-04  3.82330000e-04
  1.57079631e+00  1.57079677e+00  2.41270000e-04 -3.05330000e-04]",8,100,0.0001687861030346973,0.48059997392813925,0.48059997392813925,2.7604052989083195e-07,0.99999997,0.00027978,0.00016879,,,0.3162,0.31619999,-1e-08,1.3066,0.6379151398340271,,0.537932709115822,0.3069562860661156,0.3069563301211048
0.0003546962867984484,"[-3.00000000e-08 -4.30000000e-07  2.90520000e-04  3.86090000e-04
  1.57079631e+00  1.57079677e+00  2.43680000e-04 -3.08370000e-04]",8,100,0.00017046703409049846,0.4805999733815377,0.4805999733815377,4.013150012155883e-07,0.99999997,0.0002832,0.00017047,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398280981,,0.5379327094032833,0.3069560647780722,0.3069562198835104
0.0003580875103180891,"[-3.00000000e-08 -4.10000000e-07  2.94950000e-04  3.89930000e-04
  1.57079631e+00  1.57079676e+00  2.46010000e-04 -3.11320000e-04]",8,100,0.00017209685602190912,0.4805999733414195,0.4805999733414195,2.098818170095932e-07,0.99999997,0.00028663,0.0001721,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398222034,,0.5379327096864682,0.3069561297674989,0.306956252539097
0.00036232683854089866,"[-3.00000000e-08 -4.00000000e-07  3.00610000e-04  3.94810000e-04
  1.57079631e+00  1.57079675e+00  2.48920000e-04 -3.15010000e-04]",8,100,0.00017413427704377057,0.4805999721079232,0.4805999721079232,2.7932071072710597e-07,0.99999997,0.00029099,0.00017414,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398155101,,0.5379327100486736,0.3069563413055896,0.3069563590820633
0.00036616109694434154,"[-3.00000000e-08 -4.10000000e-07  3.05680000e-04  3.99130000e-04
  1.57079631e+00  1.57079676e+00  2.51550000e-04 -3.18340000e-04]",8,100,0.00017597702151824342,0.48059996943346955,0.48059996943346955,2.565222288548209e-07,0.99999997,0.00029489,0.00017598,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398093453,,0.5379327103823875,0.30695601894304914,0.30695619935299234
0.00036816276394078813,"[-4.00000000e-08 -4.30000000e-07  3.08270000e-04  4.01330000e-04
  1.57079631e+00  1.57079677e+00  2.52930000e-04 -3.20080000e-04]",8,100,0.00017693902261629768,0.4805999689832221,0.4805999689832221,2.8174835592172993e-07,0.99999997,0.00029688,0.00017694,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398063603,,0.5379327105590719,0.3069565112439845,0.3069564458081911
0.0003697256549734558,"[-4.00000000e-08 -4.20000000e-07  3.10360000e-04  4.03150000e-04
  1.57079631e+00  1.57079677e+00  2.54000000e-04 -3.21440000e-04]",8,100,0.00017769014799749912,0.4805999684238019,0.4805999684238019,2.3332595649064172e-07,0.99999997,0.0002985,0.0001777,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398039546,,0.5379327106982383,0.30695646751287464,0.3069564242810768
0.0003712066786889,"[-4.00000000e-08 -4.20000000e-07  3.12310000e-04  4.04850000e-04
  1.57079631e+00  1.57079676e+00  2.55020000e-04 -3.22730000e-04]",8,100,0.00017840192794822595,0.4805999678788626,0.4805999678788626,2.3717194454015678e-07,0.99999997,0.00030001,0.00017841,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151398011579,,0.537932710829614,0.30695624352677797,0.3069563126156141
0.0003729124334723219,"[-4.00000000e-08 -4.10000000e-07  3.14550000e-04  4.06790000e-04
  1.57079631e+00  1.57079676e+00  2.56190000e-04 -3.24210000e-04]",8,100,0.0001792217136425235,0.4805999676522156,0.4805999676522156,4.212818551343781e-07,0.99999997,0.00030174,0.00017922,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397979456,,0.53793271098175,0.30695669525361857,0.30695653866402894
0.0003750531571768961,"[-4.00000000e-08 -4.10000000e-07  3.17280000e-04  4.09010000e-04
  1.57079631e+00  1.57079676e+00  2.57660000e-04 -3.26070000e-04]",8,100,0.00018025054538607925,0.4805999681416862,0.4805999681416862,2.6041617085480636e-07,0.99999997,0.00030381,0.00018025,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397949547,,0.5379327111765935,0.3069561255766419,0.3069562536877227
0.0003771606479006369,"[-4.00000000e-08 -4.10000000e-07  3.20000000e-04  4.11370000e-04
  1.57079631e+00  1.57079676e+00  2.59110000e-04 -3.27900000e-04]",8,100,0.00018126340535862986,0.4805999664145721,0.4805999664145721,2.1252754587831263e-07,0.99999997,0.00030591,0.00018127,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397911352,,0.5379327113689465,0.30695681360259575,0.3069565986269272
0.00037939712436784346,"[-4.00000000e-08 -4.10000000e-07  3.22930000e-04  4.13890000e-04
  1.57079631e+00  1.57079676e+00  2.60650000e-04 -3.29850000e-04]",8,100,0.00018233825587313034,0.48059996616122524,0.48059996616122524,2.19875680508163e-07,0.99999997,0.00030817,0.00018234,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397868983,,0.5379327115742076,0.30695661752181,0.3069565008109234
0.0003824884463556989,"[-4.00000000e-08 -4.30000000e-07  3.26800000e-04  4.17040000e-04
  1.57079631e+00  1.57079677e+00  2.62770000e-04 -3.32540000e-04]",8,100,0.00018382394511635145,0.48059996438802005,0.48059996438802005,3.9032323580794174e-07,0.99999997,0.0003111,0.00018383,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397811706,,0.5379327118618197,0.3069564917872203,0.30695643893963687
0.000385379294314238,"[-4.00000000e-08 -4.10000000e-07  3.30450000e-04  4.19930000e-04
  1.57079631e+00  1.57079676e+00  2.64760000e-04 -3.35050000e-04]",8,100,0.00018521328654410918,0.48059996389649545,0.48059996389649545,1.1851857590236577e-07,0.99999997,0.00031382,0.00018521,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397761171,,0.537932712133569,0.30695625560624945,0.3069563212212528
0.00038827548352202113,"[-4.00000000e-08 -4.20000000e-07  3.34230000e-04  4.23260000e-04
  1.57079631e+00  1.57079676e+00  2.66750000e-04 -3.37570000e-04]",8,100,0.0001866051949714199,0.4805999643313538,0.4805999643313538,1.8029180742238227e-07,0.99999997,0.00031677,0.00018661,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397709079,,0.5379327124087705,0.30695616715432494,0.30695627692389843
0.00039115175057318754,"[-4.00000000e-08 -4.40000000e-07  3.38080000e-04  4.26590000e-04
  1.57079631e+00  1.57079679e+00  2.68720000e-04 -3.40070000e-04]",8,100,0.0001879875288060853,0.4805999621315844,0.4805999621315844,2.494896471570779e-07,0.99999996,0.00031975,0.000188,,,0.3162,0.31619998,-2e-08,1.3066,0.637915139765919,,0.5379327126865086,0.3069565112067233,0.30695645014617573
0.0003937880099964222,"[-4.00000000e-08 -4.40000000e-07  3.41640000e-04  4.29760000e-04
  1.57079630e+00  1.57079679e+00  2.70530000e-04 -3.42360000e-04]",8,100,0.00018925451498107265,0.48059996044470227,0.48059996044470227,2.334572190790775e-07,0.99999996,0.00032254,0.00018926,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397610643,,0.5379327129421767,0.30695653090653563,0.30695646093463147
0.00039642573528056733,"[-4.00000000e-08 -4.30000000e-07  3.45130000e-04  4.32810000e-04
  1.57079630e+00  1.57079678e+00  2.72340000e-04 -3.44650000e-04]",8,100,0.0001905222056475478,0.48059996014102313,0.48059996014102313,3.0826768243803076e-07,0.99999996,0.00032526,0.00019053,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397564865,,0.5379327132020245,0.3069563111942518,0.3069563513543617
0.000399200023421457,"[-5.00000000e-08 -4.40000000e-07  3.48770000e-04  4.36430000e-04
  1.57079630e+00  1.57079679e+00  2.74250000e-04 -3.47060000e-04]",8,100,0.00019185552841571814,0.48059996018816475,0.48059996018816475,3.125166935099244e-07,0.99999996,0.00032827,0.00019186,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397522901,,0.5379327134798454,0.3069562806436898,0.3069563361953348
0.0004027534958180504,"[-5.00000000e-08 -4.40000000e-07  3.53600000e-04  4.41380000e-04
  1.57079630e+00  1.57079679e+00  2.76690000e-04 -3.50150000e-04]",8,100,0.00019356332709785846,0.48059995753161705,0.48059995753161705,2.307392628531724e-07,0.99999996,0.00033233,0.00019357,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397458833,,0.5379327138375711,0.30695646809449173,0.3069564313763354
0.0004063069682146438,"[-5.00000000e-08 -4.30000000e-07  3.58130000e-04  4.45200000e-04
  1.57079630e+00  1.57079678e+00  2.79130000e-04 -3.53240000e-04]",8,100,0.00019527112578141827,0.4805999559557768,0.4805999559557768,2.24914374081463e-07,0.99999996,0.0003358,0.00019527,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397386478,,0.5379327141987851,0.3069567319940706,0.30695656426408047
0.0004095669563409432,"[-5.00000000e-08 -4.20000000e-07  3.62310000e-04  4.48690000e-04
  1.57079630e+00  1.57079677e+00  2.81370000e-04 -3.56080000e-04]",8,100,0.00019683787593329744,0.48059995500614355,0.48059995500614355,4.3916378551858156e-07,0.99999996,0.000339,0.00019684,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397334119,,0.5379327145368881,0.3069560505490877,0.3069562241670343
0.00041270461063384065,"[-5.00000000e-08 -4.10000000e-07  3.66450000e-04  4.52250000e-04
  1.57079630e+00  1.57079676e+00  2.83530000e-04 -3.58810000e-04]",8,100,0.0001983458324431399,0.48059995416558304,0.48059995416558304,1.9836279252251101e-07,0.99999996,0.0003422,0.00019835,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397282556,,0.5379327148668234,0.30695624844485064,0.30695632368385667
0.00041562969010880033,"[-5.00000000e-08 -4.00000000e-07  3.70380000e-04  4.55750000e-04
  1.57079630e+00  1.57079675e+00  2.85540000e-04 -3.61350000e-04]",8,100,0.00019975162550014253,0.48059995337794337,0.48059995337794337,3.7433459257495625e-07,0.99999996,0.00034529,0.00019975,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397232478,,0.5379327151775417,0.30695673107997967,0.30695656553532
0.0004185121540594642,"[-5.00000000e-08 -4.00000000e-07  3.74110000e-04  4.58890000e-04
  1.57079630e+00  1.57079675e+00  2.87520000e-04 -3.63850000e-04]",8,100,0.0002011369375393315,0.48059995204282957,0.48059995204282957,2.1990005534801092e-07,0.99999996,0.00034815,0.00020114,,,0.3162,0.31619998,-2e-08,1.3066,0.6379151397181444,,0.5379327154863833,0.3069562556356227,0.30695632860921795
0.00042130785416242183,"[-5.00000000e-08 -3.90000000e-07  3.77710000e-04  4.62000000e-04
  1.57079630e+00  1.57079674e+00  2.89440000e-04 -3.66280000e-04]",8,100,0.00020248055087457634,0.4805999508407639,0.4805999508407639,2.8513070975756514e-07,0.99999996,0.00035094,0.00020248,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151397126468,,0.5379327157878047,0.30695686679605627,0.30695663491785813
0.0004239633007613952,"[-5.00000000e-08 -3.80000000e-07  3.81150000e-04  4.64910000e-04
  1.57079630e+00  1.57079674e+00  2.91260000e-04 -3.68590000e-04]",8,100,0.00020375675837965457,0.48059995000264927,0.48059995000264927,4.077772961071582e-07,0.99999996,0.00035359,0.00020376,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151397078683,,0.5379327160779845,0.30695667604067317,0.3069565400880544
0.0004278690539149912,"[-6.00000000e-08 -3.70000000e-07  3.86210000e-04  4.69920000e-04
  1.57079630e+00  1.57079672e+00  2.93950000e-04 -3.71990000e-04]",8,100,0.0002056338631476872,0.4805999483418289,0.4805999483418289,3.2102588309771664e-07,0.99999996,0.00035777,0.00020564,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151397000391,,0.5379327165083341,0.3069559150752186,0.306956160618692
0.0004314869425651395,"[-6.00000000e-08 -3.60000000e-07  3.91070000e-04  4.74850000e-04
  1.57079630e+00  1.57079672e+00  2.96430000e-04 -3.75130000e-04]",8,100,0.00020737262024023544,0.48059994657274097,0.48059994657274097,2.8639863619898397e-07,0.99999996,0.00036185,0.00020737,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396923407,,0.5379327169110198,0.3069558125339984,0.3069561103996484
0.0004351048312152878,"[-6.00000000e-08 -3.70000000e-07  3.95760000e-04  4.78830000e-04
  1.57079630e+00  1.57079672e+00  2.98920000e-04 -3.78280000e-04]",8,100,0.00020911137733232969,0.48059994717525917,0.48059994717525917,3.636110622662085e-07,0.99999996,0.00036545,0.00020912,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396842567,,0.537932717318112,0.30695607226417,0.30695624017871004
0.00043765564132656267,"[-6.00000000e-08 -3.70000000e-07  3.99030000e-04  4.81510000e-04
  1.57079630e+00  1.57079672e+00  3.00670000e-04 -3.80500000e-04]",8,100,0.00021033729653357317,0.48059994397340483,0.48059994397340483,2.42350929787394e-07,0.99999996,0.00036793,0.00021034,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396792395,,0.5379327176094614,0.3069561370724597,0.3069562742673406
0.00044020645143783753,"[-6.00000000e-08 -3.70000000e-07  4.02250000e-04  4.84130000e-04
  1.57079630e+00  1.57079673e+00  3.02420000e-04 -3.82720000e-04]",8,100,0.00021156321573358812,0.48059994547230184,0.48059994547230184,2.417749378784822e-07,0.99999996,0.00037037,0.00021157,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396741568,,0.5379327179027938,0.3069560067078841,0.30695620851134925
0.00044491405551950016,"[-6.00000000e-08 -3.60000000e-07  4.08290000e-04  4.88950000e-04
  1.57079630e+00  1.57079671e+00  3.05660000e-04 -3.86810000e-04]",8,100,0.00021382568998909622,0.4805999409700575,0.4805999409700575,3.6586727548141376e-07,0.99999995,0.00037489,0.00021383,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396635926,,0.5379327184483453,0.3069564766557627,0.3069564459218426
0.0004479469166730743,"[-6.00000000e-08 -3.70000000e-07  4.12300000e-04  4.92410000e-04
  1.57079630e+00  1.57079673e+00  3.07740000e-04 -3.89440000e-04]",8,100,0.0002152832828791635,0.48059994202974526,0.48059994202974526,2.6321400048141434e-07,0.99999995,0.00037801,0.00021528,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396577826,,0.5379327188057961,0.306956201646888,0.3069563080868448
0.00045024658047078815,"[-6.00000000e-08 -3.60000000e-07  4.15330000e-04  4.95030000e-04
  1.57079630e+00  1.57079671e+00  3.09320000e-04 -3.91440000e-04]",8,100,0.0002163885011613143,0.48059993874534107,0.48059993874534107,3.0968469182738906e-07,0.99999995,0.00038036,0.00021639,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396533105,,0.5379327190794501,0.3069561882324341,0.3069563030949293
0.0004524941179498212,"[-6.0000000e-08 -3.5000000e-07  4.1834000e-04  4.9761000e-04
  1.5707963e+00  1.5707967e+00  3.1086000e-04 -3.9340000e-04]",8,100,0.00021746866753439014,0.4805999376064298,0.4805999376064298,1.661264575121426e-07,0.99999995,0.00038269,0.00021747,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396486501,,0.5379327193489712,0.30695632607149304,0.30695637269658005
0.0004543163347727697,"[-7.0000000e-08 -3.4000000e-07  4.2071000e-04  4.9956000e-04
  1.5707963e+00  1.5707967e+00  3.1212000e-04 -3.9498000e-04]",8,100,0.00021834442482710894,0.48059993748680957,0.48059993748680957,3.076259025568627e-07,0.99999995,0.00038449,0.00021835,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396451225,,0.5379327195691819,0.3069560277012045,0.3069562236790305
0.00045596341804018524,"[-7.00000000e-08 -3.50000000e-07  4.22920000e-04  5.01510000e-04
  1.57079630e+00  1.57079671e+00  3.13250000e-04 -3.96410000e-04]",8,100,0.0002191360129402946,0.4805999368296464,0.4805999368296464,2.9762968756954403e-07,0.99999995,0.00038622,0.00021914,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396416557,,0.5379327197686721,0.30695605509353374,0.30695623779077286
0.00045762751396732,"[-7.00000000e-08 -3.70000000e-07  4.25040000e-04  5.03210000e-04
  1.57079630e+00  1.57079673e+00  3.14390000e-04 -3.97860000e-04]",8,100,0.0002199357773390975,0.4805999361540271,0.4805999361540271,1.9971555550069294e-07,0.99999995,0.00038782,0.00021994,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396378269,,0.537932719970504,0.3069564147569997,0.30695641804812435
0.0004591761400976656,"[-7.0000000e-08 -3.5000000e-07  4.2700000e-04  5.0477000e-04
  1.5707963e+00  1.5707967e+00  3.1545000e-04 -3.9921000e-04]",8,100,0.0002206800469601066,0.48059993625749947,0.48059993625749947,1.5587825624815936e-07,0.99999995,0.00038929,0.00022068,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396342213,,0.5379327201593839,0.30695647376368906,0.3069564475961802
0.00046080996662660576,"[-7.0000000e-08 -3.4000000e-07  4.2916000e-04  5.0662000e-04
  1.5707963e+00  1.5707967e+00  3.1658000e-04 -4.0063000e-04]",8,100,0.00022146526388324106,0.48059993382033644,0.48059993382033644,4.105941462837664e-07,0.99999995,0.00039096,0.00022147,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396301923,,0.5379327203593052,0.3069568943798696,0.3069566591755315
0.0004625264143623579,"[-7.0000000e-08 -3.5000000e-07  4.3146000e-04  5.0857000e-04
  1.5707963e+00  1.5707967e+00  3.1776000e-04 -4.0212000e-04]",8,100,0.00022229018855075765,0.4805999336970259,0.4805999336970259,1.9762636232302326e-07,0.99999995,0.00039273,0.00022229,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396262548,,0.5379327205709928,0.30695641552702435,0.30695641991421574
0.0004640733329474213,"[-7.0000000e-08 -3.5000000e-07  4.3340000e-04  5.1017000e-04
  1.5707963e+00  1.5707967e+00  3.1882000e-04 -4.0347000e-04]",8,100,0.0002230336375230869,0.48059993334287593,0.48059993334287593,2.8695150107437034e-07,0.99999995,0.00039421,0.00022304,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396227232,,0.5379327207625744,0.3069560857220952,0.3069562552777464
0.0004656939101168979,"[-7.00000000e-08 -3.50000000e-07  4.35530000e-04  5.12060000e-04
  1.57079630e+00  1.57079671e+00  3.19930000e-04 -4.04870000e-04]",8,100,0.00022381248680178578,0.4805999328264874,0.4805999328264874,1.71710641475663e-07,0.99999995,0.00039588,0.00022381,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396191343,,0.5379327209647533,0.306956408050326,0.30695641679112756
0.00046995073231187695,"[-7.00000000e-08 -3.40000000e-07  4.40750000e-04  5.14080000e-04
  1.57079630e+00  1.57079669e+00  3.22860000e-04 -4.08570000e-04]",8,100,0.00022585831527017182,0.48059993098639775,0.48059993098639775,3.551345334463516e-07,0.99999995,0.00039891,0.00022587,,,0.3162,0.31619997,-3e-08,1.3066,0.6379151396081059,,0.5379327214968619,0.30695633257488425,0.30695638020380794
0.00047382473135281796,"[-7.00000000e-08 -3.20000000e-07  4.45770000e-04  5.18550000e-04
  1.57079629e+00  1.57079667e+00  3.25520000e-04 -4.11940000e-04]",8,100,0.00022772015893984118,0.4805999317904617,0.4805999317904617,2.885803137955182e-07,0.99999995,0.00040287,0.00022772,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395983401,,0.5379327219878882,0.30695620723269695,0.3069563173917944
0.0004772002930470848,"[-8.00000000e-08 -3.10000000e-07  4.50120000e-04  5.22100000e-04
  1.57079629e+00  1.57079667e+00  3.27840000e-04 -4.14880000e-04]",8,100,0.0002293424536508133,0.48059992676352803,0.48059992676352803,4.2325130962163877e-07,0.99999995,0.00040616,0.00022934,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395902919,,0.5379327224217274,0.306956340644011,0.30695638673031495
0.00048057585474135166,"[-8.00000000e-08 -3.00000000e-07  4.54600000e-04  5.25970000e-04
  1.57079629e+00  1.57079666e+00  3.30160000e-04 -4.17810000e-04]",8,100,0.0002309647483514086,0.48059992791999195,0.48059992791999195,4.790558241346188e-07,0.99999995,0.00040965,0.00023097,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395832854,,0.5379327228613061,0.3069564846568887,0.3069564584007467
0.00048275643696377277,"[-8.00000000e-08 -2.90000000e-07  4.57370000e-04  5.28290000e-04
  1.57079629e+00  1.57079665e+00  3.31650000e-04 -4.19710000e-04]",8,100,0.00023201273600809835,0.4805999247931137,0.4805999247931137,2.5976557374465677e-07,0.99999995,0.00041177,0.00023202,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395776048,,0.5379327231460433,0.30695639195859753,0.3069564136967472
0.0004849370191861939,"[-8.00000000e-08 -2.70000000e-07  4.60230000e-04  5.30840000e-04
  1.57079629e+00  1.57079663e+00  3.33150000e-04 -4.21600000e-04]",8,100,0.00023306072365882955,0.4805999263004242,0.4805999263004242,2.582193635101234e-07,0.99999995,0.00041403,0.00023306,,,0.3162,0.31619996,-4e-08,1.3066,0.637915139573133,,0.5379327234340257,0.3069563319916814,0.30695638313286694
0.000486915396722473,"[-8.00000000e-08 -2.70000000e-07  4.62710000e-04  5.32820000e-04
  1.57079629e+00  1.57079663e+00  3.34510000e-04 -4.23320000e-04]",8,100,0.00023401153175537477,0.48059992301508914,0.48059992301508914,2.2147185887239203e-07,0.99999995,0.00041589,0.00023402,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395684416,,0.5379327236963213,0.30695610949786656,0.30695627359603916
0.0004887472574105362,"[-8.00000000e-08 -2.60000000e-07  4.65170000e-04  5.35020000e-04
  1.57079629e+00  1.57079662e+00  3.35770000e-04 -4.24920000e-04]",8,100,0.00023489192385772105,0.48059992141707947,0.48059992141707947,3.9140345404000924e-07,0.99999994,0.00041783,0.00023489,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395645501,,0.5379327239408552,0.3069558760098602,0.3069561577423062
0.0004914210134565972,"[-8.00000000e-08 -2.30000000e-07  4.68590000e-04  5.37760000e-04
  1.57079629e+00  1.57079659e+00  3.37610000e-04 -4.27240000e-04]",8,100,0.00023617693080667522,0.48059992108860783,0.48059992108860783,1.631618684504661e-07,0.99999994,0.0004204,0.00023618,,,0.3162,0.31619996,-4e-08,1.3066,0.637915139559088,,0.5379327243011606,0.30695622942464196,0.3069563347877132
0.000493592017280012,"[-8.00000000e-08 -2.10000000e-07  4.71350000e-04  5.40360000e-04
  1.57079629e+00  1.57079657e+00  3.39100000e-04 -4.29130000e-04]",8,100,0.0002372203150745759,0.4805999195904865,0.4805999195904865,2.9005853826225393e-07,0.99999994,0.00042264,0.00023723,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395543946,,0.5379327245949911,0.3069563592550888,0.30695640056984896
0.0004955677277243084,"[-8.00000000e-08 -2.20000000e-07  4.73840000e-04  5.42390000e-04
  1.57079629e+00  1.57079658e+00  3.40460000e-04 -4.30850000e-04]",8,100,0.0002381698413586651,0.48059991810689423,0.48059991810689423,2.4916921569845274e-07,0.99999994,0.00042452,0.00023817,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395495134,,0.5379327248627243,0.30695636012522337,0.30695640185179707
0.0004978661235240218,"[-8.00000000e-08 -2.30000000e-07  4.76820000e-04  5.45040000e-04
  1.57079629e+00  1.57079659e+00  3.42030000e-04 -4.32840000e-04]",8,100,0.0002392744501932835,0.48059991793909934,0.48059991793909934,2.651872339992081e-07,0.99999994,0.00042687,0.00023927,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395440061,,0.5379327251767345,0.30695674999288497,0.3069565970232752
0.0005006371109305349,"[-9.00000000e-08 -2.20000000e-07  4.80430000e-04  5.48610000e-04
  1.57079629e+00  1.57079658e+00  3.43940000e-04 -4.35250000e-04]",8,100,0.00024060618651190982,0.48059991594911305,0.48059991594911305,2.9812415895034547e-07,0.99999994,0.00042986,0.00024061,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395370318,,0.5379327255568063,0.30695623097721414,0.30695633866186295
0.0005021063969041002,"[-9.00000000e-08 -2.20000000e-07  4.82290000e-04  5.50130000e-04
  1.57079629e+00  1.57079659e+00  3.44950000e-04 -4.36530000e-04]",8,100,0.00024131232523004118,0.48059991628061943,0.48059991628061943,2.3226872179983346e-07,0.99999994,0.00043128,0.00024131,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395336964,,0.537932725760236,0.30695650788734724,0.30695647705932244
0.0005035756828776655,"[-9.00000000e-08 -2.20000000e-07  4.84220000e-04  5.51800000e-04
  1.57079629e+00  1.57079659e+00  3.45960000e-04 -4.37810000e-04]",8,100,0.00024201846394409108,0.4805999140001468,0.4805999140001468,3.6187976186203797e-07,0.99999994,0.00043278,0.00024202,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395300757,,0.5379327259640584,0.3069568141418876,0.3069566313844987
0.0005053628783479384,"[-9.00000000e-08 -2.10000000e-07  4.86600000e-04  5.53860000e-04
  1.57079629e+00  1.57079658e+00  3.47180000e-04 -4.39360000e-04]",8,100,0.00024287738993277884,0.4805999130979409,0.4805999130979409,3.5425325096163494e-07,0.99999994,0.00043463,0.00024288,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395258125,,0.5379327262133462,0.30695602300812797,0.3069562363758629
0.0005069413111502009,"[-9.00000000e-08 -2.20000000e-07  4.88720000e-04  5.55750000e-04
  1.57079629e+00  1.57079658e+00  3.48270000e-04 -4.40730000e-04]",8,100,0.0002436359845986055,0.4805999137527495,0.4805999137527495,1.7424933564034816e-07,0.99999994,0.0004363,0.00024364,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395216162,,0.5379327264336742,0.3069562724812215,0.3069563609078727
0.0005085197439524634,"[-9.00000000e-08 -2.00000000e-07  4.90770000e-04  5.57510000e-04
  1.57079629e+00  1.57079657e+00  3.49350000e-04 -4.42110000e-04]",8,100,0.00024439457926682395,0.4805999123487054,0.4805999123487054,1.0805511800839849e-07,0.99999994,0.00043789,0.0002444,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395175885,,0.5379327266553309,0.3069564362959497,0.3069564436008486
0.0005102839721387365,"[-9.00000000e-08 -2.00000000e-07  4.93150000e-04  5.59610000e-04
  1.57079629e+00  1.57079656e+00  3.50570000e-04 -4.43640000e-04]",8,100,0.0002452424671748504,0.4805999110445593,0.4805999110445593,3.998055702047025e-07,0.99999994,0.00043976,0.00024525,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395129123,,0.5379327269034331,0.3069561634365514,0.3069563079219731
0.0005125188602020914,"[-9.00000000e-08 -2.00000000e-07  4.96050000e-04  5.62050000e-04
  1.57079629e+00  1.57079657e+00  3.52100000e-04 -4.45580000e-04]",8,100,0.00024631655418030267,0.480599913015139,0.480599913015139,3.9567723254651966e-07,0.99999994,0.00044199,0.00024632,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395070968,,0.5379327272201873,0.30695623579472847,0.30695634331237825
0.0005147537482654463,"[-9.00000000e-08 -2.00000000e-07  4.98880000e-04  5.64390000e-04
  1.57079629e+00  1.57079657e+00  3.53640000e-04 -4.47530000e-04]",8,100,0.0002473906411863591,0.4805999117985308,0.4805999117985308,3.5056305909133436e-07,0.99999994,0.00044415,0.00024739,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151395015575,,0.5379327275400145,0.3069562039559227,0.30695632813759083
0.0005172504166245013,"[-9.00000000e-08 -1.90000000e-07  5.02180000e-04  5.67730000e-04
  1.57079629e+00  1.57079656e+00  3.55350000e-04 -4.49700000e-04]",8,100,0.00024859053977006515,0.48059990786795836,0.48059990786795836,1.9163977705195666e-07,0.99999994,0.00044692,0.00024859,,,0.3162,0.31619996,-4e-08,1.3066,0.6379151394951565,,0.537932727898063,0.3069565620487345,0.3069565092520537
0.0005203136232936815,"[-9.00000000e-08 -1.90000000e-07  5.06180000e-04  5.72000000e-04
  1.57079629e+00  1.57079655e+00  3.57460000e-04 -4.52360000e-04]",8,100,0.00025006271661193283,0.4805999054689372,0.4805999054689372,2.4104819337327584e-07,0.99999994,0.00045037,0.00025007,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394877104,,0.5379327283418738,0.3069565763812967,0.30695651779320954
0.0005230772457649093,"[-1.00000000e-07 -2.00000000e-07  5.09640000e-04  5.74830000e-04
  1.57079629e+00  1.57079656e+00  3.59350000e-04 -4.54760000e-04]",8,100,0.00025139091331809746,0.4805999072710673,0.4805999072710673,2.2682874205798583e-07,0.99999994,0.000453,0.0002514,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394808594,,0.5379327287450848,0.3069563210292502,0.3069563894526882
0.0005265265827408968,"[-1.00000000e-07 -1.90000000e-07  5.14040000e-04  5.78490000e-04
  1.57079629e+00  1.57079656e+00  3.61720000e-04 -4.57760000e-04]",8,100,0.0002530486643435387,0.4805999041655216,0.4805999041655216,3.4362663960081603e-07,0.99999994,0.00045636,0.00025305,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394724796,,0.537932729252701,0.30695696925576,0.3069567153122762
0.000530049418332422,"[-1.00000000e-07 -2.20000000e-07  5.18810000e-04  5.82730000e-04
  1.57079629e+00  1.57079659e+00  3.64140000e-04 -4.60820000e-04]",8,100,0.00025474173877633986,0.4805999012132413,0.4805999012132413,4.6259184633119903e-07,0.99999994,0.00046012,0.00025474,,,0.3162,0.31619995,-5e-08,1.3066,0.637915139462481,,0.5379327297731352,0.3069565712848175,0.30695651800588775
0.0005336714972236821,"[-1.00000000e-07 -2.10000000e-07  5.23640000e-04  5.86950000e-04
  1.57079629e+00  1.57079658e+00  3.66630000e-04 -4.63970000e-04]",8,100,0.00025648250952622903,0.48059989943882664,0.48059989943882664,2.1156888712483904e-07,0.99999993,0.0004639,0.00025648,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394522885,,0.5379327303132623,0.3069562150669154,0.30695634101978375
0.0005360726324058532,"[-1.00000000e-07 -2.10000000e-07  5.26790000e-04  5.90120000e-04
  1.57079629e+00  1.57079658e+00  3.68280000e-04 -4.66060000e-04]",8,100,0.00025763649485120634,0.4805998986056571,0.4805998986056571,1.8655743277260887e-07,0.99999993,0.00046654,0.00025764,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394457986,,0.5379327306746923,0.3069564104005252,0.3069564392677248
0.0005384737675880243,"[-1.00000000e-07 -2.00000000e-07  5.29960000e-04  5.93230000e-04
  1.57079629e+00  1.57079657e+00  3.69930000e-04 -4.68150000e-04]",8,100,0.00025879048017179133,0.48059990006087866,0.48059990006087866,2.9534202721778497e-07,0.99999993,0.00046916,0.00025879,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394388282,,0.5379327310379243,0.3069564034740169,0.3069564352867073
0.0005406618535969578,"[-1.10000000e-07 -2.00000000e-07  5.32720000e-04  5.95450000e-04
  1.57079629e+00  1.57079657e+00  3.71430000e-04 -4.70050000e-04]",8,100,0.0002598420740858428,0.48059989644195195,0.48059989644195195,3.214559390027021e-07,0.99999993,0.00047124,0.00025984,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394327505,,0.5379327313717212,0.30695667547477035,0.30695657319323827
0.0005422298558738398,"[-1.10000000e-07 -1.90000000e-07  5.34870000e-04  5.97620000e-04
  1.57079629e+00  1.57079656e+00  3.72510000e-04 -4.71410000e-04]",8,100,0.00026059565581036827,0.48059989419290994,0.48059989419290994,9.027425344820317e-08,0.99999993,0.00047305,0.0002606,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394288165,,0.5379327316123317,0.3069564877478705,0.306956480530983
0.0005435611809998123,"[-1.10000000e-07 -1.90000000e-07  5.36620000e-04  5.99150000e-04
  1.57079628e+00  1.57079656e+00  3.73430000e-04 -4.72570000e-04]",8,100,0.0002612354905246268,0.48059989276505327,0.48059989276505327,4.259336278861669e-07,0.99999993,0.00047441,0.00026124,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394248151,,0.5379327318164118,0.3069562115657979,0.30695634322821447
0.0005448925061257848,"[-1.10000000e-07 -1.90000000e-07  5.38330000e-04  6.00520000e-04
  1.57079628e+00  1.57079656e+00  3.74340000e-04 -4.73730000e-04]",8,100,0.0002618753252405206,0.48059989308539197,0.48059989308539197,2.65207986446177e-07,0.99999993,0.0004757,0.00026188,,,0.3162,0.31619995,-5e-08,1.3066,0.637915139420911,,0.5379327320210373,0.3069564148071256,0.3069564447972364
0.0005464014097439587,"[-1.10000000e-07 -1.90000000e-07  5.40320000e-04  6.02300000e-04
  1.57079628e+00  1.57079656e+00  3.75380000e-04 -4.75040000e-04]",8,100,0.0002626005041567024,0.48059989162647243,0.48059989162647243,2.908207556805594e-07,0.99999993,0.00047728,0.0002626,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394170035,,0.5379327322551251,0.3069564617444544,0.30695646908410124
0.000548134209079879,"[-1.10000000e-07 -2.00000000e-07  5.42570000e-04  6.04320000e-04
  1.57079628e+00  1.57079657e+00  3.76570000e-04 -4.76550000e-04]",8,100,0.0002634332873307623,0.4805998943235219,0.4805998943235219,3.075261376885197e-07,0.99999993,0.00047906,0.00026344,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394123583,,0.5379327325246264,0.30695650412495795,0.30695648911290196
0.0005496081805386763,"[-1.10000000e-07 -2.10000000e-07  5.44430000e-04  6.05880000e-04
  1.57079628e+00  1.57079658e+00  3.77580000e-04 -4.77830000e-04]",8,100,0.0002641416778569877,0.4805998945615921,0.4805998945615921,1.6701339914520342e-07,0.99999993,0.00048049,0.00026415,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394083695,,0.5379327327552582,0.3069565120050642,0.30695649305385453
0.0005510821519974736,"[-1.10000000e-07 -2.10000000e-07  5.46360000e-04  6.07590000e-04
  1.57079628e+00  1.57079658e+00  3.78590000e-04 -4.79110000e-04]",8,100,0.00026485006837812815,0.4805998899805698,0.4805998899805698,2.817173917838123e-07,0.99999993,0.00048201,0.00026485,,,0.3162,0.31619995,-5e-08,1.3066,0.637915139404029,,0.5379327329856258,0.30695648906745654,0.30695648390187336
0.0005524544335777083,"[-1.10000000e-07 -2.10000000e-07  5.48190000e-04  6.09180000e-04
  1.57079628e+00  1.57079658e+00  3.79540000e-04 -4.80300000e-04]",8,100,0.00026550958675191955,0.48059988767019757,0.48059988767019757,3.870535979668655e-07,0.99999993,0.00048344,0.00026551,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151394000472,,0.5379327332005234,0.3069563909632816,0.30695643606759926
0.0005538267151579431,"[-1.10000000e-07 -2.00000000e-07  5.50000000e-04  6.10960000e-04
  1.57079628e+00  1.57079657e+00  3.80480000e-04 -4.81500000e-04]",8,100,0.0002661691051260531,0.4805998914369711,0.4805998914369711,2.084773438097442e-07,0.99999993,0.00048493,0.00026617,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151393961242,,0.5379327334167392,0.3069566769314167,0.3069565773494638
0.0005551210214603408,"[-1.10000000e-07 -2.00000000e-07  5.51640000e-04  6.12320000e-04
  1.57079628e+00  1.57079657e+00  3.81370000e-04 -4.82620000e-04]",8,100,0.00026679114859205733,0.48059988719487023,0.48059988719487023,3.0610625268911164e-07,0.99999993,0.00048619,0.00026679,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151393925516,,0.5379327336216492,0.30695630936379154,0.3069563957068593
0.0005564054995941125,"[-1.10000000e-07 -2.10000000e-07  5.53300000e-04  6.13690000e-04
  1.57079628e+00  1.57079658e+00  3.82250000e-04 -4.83740000e-04]",8,100,0.00026740846863964734,0.48059988532754033,0.48059988532754033,3.458684402704571e-07,0.99999993,0.00048745,0.00026741,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151393890217,,0.5379327338254128,0.30695664493213126,0.30695656449034964
0.0005576716110093383,"[-1.10000000e-07 -2.10000000e-07  5.54920000e-04  6.15050000e-04
  1.57079628e+00  1.57079658e+00  3.83120000e-04 -4.84840000e-04]",8,100,0.00026801696164355053,0.4805998857200461,0.4805998857200461,2.5456507488536236e-07,0.99999993,0.0004887,0.00026802,,,0.3162,0.31619995,-5e-08,1.3066,0.6379151393856322,,0.5379327340270371,0.3069565660556427,0.30695652496427916
0.0005591256287092365,"[-1.10000000e-07 -2.10000000e-07  5.56830000e-04  6.16730000e-04
  1.57079628e+00  1.57079658e+00  3.84120000e-04 -4.86100000e-04]",8,100,0.0002687157623839411,0.4805998840414156,0.4805998840414156,2.8096318803855945e-07,0.99999993,0.0004902,0.00026872,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393814806,,0.5379327342590546,0.3069563937677557,0.30695643974309406
0.0005602584168813452,"[-1.20000000e-07 -2.10000000e-07  5.58260000e-04  6.17890000e-04
  1.57079628e+00  1.57079658e+00  3.84900000e-04 -4.87090000e-04]",8,100,0.0002692601802516226,0.4805998829278946,0.4805998829278946,2.8796780247039755e-07,0.99999993,0.00049128,0.00026927,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393785668,,0.5379327344410345,0.3069566844630585,0.3069565857168935
0.0005613506659220437,"[-1.20000000e-07 -2.10000000e-07  5.59660000e-04  6.18980000e-04
  1.57079628e+00  1.57079659e+00  3.85650000e-04 -4.88040000e-04]",8,100,0.00026978511501594293,0.4805998872468354,0.4805998872468354,3.2214128968600903e-07,0.99999993,0.00049232,0.00026979,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393753476,,0.5379327346161049,0.3069564685324697,0.30695647576345186
0.000562375286041904,"[-1.20000000e-07 -2.20000000e-07  5.60920000e-04  6.19970000e-04
  1.57079628e+00  1.57079660e+00  3.86350000e-04 -4.88930000e-04]",8,100,0.00027027754733065717,0.4805998872253267,0.4805998872253267,3.811736975308914e-07,0.99999993,0.00049326,0.00027028,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393720782,,0.5379327347803758,0.3069563044267212,0.3069563938030502
0.0005635975436103794,"[-1.20000000e-07 -2.20000000e-07  5.62490000e-04  6.21280000e-04
  1.57079628e+00  1.57079659e+00  3.87190000e-04 -4.89990000e-04]",8,100,0.000270864964177004,0.4805998838323663,0.4805998838323663,2.7265242026788046e-07,0.99999993,0.00049446,0.00027087,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393684879,,0.537932734977194,0.3069563964061731,0.30695644152184154
0.0005650349889760471,"[-1.20000000e-07 -2.30000000e-07  5.64330000e-04  6.22840000e-04
  1.57079628e+00  1.57079660e+00  3.88180000e-04 -4.91240000e-04]",8,100,0.00027155580025261275,0.48059988125740716,0.48059988125740716,2.677002191453413e-07,0.99999993,0.00049588,0.00027156,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393641396,,0.5379327352090455,0.30695616465834896,0.30695632700138026
0.0005668354393286788,"[-1.20000000e-07 -2.40000000e-07  5.66680000e-04  6.24920000e-04
  1.57079628e+00  1.57079662e+00  3.89420000e-04 -4.92810000e-04]",8,100,0.00027242109647846374,0.4805998792365056,0.4805998792365056,3.448689501292367e-07,0.99999993,0.00049774,0.00027242,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393590881,,0.5379327355018073,0.3069564997292851,0.3069564956544743
0.0005686388769694101,"[-1.20000000e-07 -2.40000000e-07  5.69050000e-04  6.26920000e-04
  1.57079628e+00  1.57079661e+00  3.90650000e-04 -4.94370000e-04]",8,100,0.0002732878283919969,0.4805998782347138,0.4805998782347138,3.2085468587770583e-07,0.99999993,0.00049956,0.00027329,,,0.3162,0.31619994,-6e-08,1.3066,0.637915139353717,,0.5379327357953043,0.3069562156006125,0.30695635421834755
0.0005710013045357361,"[-1.20000000e-07 -2.40000000e-07  5.72010000e-04  6.29210000e-04
  1.57079628e+00  1.57079661e+00  3.92280000e-04 -4.96430000e-04]",8,100,0.0002744232108026964,0.4805998817220213,0.4805998817220213,2.0842614531352285e-07,0.99999992,0.00050175,0.00027443,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393468024,,0.5379327361819056,0.3069565573900745,0.30695652363037973
0.0005730093102567507,"[-1.20000000e-07 -2.30000000e-07  5.74520000e-04  6.31190000e-04
  1.57079628e+00  1.57079661e+00  3.93660000e-04 -4.98170000e-04]",8,100,0.0002753882581137455,0.4805998812390688,0.4805998812390688,1.2027274262710253e-07,0.99999992,0.00050363,0.00027539,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393413015,,0.5379327365135278,0.30695620597238843,0.3069563483194546
0.0005750173159777654,"[-1.20000000e-07 -2.40000000e-07  5.77160000e-04  6.33470000e-04
  1.57079628e+00  1.57079662e+00  3.95040000e-04 -4.99920000e-04]",8,100,0.0002763533054144693,0.4805998742351968,0.4805998742351968,2.5360636638557094e-07,0.99999992,0.00050568,0.00027636,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393352731,,0.537932736845121,0.30695611070869055,0.30695630421946224
0.0005781513168691781,"[-1.30000000e-07 -2.60000000e-07  5.81380000e-04  6.37740000e-04
  1.57079628e+00  1.57079663e+00  3.97190000e-04 -5.02640000e-04]",8,100,0.0002778595058436855,0.48059987387994646,0.48059987387994646,2.834761434494237e-07,0.99999992,0.00050923,0.00027786,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393251798,,0.5379327373641558,0.30695666316835796,0.3069565808795467
0.0005811533927054023,"[-1.30000000e-07 -2.80000000e-07  5.85170000e-04  6.40800000e-04
  1.57079628e+00  1.57079665e+00  3.99250000e-04 -5.05250000e-04]",8,100,0.0002793023031177017,0.4805998729589328,0.4805998729589328,2.348829605810127e-07,0.99999992,0.0005121,0.0002793,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393163015,,0.5379327378664374,0.3069562103538753,0.30695635516608516
0.0005841156076800265,"[-1.30000000e-07 -2.80000000e-07  5.89090000e-04  6.44200000e-04
  1.57079628e+00  1.57079665e+00  4.01290000e-04 -5.07830000e-04]",8,100,0.00028072594325036075,0.48059987016138017,0.48059987016138017,1.935427466718208e-07,0.99999992,0.00051516,0.00028073,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151393072832,,0.5379327383656893,0.30695637509197404,0.30695643912926396
0.0005871591144151852,"[-1.30000000e-07 -2.60000000e-07  5.93110000e-04  6.47700000e-04
  1.57079628e+00  1.57079664e+00  4.03380000e-04 -5.10480000e-04]",8,100,0.00028218865218803497,0.4805998671682699,0.4805998671682699,1.859440119753295e-07,0.99999992,0.0005183,0.00028219,,,0.3162,0.31619994,-6e-08,1.3066,0.637915139297454,,0.5379327388812256,0.3069564698398995,0.3069564881994833
0.0005895116064043254,"[-1.30000000e-07 -2.70000000e-07  5.96150000e-04  6.50220000e-04
  1.57079628e+00  1.57079665e+00  4.04990000e-04 -5.12520000e-04]",8,100,0.00028331925952935724,0.4805998668328769,0.4805998668328769,1.8893086259723024e-07,0.99999992,0.00052062,0.00028332,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151392905162,,0.5379327392827952,0.3069565027005801,0.30695650499179816
0.0005917632347751524,"[-1.30000000e-07 -2.60000000e-07  5.99130000e-04  6.53180000e-04
  1.57079628e+00  1.57079664e+00  4.06540000e-04 -5.14480000e-04]",8,100,0.0002844013918215868,0.48059986928451315,0.48059986928451315,2.3743356651329526e-07,0.99999992,0.00052311,0.0002844,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151392834106,,0.5379327396682154,0.30695631713680605,0.3069564112243652
0.0005939776234852094,"[-1.30000000e-07 -2.70000000e-07  6.01960000e-04  6.55480000e-04
  1.57079628e+00  1.57079664e+00  4.08060000e-04 -5.16400000e-04]",8,100,0.00028546562674057675,0.4805998643386565,0.4805998643386565,4.3923481381745025e-07,0.99999992,0.00052525,0.00028547,,,0.3162,0.31619994,-6e-08,1.3066,0.6379151392765408,,0.5379327400501975,0.30695631204632534,0.306956411247094
0.0005962543941747202,"[-1.40000000e-07 -2.80000000e-07  6.04990000e-04  6.58070000e-04
  1.57079628e+00  1.57079666e+00  4.09630000e-04 -5.18380000e-04]",8,100,0.00028655984242032575,0.48059986167548024,0.48059986167548024,2.1707157497858793e-07,0.99999992,0.0005276,0.00028656,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392698574,,0.5379327404449489,0.30695636873029597,0.30695644106637704
0.0005983522058950146,"[-1.40000000e-07 -2.90000000e-07  6.07630000e-04  6.60190000e-04
  1.57079628e+00  1.57079667e+00  4.11070000e-04 -5.20210000e-04]",8,100,0.0002875680504510586,0.4805998612002892,0.4805998612002892,4.14308791365787e-07,0.99999992,0.00052959,0.00028757,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392640433,,0.5379327408113297,0.3069564929152194,0.30695650357040594
0.0006004146633515171,"[-1.40000000e-07 -2.90000000e-07  6.10280000e-04  6.62500000e-04
  1.57079628e+00  1.57079667e+00  4.12480000e-04 -5.22000000e-04]",8,100,0.00028855926722068685,0.4805998604736619,0.4805998604736619,2.1688391392678023e-07,0.99999992,0.00053166,0.00028856,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392576813,,0.5379327411711079,0.30695618331188546,0.30695634929784504
0.0006023492104095543,"[-1.40000000e-07 -2.90000000e-07  6.12720000e-04  6.64500000e-04
  1.57079628e+00  1.57079667e+00  4.13810000e-04 -5.23680000e-04]",8,100,0.0002894890102719481,0.480599857673673,0.480599857673673,2.786875937840842e-07,0.99999992,0.00053352,0.00028949,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392513247,,0.5379327415099979,0.30695621621254093,0.30695636726329206
0.0006041849039226014,"[-1.40000000e-07 -2.80000000e-07  6.15020000e-04  6.66430000e-04
  1.57079628e+00  1.57079666e+00  4.15070000e-04 -5.25280000e-04]",8,100,0.0002903712443210685,0.48059985892957646,0.48059985892957646,1.9958978018004294e-07,0.99999992,0.00053528,0.00029037,,,0.3162,0.31619993,-7e-08,1.3066,0.637915139245419,,0.5379327418331694,0.30695656179460873,0.30695653961232466
0.0006058825327894658,"[-1.40000000e-07 -2.80000000e-07  6.17200000e-04  6.68250000e-04
  1.57079627e+00  1.57079666e+00  4.16240000e-04 -5.26750000e-04]",8,100,0.0002911871245152789,0.48059986136912386,0.48059986136912386,2.71079616484879e-07,0.99999992,0.00053696,0.00029119,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392400197,,0.5379327421331381,0.3069565311964436,0.30695652329078027
0.0006082301382317825,"[-1.40000000e-07 -2.90000000e-07  6.20230000e-04  6.70790000e-04
  1.57079627e+00  1.57079667e+00  4.17850000e-04 -5.28800000e-04]",8,100,0.0002923153833557659,0.4805998542205535,0.4805998542205535,3.188961213716028e-07,0.99999991,0.00053928,0.00029232,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392330541,,0.5379327425503196,0.3069563912426242,0.3069564569580633
0.0006104131778615019,"[-1.40000000e-07 -2.90000000e-07  6.23230000e-04  6.73800000e-04
  1.57079627e+00  1.57079667e+00  4.19350000e-04 -5.30690000e-04]",8,100,0.0002933645518740643,0.48059985350498774,0.48059985350498774,3.7813435808375726e-07,0.99999991,0.0005418,0.00029336,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392263998,,0.5379327429409332,0.30695658976191953,0.3069565567569185
0.0006124661616516801,"[-1.50000000e-07 -2.80000000e-07  6.25840000e-04  6.76230000e-04
  1.57079627e+00  1.57079666e+00  4.20760000e-04 -5.32480000e-04]",8,100,0.00029435121558783246,0.48059985090967416,0.48059985090967416,3.598838291593668e-07,0.99999991,0.00054391,0.00029435,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392195486,,0.5379327433079972,0.30695630017907005,0.3069564133963331
0.0006145826167301449,"[-1.50000000e-07 -2.90000000e-07  6.28600000e-04  6.78550000e-04
  1.57079627e+00  1.57079667e+00  4.22220000e-04 -5.34320000e-04]",8,100,0.0002953683835851636,0.48059984978510095,0.48059984978510095,3.369826363268574e-07,0.99999991,0.00054603,0.00029537,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392127974,,0.5379327436889504,0.3069567035546755,0.30695661581508216
0.0006166990718086098,"[-1.50000000e-07 -2.90000000e-07  6.31240000e-04  6.80640000e-04
  1.57079627e+00  1.57079667e+00  4.23670000e-04 -5.36160000e-04]",8,100,0.0002963855515891791,0.48059984906640224,0.48059984906640224,2.217460541839158e-07,0.99999991,0.00054801,0.00029639,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151392064576,,0.5379327440723377,0.30695635041849645,0.30695643978409276
0.0006195907449839795,"[-1.50000000e-07 -3.00000000e-07  6.34910000e-04  6.83680000e-04
  1.57079627e+00  1.57079669e+00  4.25660000e-04 -5.38670000e-04]",8,100,0.0002977752892892459,0.48059984823501195,0.48059984823501195,1.5616313760171017e-07,0.99999991,0.00055081,0.00029778,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151391975237,,0.5379327445987828,0.3069567533252244,0.3069566419002453
0.0006222589493641968,"[-1.50000000e-07 -3.10000000e-07  6.38430000e-04  6.86820000e-04
  1.57079627e+00  1.57079669e+00  4.27490000e-04 -5.40990000e-04]",8,100,0.00029905762790402194,0.4805998438779447,0.4805998438779447,2.8513016683948565e-07,0.99999991,0.00055359,0.00029906,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151391891787,,0.5379327450870363,0.30695635939004745,0.3069564472707894
0.0006251716551002441,"[-1.50000000e-07 -3.10000000e-07  6.42380000e-04  6.90910000e-04
  1.57079627e+00  1.57079670e+00  4.29490000e-04 -5.43520000e-04]",8,100,0.00030045747381979944,0.48059984365903424,0.48059984365903424,1.6652747419811637e-07,0.99999991,0.00055696,0.00030046,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151391792544,,0.5379327456210605,0.30695643476322804,0.3069564853296001
0.0006280843608362914,"[-1.50000000e-07 -3.30000000e-07  6.46290000e-04  6.94270000e-04
  1.57079627e+00  1.57079671e+00  4.31490000e-04 -5.46060000e-04]",8,100,0.0003018573197318504,0.4805998404864153,0.4805998404864153,3.788792077730774e-07,0.99999991,0.00056,0.00030186,,,0.3162,0.31619993,-7e-08,1.3066,0.637915139170096,,0.537932746160406,0.3069562584969314,0.3069563989908847
0.0006303663343183909,"[-1.60000000e-07 -3.20000000e-07  6.49220000e-04  6.97040000e-04
  1.57079627e+00  1.57079670e+00  4.33060000e-04 -5.48040000e-04]",8,100,0.0003029540358304711,0.4805998453849092,0.4805998453849092,3.0162505325627457e-07,0.99999991,0.00056238,0.00030296,,,0.3162,0.31619993,-7e-08,1.3066,0.6379151391629277,,0.5379327465854343,0.30695670346519754,0.30695661933331664
0.0006326483078004905,"[-1.60000000e-07 -3.20000000e-07  6.52230000e-04  6.99630000e-04
  1.57079627e+00  1.57079670e+00  4.34630000e-04 -5.50020000e-04]",8,100,0.0003040507519186023,0.48059984415467505,0.48059984415467505,2.1415103247534076e-07,0.99999991,0.00056472,0.00030405,,,0.3162,0.31619992,-8e-08,1.3066,0.637915139155274,,0.5379327470115904,0.30695630106568905,0.30695641893789083
0.00063444715354733,"[-1.60000000e-07 -3.20000000e-07  6.54590000e-04  7.01720000e-04
  1.57079627e+00  1.57079671e+00  4.35870000e-04 -5.51590000e-04]",8,100,0.00030491527689350216,0.4805998374133106,0.4805998374133106,2.7991254256682506e-07,0.99999991,0.00056659,0.00030492,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391490907,,0.5379327473481832,0.3069562447575871,0.3069563941920349
0.0006361169297578259,"[-1.60000000e-07 -3.20000000e-07  6.56780000e-04  7.03600000e-04
  1.57079627e+00  1.57079671e+00  4.37010000e-04 -5.53040000e-04]",8,100,0.0003057177710684725,0.4805998362707693,0.4805998362707693,1.730974997933976e-07,0.99999991,0.00056829,0.00030572,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391431168,,0.5379327476618537,0.30695641796443196,0.3069564815013977
0.0006379632521506215,"[-1.60000000e-07 -3.10000000e-07  6.59210000e-04  7.05680000e-04
  1.57079627e+00  1.57079670e+00  4.38280000e-04 -5.54650000e-04]",8,100,0.00030660511330626514,0.48059983526037914,0.48059983526037914,3.169849143518868e-07,0.99999991,0.00057018,0.00030661,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391372733,,0.537932748011153,0.3069563839183328,0.3069564651385911
0.0006397800546260954,"[-1.60000000e-07 -3.10000000e-07  6.61550000e-04  7.07610000e-04
  1.57079627e+00  1.57079669e+00  4.39530000e-04 -5.56220000e-04]",8,100,0.00030747826827949327,0.48059983537053197,0.48059983537053197,2.0190378408875896e-07,0.99999991,0.00057196,0.00030748,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391307999,,0.5379327483546839,0.3069565908777201,0.30695656873711075
0.0006416446349999859,"[-1.60000000e-07 -3.10000000e-07  6.64020000e-04  7.09700000e-04
  1.57079627e+00  1.57079669e+00  4.40810000e-04 -5.57850000e-04]",8,100,0.0003083743852941236,0.480599832760878,0.480599832760878,1.6296402829415167e-07,0.9999999,0.00057387,0.00030838,,,0.3162,0.31619992,-8e-08,1.3066,0.637915139124331,,0.5379327487091794,0.306956654956771,0.3069566022080833
0.0006434739342465573,"[-1.60000000e-07 -2.90000000e-07  6.66410000e-04  7.11820000e-04
  1.57079627e+00  1.57079668e+00  4.42070000e-04 -5.59440000e-04]",8,100,0.0003092535462061318,0.48059982957211544,0.48059982957211544,2.6044383889756187e-07,0.9999999,0.00057575,0.00030925,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391184148,,0.5379327490586194,0.3069564178755601,0.3069564853747166
0.0006458454402714795,"[-1.70000000e-07 -3.00000000e-07  6.69440000e-04  7.14380000e-04
  1.57079627e+00  1.57079668e+00  4.43700000e-04 -5.61500000e-04]",8,100,0.00031039329160575236,0.4805998304069293,0.4805998304069293,3.2138519510931864e-07,0.9999999,0.00057809,0.0003104,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391100247,,0.5379327495124155,0.30695599326446193,0.3069562728948541
0.000648089223525517,"[-1.70000000e-07 -2.90000000e-07  6.72510000e-04  7.17870000e-04
  1.57079627e+00  1.57079668e+00  4.45240000e-04 -5.63450000e-04]",8,100,0.0003114716534431239,0.4805998296222774,0.4805998296222774,3.237863975601649e-07,0.9999999,0.00058084,0.00031147,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151391020379,,0.5379327499438584,0.3069562985590596,0.306956426134978
0.000649278951898798,"[-1.70000000e-07 -2.90000000e-07  6.74030000e-04  7.19100000e-04
  1.57079627e+00  1.57079667e+00  4.46050000e-04 -5.64480000e-04]",8,100,0.00031204343669823776,0.4805998268819622,0.4805998268819622,3.559818928231142e-07,0.9999999,0.00058198,0.00031205,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390979125,,0.5379327501739288,0.3069564405514748,0.3069564985632157
0.0006503851906712546,"[-1.70000000e-07 -2.90000000e-07  6.75470000e-04  7.20340000e-04
  1.57079627e+00  1.57079668e+00  4.46810000e-04 -5.65440000e-04]",8,100,0.0003125750948615263,0.4805998266812846,0.4805998266812846,2.835969534621153e-07,0.9999999,0.00058311,0.00031258,,,0.3162,0.31619992,-8e-08,1.3066,0.637915139094257,,0.537932750388786,0.30695687487310774,0.3069567159279064
0.000651383169909529,"[-1.70000000e-07 -2.80000000e-07  6.76780000e-04  7.21440000e-04
  1.57079627e+00  1.57079667e+00  4.47500000e-04 -5.66310000e-04]",8,100,0.0003130547235102165,0.48059983148459184,0.48059983148459184,3.1468908943136196e-07,0.9999999,0.00058412,0.00031306,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390909853,,0.5379327505829943,0.30695669981151136,0.3069566261857438
0.0006525775707594488,"[-1.70000000e-07 -2.80000000e-07  6.78280000e-04  7.22650000e-04
  1.57079627e+00  1.57079667e+00  4.48320000e-04 -5.67350000e-04]",8,100,0.0003136287523551983,0.4805998236020432,0.4805998236020432,2.9246514751448823e-07,0.9999999,0.00058525,0.00031363,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390867794,,0.5379327508151097,0.30695652997805856,0.30695654517342663
0.0006539789582317686,"[-1.70000000e-07 -2.80000000e-07  6.80070000e-04  7.24100000e-04
  1.57079627e+00  1.57079666e+00  4.49280000e-04 -5.68570000e-04]",8,100,0.0003143022589326869,0.4805998221460825,0.4805998221460825,2.504913654075698e-07,0.9999999,0.00058661,0.0003143,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390820292,,0.5379327510882392,0.3069562562006467,0.3069564091210199
0.0006553223120561528,"[-1.70000000e-07 -2.70000000e-07  6.81840000e-04  7.25610000e-04
  1.57079627e+00  1.57079666e+00  4.50210000e-04 -5.69740000e-04]",8,100,0.0003149478745429863,0.4805998262863809,0.4805998262863809,2.8191866032479736e-07,0.9999999,0.00058798,0.00031495,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390770506,,0.5379327513499259,0.3069561676923438,0.3069563630078851
0.000656665665880537,"[-1.70000000e-07 -2.80000000e-07  6.83590000e-04  7.27120000e-04
  1.57079627e+00  1.57079667e+00  4.51130000e-04 -5.70900000e-04]",8,100,0.0003155934901535151,0.48059982022882747,0.48059982022882747,5.343601061018726e-07,0.9999999,0.00058934,0.0003156,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390725537,,0.537932751613673,0.30695648610353327,0.30695652525661243
0.0006583358594574341,"[-1.70000000e-07 -2.80000000e-07  6.85780000e-04  7.28970000e-04
  1.57079627e+00  1.57079667e+00  4.52280000e-04 -5.72360000e-04]",8,100,0.000316396184889176,0.4805998199379734,0.4805998199379734,3.415061430511257e-07,0.9999999,0.00059103,0.0003164,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390666699,,0.5379327519420269,0.30695591571291125,0.3069562403652629
0.0006618800262836117,"[-1.80000000e-07 -2.90000000e-07  6.90290000e-04  7.32680000e-04
  1.57079626e+00  1.57079667e+00  4.54710000e-04 -5.75440000e-04]",8,100,0.00031809951083859475,0.4805998256789247,0.4805998256789247,2.65804944964352e-07,0.9999999,0.00059447,0.0003181,,,0.3162,0.31619992,-8e-08,1.3066,0.6379151390536443,,0.5379327526410869,0.3069563691982379,0.30695646469835597
0.0006648560191686868,"[-1.80000000e-07 -2.80000000e-07  6.94210000e-04  7.36040000e-04
  1.57079626e+00  1.57079667e+00  4.56760000e-04 -5.78030000e-04]",8,100,0.00031952977247443623,0.48059981348755854,0.48059981348755854,2.285651400229763e-07,0.9999999,0.00059751,0.00031953,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151390441046,,0.5379327532343992,0.3069564376987228,0.30695650510442296
0.0006675229251714592,"[-1.80000000e-07 -2.80000000e-07  6.97690000e-04  7.39000000e-04
  1.57079626e+00  1.57079667e+00  4.58590000e-04 -5.80340000e-04]",8,100,0.0003208114870077293,0.480599820988213,0.480599820988213,3.4540638570808824e-07,0.9999999,0.00060021,0.00032081,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151390339547,,0.5379327537657443,0.30695643138384776,0.30695649860784485
0.0006700553611663582,"[-1.80000000e-07 -2.90000000e-07  7.00840000e-04  7.41540000e-04
  1.57079626e+00  1.57079668e+00  4.60330000e-04 -5.82550000e-04]",8,100,0.0003220285752898977,0.4805998125989213,0.4805998125989213,3.5485549158058115e-07,0.9999999,0.00060259,0.00032203,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151390240225,,0.5379327542725577,0.30695632364236053,0.3069564490224
0.0006731945184283236,"[-1.80000000e-07 -2.90000000e-07  7.04970000e-04  7.45170000e-04
  1.57079626e+00  1.57079668e+00  4.62480000e-04 -5.85280000e-04]",8,100,0.00032353725367577195,0.48059980977112926,0.48059980977112926,2.7076824965022017e-07,0.9999999,0.00060583,0.00032354,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151390123146,,0.5379327549045532,0.3069562974755494,0.30695643761402847
0.0006769622579904589,"[-1.90000000e-07 -2.90000000e-07  7.09920000e-04  7.50440000e-04
  1.57079626e+00  1.57079668e+00  4.65070000e-04 -5.88550000e-04]",8,100,0.00032534802858758314,0.4805998060843422,0.4805998060843422,1.9591001719125516e-07,0.99999989,0.00061011,0.00032535,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151389977908,,0.5379327556678166,0.3069562549158102,0.30695641848765975
0.0006811751285827076,"[-1.90000000e-07 -2.80000000e-07  7.15580000e-04  7.56150000e-04
  1.57079626e+00  1.57079667e+00  4.67970000e-04 -5.92210000e-04]",8,100,0.00032737273336376336,0.48059980427851295,0.48059980427851295,2.4548197554984987e-07,0.99999989,0.00061487,0.00032738,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151389818057,,0.5379327565286073,0.3069559982314916,0.306956291443777
0.0006851315749351757,"[-1.90000000e-07 -2.70000000e-07  7.20840000e-04  7.61400000e-04
  1.57079626e+00  1.57079666e+00  4.70690000e-04 -5.95650000e-04]",8,100,0.0003292742006934169,0.4805997992187439,0.4805997992187439,4.7037138232878937e-07,0.99999989,0.00061928,0.00032928,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151389682932,,0.5379327573457791,0.3069560931217643,0.30695634172922315
0.000687864231101118,"[-1.90000000e-07 -3.00000000e-07  7.24340000e-04  7.64280000e-04
  1.57079626e+00  1.57079669e+00  4.72560000e-04 -5.98030000e-04]",8,100,0.0003305875147091339,0.4805998061017035,0.4805998061017035,3.058372649254588e-07,0.99999989,0.00062194,0.00033059,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151389580042,,0.5379327579120509,0.30695651640383814,0.306956550345447
0.0006905968872670603,"[-2.00000000e-07 -2.80000000e-07  7.27910000e-04  7.67290000e-04
  1.57079626e+00  1.57079668e+00  4.74440000e-04 -6.00400000e-04]",8,100,0.00033190082871169756,0.48059979510741097,0.48059979510741097,2.4394528038155736e-07,0.99999989,0.0006247,0.0003319,,,0.3162,0.31619991,-9e-08,1.3066,0.6379151389479608,,0.5379327584814992,0.3069561122112888,0.3069563538177513
0.0006935628878403363,"[-2.00000000e-07 -2.90000000e-07  7.31750000e-04  7.70430000e-04
  1.57079626e+00  1.57079668e+00  4.76480000e-04 -6.02980000e-04]",8,100,0.00033332628798682455,0.48059979519550444,0.48059979519550444,2.452019339832197e-07,0.99999989,0.00062762,0.00033333,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151389371155,,0.537932759102143,0.3069561682723768,0.30695638211627946
0.0006971512159540753,"[-2.00000000e-07 -2.80000000e-07  7.36670000e-04  7.75760000e-04
  1.57079626e+00  1.57079667e+00  4.78940000e-04 -6.06100000e-04]",8,100,0.0003350508377159369,0.480599788962547,0.480599788962547,4.1313640930759017e-07,0.99999989,0.00063191,0.00033505,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151389237867,,0.5379327598583739,0.3069561360503343,0.3069563693789317
0.000701432540796013,"[-2.00000000e-07 -3.00000000e-07  7.42160000e-04  7.80390000e-04
  1.57079626e+00  1.57079670e+00  4.81880000e-04 -6.09830000e-04]",8,100,0.0003371084415493371,0.48059979544879394,0.48059979544879394,2.965830476748592e-07,0.99999989,0.00063615,0.00033711,,,0.3162,0.3161999,-1e-07,1.3066,0.637915138907481,,0.5379327607666103,0.30695598578591443,0.3069562915835511
0.0007038414952322286,"[-2.10000000e-07 -3.10000000e-07  7.45290000e-04  7.83090000e-04
  1.57079626e+00  1.57079670e+00  4.83540000e-04 -6.11920000e-04]",8,100,0.00033826618454291734,0.480599787845001,0.480599787845001,3.634008243337636e-07,0.99999989,0.00063859,0.00033827,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388988846,,0.5379327612814461,0.3069569796687379,0.30695679243676205
0.0007061259928062433,"[-2.10000000e-07 -3.00000000e-07  7.48260000e-04  7.86390000e-04
  1.57079626e+00  1.57079670e+00  4.85110000e-04 -6.13910000e-04]",8,100,0.0003393641135905914,0.4805997843501807,0.4805997843501807,2.5864121213017297e-07,0.99999988,0.00064122,0.00033937,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388899935,,0.5379327617712288,0.3069566442727149,0.3069566266632518
0.0007080644816185041,"[-2.10000000e-07 -3.10000000e-07  7.50700000e-04  7.88410000e-04
  1.57079626e+00  1.57079670e+00  4.86440000e-04 -6.15590000e-04]",8,100,0.0003402957509063974,0.48059978520572794,0.48059978520572794,2.525641396473614e-07,0.99999988,0.00064308,0.0003403,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388824609,,0.5379327621882497,0.3069567808770363,0.3069566947627471
0.0007100029704307649,"[-2.10000000e-07 -3.20000000e-07  7.53220000e-04  7.90580000e-04
  1.57079626e+00  1.57079671e+00  4.87770000e-04 -6.17280000e-04]",8,100,0.0003412273882111244,0.4805997887722138,0.4805997887722138,2.0741930032975375e-07,0.99999988,0.00064504,0.00034123,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388754531,,0.5379327626075117,0.306956600764317,0.30695660320196605
0.0007118237105892704,"[-2.10000000e-07 -3.10000000e-07  7.55560000e-04  7.92510000e-04
  1.57079626e+00  1.57079671e+00  4.89020000e-04 -6.18860000e-04]",8,100,0.00034210243553799727,0.4805997801179554,0.4805997801179554,2.4229456733693926e-07,0.99999988,0.00064683,0.0003421,,,0.3162,0.3161999,-1e-07,1.3066,0.637915138868757,,0.5379327630021115,0.30695637483103727,0.3069564945918608
0.0007151879482462933,"[-2.10000000e-07 -3.10000000e-07  7.59810000e-04  7.96040000e-04
  1.57079625e+00  1.57079671e+00  4.91330000e-04 -6.21780000e-04]",8,100,0.00034371928743004806,0.48059978424297367,0.48059978424297367,5.234357155730094e-07,0.99999988,0.00065008,0.00034372,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388552856,,0.5379327637319626,0.3069563740822856,0.30695649259992763
0.0007177137931055121,"[-2.20000000e-07 -3.10000000e-07  7.63150000e-04  7.99360000e-04
  1.57079625e+00  1.57079671e+00  4.93070000e-04 -6.23980000e-04]",8,100,0.00034493320790362385,0.48059977391755926,0.48059977391755926,2.4176762569113827e-07,0.99999988,0.00065287,0.00034494,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388457609,,0.537932764285023,0.3069569187482409,0.3069567701718273
0.0007202396379647309,"[-2.20000000e-07 -3.10000000e-07  7.66550000e-04  8.02860000e-04
  1.57079625e+00  1.57079671e+00  4.94800000e-04 -6.26180000e-04]",8,100,0.0003461471283643947,0.48059978115499347,0.48059978115499347,2.625921994476001e-07,0.99999988,0.00065577,0.00034615,,,0.3162,0.3161999,-1e-07,1.3066,0.6379151388350737,,0.5379327648388076,0.3069565954575347,0.30695660532505725
0.0007225337390900757,"[-2.20000000e-07 -3.10000000e-07  7.69440000e-04  8.05160000e-04
  1.57079625e+00  1.57079671e+00  4.96380000e-04 -6.28170000e-04]",8,100,0.0003472496728578175,0.4805997801191489,0.4805997801191489,2.7976112891300366e-07,0.99999988,0.00065793,0.00034725,,,0.3162,0.31619989,-1.1e-07,1.3066,0.637915138825633,,0.5379327653434468,0.30695649022354526,0.3069565534582089
0.0007246006397503989,"[-2.20000000e-07 -2.80000000e-07  7.72210000e-04  8.07630000e-04
  1.57079625e+00  1.57079669e+00  4.97800000e-04 -6.29970000e-04]",8,100,0.00034824302483578396,0.48059977022022055,0.48059977022022055,3.476615228167979e-07,0.99999988,0.00066013,0.00034824,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151388177816,,0.5379327658012252,0.30695685342760415,0.30695674004655027
0.0007262739046651157,"[-2.20000000e-07 -2.70000000e-07  7.74420000e-04  8.09540000e-04
  1.57079625e+00  1.57079667e+00  4.98950000e-04 -6.31420000e-04]",8,100,0.0003490471955664255,0.480599775672548,0.480599775672548,1.229018106229667e-07,0.99999988,0.00066185,0.00034905,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151388107202,,0.5379327661713911,0.30695655100421526,0.3069565863995514
0.0007279471695798324,"[-2.20000000e-07 -2.80000000e-07  7.76580000e-04  8.11280000e-04
  1.57079625e+00  1.57079668e+00  5.00100000e-04 -6.32880000e-04]",8,100,0.000349851366300069,0.48059976463449683,0.48059976463449683,2.1479404010243256e-07,0.99999988,0.00066349,0.00034986,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151388039448,,0.5379327665435866,0.3069562777776543,0.30695645527725357
0.0007297843515914589,"[-2.20000000e-07 -2.80000000e-07  7.78950000e-04  8.13250000e-04
  1.57079625e+00  1.57079669e+00  5.01360000e-04 -6.34470000e-04]",8,100,0.000350734315551217,0.4805997642484861,0.4805997642484861,2.1916313852613178e-07,0.99999988,0.0006653,0.00035074,,,0.3162,0.31619989,-1.1e-07,1.3066,0.637915138797325,,0.5379327669550125,0.30695682554234527,0.30695672955082864
0.0007315494897006473,"[-2.30000000e-07 -2.80000000e-07  7.81260000e-04  8.15190000e-04
  1.57079625e+00  1.57079669e+00  5.02570000e-04 -6.36010000e-04]",8,100,0.00035158264051286803,0.4805997625792927,0.4805997625792927,2.3103435721113e-07,0.99999988,0.00066708,0.00035158,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387900852,,0.5379327673499066,0.30695636158236456,0.3069564985704994
0.0007333146278098357,"[-2.30000000e-07 -2.60000000e-07  7.83660000e-04  8.17640000e-04
  1.57079625e+00  1.57079667e+00  5.03790000e-04 -6.37540000e-04]",8,100,0.00035243096546178467,0.48059976066458615,0.48059976066458615,2.849706062585361e-07,0.99999988,0.00066911,0.00035243,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387827819,,0.5379327677458843,0.3069565092183126,0.3069565735066697
0.0007352765675768341,"[-2.30000000e-07 -2.50000000e-07  7.86240000e-04  8.19890000e-04
  1.57079625e+00  1.57079665e+00  5.05130000e-04 -6.39250000e-04]",8,100,0.00035337387324651945,0.4805997620600777,0.4805997620600777,3.3317566796255313e-07,0.99999988,0.00067114,0.00035338,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387751131,,0.5379327681879909,0.3069565211316736,0.3069565790137306
0.0007371035437181725,"[-2.30000000e-07 -2.30000000e-07  7.88640000e-04  8.21920000e-04
  1.57079625e+00  1.57079663e+00  5.06390000e-04 -6.40840000e-04]",8,100,0.0003542519175421958,0.48059976088638356,0.48059976088638356,4.986993655636127e-07,0.99999987,0.00067299,0.00035425,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387673077,,0.5379327686006872,0.30695645703424834,0.3069565477354433
0.0007390607631431379,"[-2.30000000e-07 -2.30000000e-07  7.91220000e-04  8.24150000e-04
  1.57079625e+00  1.57079663e+00  5.07730000e-04 -6.42540000e-04]",8,100,0.0003551925567249305,0.48059975565566077,0.48059975565566077,3.519836176133671e-07,0.99999987,0.000675,0.00035519,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387596382,,0.5379327690448698,0.306956644635972,0.3069566442722805
0.0007412052694254715,"[-2.30000000e-07 -2.40000000e-07  7.94020000e-04  8.26540000e-04
  1.57079625e+00  1.57079664e+00  5.09210000e-04 -6.44400000e-04]",8,100,0.0003562232059249141,0.48059975529519666,0.48059975529519666,2.169661284883723e-07,0.99999987,0.00067718,0.00035622,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387509071,,0.5379327695326515,0.3069565039330163,0.30695657433793244
0.0007432140408465539,"[-2.30000000e-07 -2.30000000e-07  7.96740000e-04  8.29330000e-04
  1.57079625e+00  1.57079663e+00  5.10590000e-04 -6.46150000e-04]",8,100,0.0003571886209694277,0.4805997547489596,0.4805997547489596,3.370417965700978e-07,0.99999987,0.00067949,0.00035719,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387426204,,0.5379327699914102,0.30695677003045935,0.3069567078785548
0.0007452228122676362,"[-2.40000000e-07 -2.30000000e-07  7.99420000e-04  8.31720000e-04
  1.57079625e+00  1.57079663e+00  5.11970000e-04 -6.47900000e-04]",8,100,0.00035815403601523904,0.48059975615487216,0.48059975615487216,3.396668817116482e-07,0.99999987,0.00068161,0.00035816,,,0.3162,0.31619989,-1.1e-07,1.3066,0.6379151387346884,,0.5379327704521377,0.3069568606631664,0.3069567527495908
0.000748116006320421,"[-2.40000000e-07 -2.30000000e-07  8.03300000e-04  8.35090000e-04
  1.57079625e+00  1.57079664e+00  5.13960000e-04 -6.50410000e-04]",8,100,0.00035954450434948123,0.4805997508100735,0.4805997508100735,2.2542685737495894e-07,0.99999987,0.00068465,0.00035955,,,0.3162,0.31619989,-1.1e-07,1.3066,0.637915138722744,,0.5379327711169308,0.30695666882119543,0.30695665972971076
0.0007508643580417065,"[-2.40000000e-07 -2.20000000e-07  8.06880000e-04  8.38200000e-04
  1.57079625e+00  1.57079663e+00  5.15840000e-04 -6.52800000e-04]",8,100,0.0003608653615012224,0.48059974856874293,0.48059974856874293,3.096532626919794e-07,0.99999987,0.00068745,0.00036087,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151387114859,,0.5379327717523545,0.30695682209370234,0.3069567377608589
0.0007536127097629919,"[-2.40000000e-07 -1.90000000e-07  8.10420000e-04  8.41700000e-04
  1.57079625e+00  1.57079660e+00  5.17730000e-04 -6.55190000e-04]",8,100,0.00036218621865118057,0.4805997465332866,0.4805997465332866,3.3624753296460134e-07,0.99999987,0.0006904,0.00036219,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386996508,,0.5379327723893677,0.3069566741129661,0.30695666506723723
0.0007557692252396299,"[-2.40000000e-07 -2.10000000e-07  8.13230000e-04  8.44030000e-04
  1.57079625e+00  1.57079661e+00  5.19210000e-04 -6.57070000e-04]",8,100,0.0003632226394421614,0.48059974388210946,0.48059974388210946,2.2887259668087868e-07,0.99999987,0.00069255,0.00036322,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386909557,,0.5379327728925651,0.3069564266931504,0.30695654288308316
0.0007579257407162678,"[-2.50000000e-07 -2.20000000e-07  8.15980000e-04  8.46330000e-04
  1.57079625e+00  1.57079663e+00  5.20690000e-04 -6.58940000e-04]",8,100,0.00036425906023568593,0.48059973947510887,0.48059973947510887,3.060240692333678e-07,0.99999987,0.00069466,0.00036426,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386816273,,0.5379327733960122,0.30695619498857457,0.30695642940052215
0.000759595341904858,"[-2.50000000e-07 -2.20000000e-07  8.18170000e-04  8.48220000e-04
  1.57079625e+00  1.57079663e+00  5.21840000e-04 -6.60390000e-04]",8,100,0.0003650614701359677,0.4805997378370498,0.4805997378370498,2.7348041018427217e-07,0.99999987,0.00069637,0.00036506,,,0.3162,0.31619988,-1.2e-07,1.3066,0.637915138674579,,0.5379327737873297,0.3069565555868569,0.3069566106825728
0.0007612500325550463,"[-2.50000000e-07 -2.20000000e-07  8.20200000e-04  8.49820000e-04
  1.57079624e+00  1.57079663e+00  5.22980000e-04 -6.61830000e-04]",8,100,0.00036585671404998414,0.4805997466177831,0.4805997466177831,4.338276682435074e-07,0.99999987,0.00069789,0.00036586,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386684694,,0.5379327741780154,0.3069570196058483,0.3069568386673932
0.0007626260850149629,"[-2.50000000e-07 -2.30000000e-07  8.21950000e-04  8.51270000e-04
  1.57079624e+00  1.57079663e+00  5.23920000e-04 -6.63030000e-04]",8,100,0.00036651804450927835,0.4805997358251651,0.4805997358251651,2.0546851775392816e-07,0.99999987,0.00069923,0.00036652,,,0.3162,0.31619988,-1.2e-07,1.3066,0.637915138663065,,0.5379327745033826,0.3069568319034033,0.3069567501657837
0.0007638927832649847,"[-2.50000000e-07 -2.30000000e-07  8.23600000e-04  8.52690000e-04
  1.57079624e+00  1.57079664e+00  5.24790000e-04 -6.64130000e-04]",8,100,0.00036712681935830636,0.48059973728351174,0.48059973728351174,4.709568931027022e-07,0.99999987,0.00070051,0.00036713,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386579553,,0.537932774802957,0.306956664448992,0.30695666588748416
0.0007652583773144003,"[-2.50000000e-07 -2.30000000e-07  8.25330000e-04  8.54160000e-04
  1.57079624e+00  1.57079664e+00  5.25730000e-04 -6.65320000e-04]",8,100,0.00036778312350548286,0.4805997434003746,0.4805997434003746,3.2734906541282064e-07,0.99999986,0.00070185,0.00036778,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386519063,,0.537932775125477,0.30695644850665427,0.3069565551378127
0.0007665057974560816,"[-2.50000000e-07 -2.30000000e-07  8.26930000e-04  8.55440000e-04
  1.57079624e+00  1.57079664e+00  5.26590000e-04 -6.66400000e-04]",8,100,0.000368382633301375,0.480599737211465,0.480599737211465,3.0338390698142583e-07,0.99999986,0.00070305,0.00036838,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386468286,,0.5379327754215509,0.30695614500984564,0.30695640651183365
0.000767753217597763,"[-2.50000000e-07 -2.30000000e-07  8.28460000e-04  8.56640000e-04
  1.57079624e+00  1.57079664e+00  5.27450000e-04 -6.67480000e-04]",8,100,0.00036898214310319375,0.4805997311390959,0.4805997311390959,4.4520192432574805e-07,0.99999986,0.00070419,0.00036899,,,0.3162,0.31619988,-1.2e-07,1.3066,0.637915138641812,,0.5379327757186021,0.3069566641178008,0.3069566691327158
0.0007691219945492019,"[-2.50000000e-07 -2.40000000e-07  8.30240000e-04  8.58180000e-04
  1.57079624e+00  1.57079665e+00  5.28390000e-04 -6.68670000e-04]",8,100,0.00036963997694355503,0.48059973268880896,0.48059973268880896,3.5515146690741255e-07,0.99999986,0.00070558,0.00036964,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386360503,,0.537932776044353,0.30695673254550604,0.3069567027646522
0.0007708029907201678,"[-2.60000000e-07 -2.30000000e-07  8.32430000e-04  8.60050000e-04
  1.57079624e+00  1.57079664e+00  5.29540000e-04 -6.70140000e-04]",8,100,0.00037044786325477424,0.48059972921720834,0.48059972921720834,2.579322737921118e-07,0.99999986,0.00070728,0.00037045,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386288484,,0.537932776445271,0.3069564827658558,0.3069565797437364
0.0007724911559996092,"[-2.60000000e-07 -2.30000000e-07  8.34650000e-04  8.61930000e-04
  1.57079624e+00  1.57079664e+00  5.30700000e-04 -6.71600000e-04]",8,100,0.0003712591950323072,0.48059972981477883,0.48059972981477883,2.8729467354504853e-07,0.99999986,0.000709,0.00037126,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386215817,,0.53793277684896,0.3069563446130242,0.30695651058197293
0.0007741480851129489,"[-2.60000000e-07 -2.20000000e-07  8.36850000e-04  8.63810000e-04
  1.57079624e+00  1.57079663e+00  5.31840000e-04 -6.73040000e-04]",8,100,0.0003720555147122773,0.48059973695598673,0.48059973695598673,2.3756938400032123e-07,0.99999986,0.00071071,0.00037206,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386147283,,0.5379327772469698,0.3069567982458524,0.3069567341653293
0.0007757787468280927,"[-2.60000000e-07 -2.20000000e-07  8.38980000e-04  8.65600000e-04
  1.57079624e+00  1.57079664e+00  5.32960000e-04 -6.74460000e-04]",8,100,0.00037283921028917114,0.480599724672847,0.480599724672847,5.481133717005836e-07,0.99999986,0.00071235,0.00037284,,,0.3162,0.31619988,-1.2e-07,1.3066,0.6379151386080169,,0.5379327776392567,0.30695672556408915,0.30695670392386476
0.0007774137217055576,"[-2.60000000e-07 -2.30000000e-07  8.41120000e-04  8.67540000e-04
  1.57079624e+00  1.57079664e+00  5.34080000e-04 -6.75880000e-04]",8,100,0.0003736249787684057,0.4805997251156088,0.4805997251156088,2.8328043550344364e-07,0.99999986,0.00071406,0.00037363,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151386013895,,0.5379327780341223,0.3069563647803349,0.3069565235166292
0.0007790463404749046,"[-2.60000000e-07 -2.30000000e-07  8.43280000e-04  8.69420000e-04
  1.57079624e+00  1.57079664e+00  5.35200000e-04 -6.77300000e-04]",8,100,0.0003744096148970444,0.48059972430198067,0.48059972430198067,3.1472132324292893e-07,0.99999986,0.00071575,0.00037441,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385947283,,0.5379327784290435,0.3069560896598727,0.30695638654488816
0.0007805693091034519,"[-2.60000000e-07 -2.40000000e-07  8.45200000e-04  8.70970000e-04
  1.57079624e+00  1.57079665e+00  5.36250000e-04 -6.78630000e-04]",8,100,0.0003751415532081022,0.48059972366355436,0.48059972366355436,3.0135972100141136e-07,0.99999986,0.0007172,0.00037515,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385880716,,0.5379327787981466,0.3069566866515471,0.3069566855321045
0.0007821163783738402,"[-2.70000000e-07 -2.40000000e-07  8.47220000e-04  8.72720000e-04
  1.57079624e+00  1.57079666e+00  5.37310000e-04 -6.79970000e-04]",8,100,0.00037588507427040017,0.4805997317557466,0.4805997317557466,2.632565635684596e-07,0.99999986,0.00071878,0.00037589,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385812402,,0.5379327791738129,0.3069568538104392,0.3069567654102783
0.0007835931422006314,"[-2.70000000e-07 -2.50000000e-07  8.49180000e-04  8.74440000e-04
  1.57079624e+00  1.57079666e+00  5.38330000e-04 -6.81260000e-04]",8,100,0.0003765948065500108,0.4805997197764668,0.4805997197764668,1.6119200431228346e-07,0.99999986,0.00072033,0.0003766,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385750735,,0.5379327795339315,0.306956727889638,0.3069567083871756
0.0007858555103501366,"[-2.70000000e-07 -2.50000000e-07  8.52190000e-04  8.77070000e-04
  1.57079624e+00  1.57079666e+00  5.39880000e-04 -6.83220000e-04]",8,100,0.00037768210004182314,0.4805997269983112,0.4805997269983112,2.561125021199586e-07,0.99999986,0.00072268,0.00037768,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385655485,,0.5379327800862628,0.30695645031748775,0.30695656640644964
0.0007870433864169821,"[-2.70000000e-07 -2.40000000e-07  8.53710000e-04  8.78330000e-04
  1.57079624e+00  1.57079666e+00  5.40700000e-04 -6.84260000e-04]",8,100,0.00037825299294899634,0.48059971673373136,0.48059971673373136,2.5223224573950923e-07,0.99999986,0.00072385,0.00037826,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385603803,,0.5379327803771855,0.3069567955013078,0.30695674407697526
0.0007882312624838277,"[-2.70000000e-07 -2.40000000e-07  8.55270000e-04  8.79690000e-04
  1.57079624e+00  1.57079665e+00  5.41510000e-04 -6.85290000e-04]",8,100,0.0003788238858490941,0.48059971298204424,0.48059971298204424,2.873421229718202e-07,0.99999986,0.00072507,0.00037882,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385551964,,0.5379327806685911,0.3069569338473752,0.30695681519877155
0.0007897097944738362,"[-2.70000000e-07 -2.30000000e-07  8.57100000e-04  8.81150000e-04
  1.57079624e+00  1.57079665e+00  5.42530000e-04 -6.86570000e-04]",8,100,0.00037953446791659724,0.48059971490334236,0.48059971490334236,1.867112915900667e-07,0.99999986,0.00072645,0.00037953,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385490656,,0.5379327810324783,0.30695673474143825,0.3069567149043714
0.0007910929352435465,"[-2.70000000e-07 -2.30000000e-07  8.58950000e-04  8.82770000e-04
  1.57079624e+00  1.57079665e+00  5.43480000e-04 -6.87780000e-04]",8,100,0.0003801992049709283,0.48059971308086474,0.48059971308086474,1.93432044944361e-07,0.99999986,0.0007279,0.0003802,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385431395,,0.5379327813735607,0.3069565129465922,0.30695660505337174
0.0007925747724586813,"[-2.70000000e-07 -2.30000000e-07  8.60950000e-04  8.84540000e-04
  1.57079624e+00  1.57079665e+00  5.44500000e-04 -6.89060000e-04]",8,100,0.00038091137550233344,0.4805997224559647,0.4805997224559647,9.541278271769979e-08,0.99999985,0.00072948,0.00038091,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385368096,,0.5379327817399203,0.30695644619179363,0.30695656735348187
0.0007939399170217432,"[-2.70000000e-07 -2.30000000e-07  8.62700000e-04  8.85990000e-04
  1.57079624e+00  1.57079665e+00  5.45440000e-04 -6.90250000e-04]",8,100,0.0003815674635905681,0.4805997083939128,0.4805997083939128,2.350390516110879e-07,0.99999985,0.00073082,0.00038157,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385308989,,0.5379327820776117,0.30695631328582984,0.3069565078275638
0.000795804115600998,"[-2.80000000e-07 -2.40000000e-07  8.65140000e-04  8.88090000e-04
  1.57079624e+00  1.57079665e+00  5.46720000e-04 -6.91870000e-04]",8,100,0.00038246339688785633,0.48059971860498496,0.48059971860498496,3.2014098103493256e-07,0.99999985,0.00073272,0.00038247,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385229853,,0.5379327825405749,0.3069569212905385,0.30695680715396134
0.0007974972109165157,"[-2.80000000e-07 -2.40000000e-07  8.67340000e-04  8.89970000e-04
  1.57079624e+00  1.57079666e+00  5.47880000e-04 -6.93340000e-04]",8,100,0.0003832770980044896,0.48059970438402305,0.48059970438402305,2.689563367039026e-07,0.99999985,0.00073443,0.00038328,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385154238,,0.5379327829614533,0.3069566381857154,0.30695667264657917
0.0007991156805678151,"[-2.80000000e-07 -2.40000000e-07  8.69460000e-04  8.91830000e-04
  1.57079624e+00  1.57079666e+00  5.48990000e-04 -6.94750000e-04]",8,100,0.0003840549340445082,0.48059970467116225,0.48059970467116225,3.146659724771087e-07,0.99999985,0.0007361,0.00038406,,,0.3162,0.31619987,-1.3e-07,1.3066,0.6379151385082306,,0.537932783364958,0.3069565263538776,0.3069566167944136
0.0008038182526831027,"[-2.80000000e-07 -2.40000000e-07  8.75650000e-04  8.98000000e-04
  1.57079624e+00  1.57079666e+00  5.52220000e-04 -6.98840000e-04]",8,100,0.0003863149888064781,0.48059970142906805,0.48059970142906805,2.1570598182950656e-07,0.99999985,0.00074128,0.00038632,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384879433,,0.53793278454415,0.3069562052799823,0.30695645840521146
0.0008065485224334109,"[-2.90000000e-07 -2.50000000e-07  8.79250000e-04  9.01130000e-04
  1.57079623e+00  1.57079667e+00  5.54100000e-04 -7.01210000e-04]",8,100,0.0003876271556281832,0.480599695697544,0.480599695697544,3.7370418843626375e-07,0.99999985,0.0007441,0.00038763,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384759079,,0.5379327852322251,0.3069568627310894,0.30695679022937133
0.0008091019018953629,"[-2.90000000e-07 -2.70000000e-07  8.82630000e-04  9.04140000e-04
  1.57079623e+00  1.57079669e+00  5.55850000e-04 -7.03430000e-04]",8,100,0.0003888543090214838,0.48059969583845036,0.48059969583845036,2.761270390439861e-07,0.99999985,0.00074677,0.00038885,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384640367,,0.5379327858766473,0.30695668048625946,0.30695669936144787
0.0008125267439483252,"[-2.90000000e-07 -2.70000000e-07  8.87150000e-04  9.08080000e-04
  1.57079623e+00  1.57079669e+00  5.58210000e-04 -7.06410000e-04]",8,100,0.0003905002870628536,0.4805996958929838,0.4805996958929838,3.028488243569007e-07,0.99999985,0.00075032,0.0003905,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384487078,,0.5379327867468546,0.3069563924462052,0.30695655575031566
0.0008156792851560456,"[-2.90000000e-07 -2.80000000e-07  8.91100000e-04  9.11140000e-04
  1.57079623e+00  1.57079670e+00  5.60370000e-04 -7.09150000e-04]",8,100,0.00039201539742354655,0.4805997010370718,0.4805997010370718,1.8506342142816363e-07,0.99999985,0.00075325,0.00039202,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384345341,,0.537932787552071,0.30695667420990996,0.30695669456252905
0.0008191757383743093,"[-3.00000000e-07 -2.70000000e-07  8.95610000e-04  9.14990000e-04
  1.57079623e+00  1.57079669e+00  5.62770000e-04 -7.12190000e-04]",8,100,0.0003936957917628184,0.48059968427827904,0.48059968427827904,3.030012682007982e-07,0.99999985,0.00075675,0.0003937,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151384178294,,0.5379327884471333,0.3069563768793758,0.3069565543990638
0.0008251203605365141,"[-3.00000000e-07 -3.00000000e-07  9.03240000e-04  9.21410000e-04
  1.57079623e+00  1.57079673e+00  5.66860000e-04 -7.17360000e-04]",8,100,0.00039655277532353676,0.4805996911036461,0.4805996911036461,2.7478346190795207e-07,0.99999984,0.00076263,0.00039656,,,0.3162,0.31619986,-1.4e-07,1.3066,0.6379151383910516,,0.5379327899818556,0.3069564097670838,0.30695656833000967
0.0008292531934752916,"[-3.10000000e-07 -3.10000000e-07  9.08450000e-04  9.25620000e-04
  1.57079623e+00  1.57079673e+00  5.69700000e-04 -7.20950000e-04]",8,100,0.00039853901354126864,0.48059967380671154,0.48059967380671154,2.7975704587410977e-07,0.99999984,0.00076657,0.00039854,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383722593,,0.5379327910573157,0.30695620519018213,0.3069564748921902
0.0008321846033126573,"[-3.10000000e-07 -3.00000000e-07  9.12220000e-04  9.28770000e-04
  1.57079623e+00  1.57079672e+00  5.71710000e-04 -7.23500000e-04]",8,100,0.00039994784817062846,0.4805996819087439,0.4805996819087439,2.2674871941818784e-07,0.99999984,0.00076947,0.00039995,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383592706,,0.5379327918240896,0.3069563532676456,0.3069565454204747
0.0008351160131500231,"[-3.10000000e-07 -2.80000000e-07  9.15710000e-04  9.30320000e-04
  1.57079623e+00  1.57079671e+00  5.73720000e-04 -7.26050000e-04]",8,100,0.00040135668283556897,0.480599674547881,0.480599674547881,2.984470585323172e-07,0.99999984,0.00077156,0.00040136,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383461641,,0.5379327925933609,0.30695627577742124,0.3069565105976265
0.0008378399999882863,"[-3.10000000e-07 -2.80000000e-07  9.19320000e-04  9.33430000e-04
  1.57079623e+00  1.57079670e+00  5.75600000e-04 -7.28420000e-04]",8,100,0.00040266583000773634,0.4805996697498133,0.4805996697498133,4.155696197878205e-07,0.99999984,0.00077438,0.00040267,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383328409,,0.537932793309534,0.30695582101883057,0.3069562858823675
0.0008399652537677621,"[-3.10000000e-07 -2.50000000e-07  9.22120000e-04  9.36230000e-04
  1.57079623e+00  1.57079668e+00  5.77060000e-04 -7.30270000e-04]",8,100,0.0004036872262682084,0.48059967692845784,0.48059967692845784,2.487212742781697e-07,0.99999984,0.00077672,0.00040369,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383228255,,0.5379327938711554,0.3069566720666036,0.30695670823701054
0.0008420905075472379,"[-3.20000000e-07 -2.60000000e-07  9.24720000e-04  9.38260000e-04
  1.57079623e+00  1.57079668e+00  5.78520000e-04 -7.32110000e-04]",8,100,0.00040470862255548805,0.48059966644980023,0.48059966644980023,5.243211676464741e-07,0.99999984,0.00077866,0.00040471,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383134636,,0.5379327944357484,0.306956675757982,0.3069567154010356
0.0008441991939704324,"[-3.20000000e-07 -2.50000000e-07  9.27320000e-04  9.40230000e-04
  1.57079623e+00  1.57079668e+00  5.79960000e-04 -7.33950000e-04]",8,100,0.00040572205657005367,0.48059965997212956,0.48059965997212956,4.115116591496462e-07,0.99999984,0.00078057,0.00040573,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151383033095,,0.5379327949963434,0.30695680854632407,0.3069567851886704
0.0008461427676801496,"[-3.20000000e-07 -2.60000000e-07  9.29810000e-04  9.42270000e-04
  1.57079623e+00  1.57079669e+00  5.81300000e-04 -7.35640000e-04]",8,100,0.00040665613744846995,0.48059966211642335,0.48059966211642335,3.244803780150748e-07,0.99999983,0.00078246,0.00040666,,,0.3162,0.31619985,-1.5e-07,1.3066,0.637915138294054,,0.537932795514412,0.3069566563449657,0.30695670831647864
0.0008480232676213438,"[-3.20000000e-07 -2.80000000e-07  9.32300000e-04  9.44440000e-04
  1.57079622e+00  1.57079671e+00  5.82590000e-04 -7.37270000e-04]",8,100,0.00040755990507895795,0.4805996565989788,0.4805996565989788,1.3976946478231092e-07,0.99999983,0.00078441,0.00040756,,,0.3162,0.31619985,-1.5e-07,1.3066,0.6379151382851047,,0.537932796016892,0.3069564144656402,0.306956590279738
0.0008498769606326287,"[-3.20000000e-07 -2.80000000e-07  9.34720000e-04  9.46480000e-04
  1.57079622e+00  1.57079671e+00  5.83870000e-04 -7.38880000e-04]",8,100,0.00040845078930828413,0.48059965909688995,0.48059965909688995,1.8343312052306845e-07,0.99999983,0.00078628,0.00040845,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382761175,,0.5379327965133829,0.30695652614931296,0.3069566451693244
0.0008518007788225908,"[-3.30000000e-07 -2.90000000e-07  9.37200000e-04  9.48500000e-04
  1.57079622e+00  1.57079672e+00  5.85190000e-04 -7.40560000e-04]",8,100,0.00040937537567786497,0.4805996537155852,0.4805996537155852,3.3341473323147794e-07,0.99999983,0.00078816,0.00040938,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382673125,,0.5379327970310487,0.30695671824803805,0.30695674406377316
0.000853668986889272,"[-3.30000000e-07 -2.90000000e-07  9.39610000e-04  9.50550000e-04
  1.57079622e+00  1.57079672e+00  5.86470000e-04 -7.42180000e-04]",8,100,0.0004102732358371652,0.48059966403927473,0.48059966403927473,3.035601474606028e-07,0.99999983,0.00079003,0.00041027,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382585917,,0.5379327975350111,0.3069566293715573,0.30695669491595234
0.0008556226878837059,"[-3.30000000e-07 -3.00000000e-07  9.42140000e-04  9.52740000e-04
  1.57079622e+00  1.57079673e+00  5.87810000e-04 -7.43880000e-04]",8,100,0.00041121218386264705,0.48059965191169063,0.48059965191169063,2.3347781734875331e-07,0.99999983,0.00079201,0.00041121,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382490721,,0.5379327980619681,0.3069567126240579,0.3069567426341939
0.0008575582072439371,"[-3.30000000e-07 -3.00000000e-07  9.44680000e-04  9.54970000e-04
  1.57079622e+00  1.57079673e+00  5.89140000e-04 -7.45560000e-04]",8,100,0.0004121423937922601,0.48059965705563296,0.48059965705563296,2.785558040593915e-07,0.99999983,0.00079401,0.00041214,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382394714,,0.5379327985858431,0.3069562704820346,0.3069565193529428
0.0008597192280998918,"[-3.30000000e-07 -2.80000000e-07  9.47440000e-04  9.57240000e-04
  1.57079622e+00  1.57079672e+00  5.90630000e-04 -7.47440000e-04]",8,100,0.0004131809796692473,0.4805996489409127,0.4805996489409127,3.449133992031678e-07,0.99999983,0.00079611,0.00041318,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382291552,,0.5379327991729921,0.3069562484376267,0.30695651252424516
0.0008618058075527239,"[-3.30000000e-07 -2.80000000e-07  9.50200000e-04  9.59650000e-04
  1.57079622e+00  1.57079672e+00  5.92060000e-04 -7.49250000e-04]",8,100,0.00041418378901489074,0.4805996473823263,0.4805996473823263,2.374170129628305e-07,0.99999983,0.00079828,0.00041418,,,0.3162,0.31619984,-1.6e-07,1.3066,0.637915138219225,,0.5379327997416139,0.30695674857347494,0.30695676362553626
0.0008638042625232913,"[-3.40000000e-07 -2.70000000e-07  9.52830000e-04  9.61890000e-04
  1.57079622e+00  1.57079670e+00  5.93430000e-04 -7.50990000e-04]",8,100,0.0004151442457616584,0.48059964392670007,0.48059964392670007,2.825578289398766e-07,0.99999983,0.00080032,0.00041514,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151382096738,,0.5379328002878947,0.3069567137670104,0.3069567481562171
0.0008662590748069994,"[-3.40000000e-07 -2.60000000e-07  9.56160000e-04  9.64830000e-04
  1.57079622e+00  1.57079669e+00  5.95120000e-04 -7.53130000e-04]",8,100,0.00041632402765038305,0.48059964119349724,0.48059964119349724,2.0198809382205401e-07,0.99999983,0.00080295,0.00041633,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151381981109,,0.5379328009608874,0.3069562855312783,0.3069565356884236
0.0008685816376443435,"[-3.40000000e-07 -2.70000000e-07  9.59120000e-04  9.67200000e-04
  1.57079622e+00  1.57079670e+00  5.96720000e-04 -7.55140000e-04]",8,100,0.00041744025052935663,0.4805996403283032,0.4805996403283032,3.645547630747403e-07,0.99999983,0.00080518,0.00041744,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151381860632,,0.5379328015979531,0.3069567520765232,0.30695676969539093
0.000870914455698625,"[-3.40000000e-07 -2.80000000e-07  9.62210000e-04  9.69960000e-04
  1.57079622e+00  1.57079671e+00  5.98320000e-04 -7.57170000e-04]",8,100,0.0004185614020361236,0.48059963412106954,0.48059963412106954,3.936853753559861e-07,0.99999982,0.00080763,0.00041856,,,0.3162,0.31619984,-1.6e-07,1.3066,0.6379151381736363,,0.5379328022388141,0.3069570003714764,0.30695689714649227
0.0008732897986636657,"[-3.40000000e-07 -2.60000000e-07  9.65260000e-04  9.72490000e-04
  1.57079622e+00  1.57079669e+00  5.99950000e-04 -7.59240000e-04]",8,100,0.0004197029910117689,0.48059963424244145,0.48059963424244145,3.0634673204550133e-07,0.99999982,0.00080996,0.0004197,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381622039,,0.53793280289578,0.30695652925699385,0.30695666185940274
0.000875316601954361,"[-3.50000000e-07 -2.70000000e-07  9.67920000e-04  9.74790000e-04
  1.57079622e+00  1.57079670e+00  6.01340000e-04 -7.61000000e-04]",8,100,0.00042067707193018934,0.4805996291144766,0.4805996291144766,3.089101753000577e-07,0.99999982,0.00081204,0.00042068,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381520847,,0.537932803457955,0.30695639877170405,0.30695659936234326
0.0008773434052450564,"[-3.50000000e-07 -2.70000000e-07  9.70540000e-04  9.77010000e-04
  1.57079622e+00  1.57079671e+00  6.02730000e-04 -7.62760000e-04]",8,100,0.0004216511528500701,0.48059963305654574,0.48059963305654574,2.4070305433210726e-07,0.99999982,0.00081407,0.00042165,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381421703,,0.5379328040219297,0.3069564861246037,0.30695664142622353
0.0008794707452752212,"[-3.50000000e-07 -2.80000000e-07  9.73330000e-04  9.79410000e-04
  1.57079622e+00  1.57079672e+00  6.04200000e-04 -7.64610000e-04]",8,100,0.00042267355167932336,0.4805996266160022,0.4805996266160022,2.7910537097963564e-07,0.99999982,0.00081624,0.00042267,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381320824,,0.5379328046168405,0.30695631811589386,0.3069565608146468
0.0008819803050356831,"[-3.50000000e-07 -2.90000000e-07  9.76590000e-04  9.82190000e-04
  1.57079622e+00  1.57079673e+00  6.05920000e-04 -7.66790000e-04]",8,100,0.00042387964516940537,0.48059962601030276,0.48059962601030276,2.9871763436385095e-07,0.99999982,0.00081877,0.00042388,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381196801,,0.5379328053199117,0.3069568417109433,0.30695682325480605
0.0008850301502680717,"[-3.60000000e-07 -2.60000000e-07  9.80650000e-04  9.85720000e-04
  1.57079622e+00  1.57079670e+00  6.08020000e-04 -7.69440000e-04]",8,100,0.00042534539963079215,0.4805996221960348,0.4805996221960348,2.764929980071318e-07,0.99999982,0.00082195,0.00042535,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151381041351,,0.5379328061756277,0.3069567528709439,0.3069567810958001
0.0008872923338068595,"[-3.60000000e-07 -2.70000000e-07  9.83590000e-04  9.88290000e-04
  1.57079622e+00  1.57079671e+00  6.09570000e-04 -7.71410000e-04]",8,100,0.0004264326041882289,0.48059962027182346,0.48059962027182346,3.5991553288257763e-07,0.99999982,0.00082426,0.00042643,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151380935802,,0.5379328068147464,0.30695632315702315,0.30695656748317435
0.0008894623667014028,"[-3.60000000e-07 -2.80000000e-07  9.86330000e-04  9.90570000e-04
  1.57079621e+00  1.57079672e+00  6.11060000e-04 -7.73300000e-04]",8,100,0.0004274755211896326,0.4805996204587167,0.4805996204587167,3.543829239907113e-07,0.99999982,0.00082636,0.00042748,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151380822563,,0.5379328074271617,0.30695666863878635,0.3069567404404427
0.0008914607786273673,"[-3.60000000e-07 -2.80000000e-07  9.88910000e-04  9.92710000e-04
  1.57079621e+00  1.57079672e+00  6.12430000e-04 -7.75040000e-04]",8,100,0.000428435957202394,0.4805996116779961,0.4805996116779961,3.105081784589198e-07,0.99999982,0.00082833,0.00042844,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151380719162,,0.5379328079931212,0.30695676113860143,0.3069567911933409
0.0008930645581957949,"[-3.60000000e-07 -2.80000000e-07  9.90920000e-04  9.94330000e-04
  1.57079621e+00  1.57079672e+00  6.13540000e-04 -7.76430000e-04]",8,100,0.00042920673306245515,0.48059961055804556,0.48059961055804556,2.8084156019281113e-07,0.99999982,0.00082985,0.00042921,,,0.3162,0.31619983,-1.7e-07,1.3066,0.6379151380641399,,0.5379328084497652,0.3069564376677646,0.30695663022449243
0.0008946598577420303,"[-3.60000000e-07 -2.90000000e-07  9.92920000e-04  9.96010000e-04
  1.57079621e+00  1.57079673e+00  6.14630000e-04 -7.77820000e-04]",8,100,0.0004299734334230254,0.4805996267331238,0.4805996267331238,2.432097201715715e-07,0.99999982,0.00083139,0.00042997,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380558534,,0.5379328089039235,0.30695623426247287,0.3069565209751893
0.0008963593049396624,"[-3.70000000e-07 -2.90000000e-07  9.95010000e-04  9.97660000e-04
  1.57079621e+00  1.57079674e+00  6.15800000e-04 -7.79290000e-04]",8,100,0.0004307901871108788,0.4805996228792478,0.4805996228792478,4.024393343473349e-07,0.99999981,0.00083296,0.00043079,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380472783,,0.5379328093889241,0.3069564695655442,0.3069566407213965
0.0008982676741982833,"[-3.70000000e-07 -3.00000000e-07  9.97490000e-04  9.99770000e-04
  1.57079621e+00  1.57079674e+00  6.17110000e-04 -7.80950000e-04]",8,100,0.0004317073486373287,0.48059961004513907,0.48059961004513907,3.004848415436891e-07,0.99999981,0.00083488,0.00043171,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380380678,,0.5379328099358083,0.30695680278815196,0.30695681377421025
0.0009000015286558956,"[-3.70000000e-07 -3.00000000e-07  9.99670000e-04  1.00156000e-03
  1.57079621e+00  1.57079674e+00  6.18300000e-04 -7.82460000e-04]",8,100,0.0004325406384264617,0.4805996036287494,0.4805996036287494,3.381924200377368e-07,0.99999981,0.00083654,0.00043254,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380291274,,0.5379328104326518,0.30695687912255876,0.30695685527354977
0.0009019017583911637,"[-3.70000000e-07 -3.10000000e-07  1.00216000e-03  1.00374000e-03
  1.57079621e+00  1.57079676e+00  6.19610000e-04 -7.84110000e-04]",8,100,0.0004334538880893087,0.4805996089921568,0.4805996089921568,3.381704860357466e-07,0.99999981,0.0008385,0.00043346,,,0.3162,0.31619982,-1.8e-07,1.3066,0.637915138019314,,0.5379328109782421,0.30695654542868944,0.30695668612175875
0.000903662343068276,"[-3.70000000e-07 -3.00000000e-07  1.00448000e-03  1.00573000e-03
  1.57079621e+00  1.57079675e+00  6.20820000e-04 -7.85640000e-04]",8,100,0.0004343000243846879,0.48059960154496917,0.48059960154496917,3.193991580186183e-07,0.99999981,0.0008403,0.0004343,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380102088,,0.537932811485038,0.3069567978972448,0.30695681618854986
0.000905710125792432,"[-3.80000000e-07 -2.90000000e-07  1.00720000e-03  1.00808000e-03
  1.57079621e+00  1.57079673e+00  6.22220000e-04 -7.87420000e-04]",8,100,0.000435284187941635,0.48059960141539915,0.48059960141539915,3.2056163399653617e-07,0.99999981,0.00084243,0.00043528,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151380004477,,0.5379328120772732,0.30695663778135457,0.3069567364889936
0.000907955274292493,"[-3.80000000e-07 -2.80000000e-07  1.01022000e-03  1.01078000e-03
  1.57079621e+00  1.57079672e+00  6.23770000e-04 -7.89380000e-04]",8,100,0.0004363632053973709,0.4805995996906954,0.4805995996906954,3.2880753704232693e-07,0.99999981,0.00084482,0.00043636,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151379892212,,0.5379328127276266,0.30695685968241027,0.3069568485935901
0.0009109373329388091,"[-3.80000000e-07 -2.70000000e-07  1.01402000e-03  1.01384000e-03
  1.57079621e+00  1.57079672e+00  6.25810000e-04 -7.91970000e-04]",8,100,0.00043779638160139513,0.480599590608765,0.480599590608765,2.4309163920731915e-07,0.99999981,0.00084769,0.0004378,,,0.3162,0.31619982,-1.8e-07,1.3066,0.6379151379743078,,0.5379328135951362,0.30695648397972264,0.30695666554077317
0.000915460511303383,"[-3.80000000e-07 -2.80000000e-07  1.01985000e-03  1.01954000e-03
  1.57079621e+00  1.57079672e+00  6.28920000e-04 -7.95900000e-04]",8,100,0.0004399702193004777,0.48059960293358717,0.48059960293358717,2.2078778383336955e-07,0.99999981,0.00085253,0.00043997,,,0.3162,0.31619982,-1.8e-07,1.3066,0.637915137950864,,0.5379328149156852,0.30695681240580663,0.3069568244907851
0.0009189537583927101,"[-3.90000000e-07 -3.10000000e-07  1.02425000e-03  1.02305000e-03
  1.57079621e+00  1.57079675e+00  6.31320000e-04 -7.98940000e-04]",8,100,0.0004416490724490693,0.4805996011991591,0.4805996011991591,3.3525906556271797e-07,0.9999998,0.00085584,0.00044165,,,0.3162,0.31619981,-1.9e-07,1.3066,0.6379151379321786,,0.5379328159396044,0.30695611409421436,0.30695647668051396
0.0009224470054820372,"[-3.90000000e-07 -3.00000000e-07  1.02902000e-03  1.02788000e-03
  1.57079621e+00  1.57079674e+00  6.33720000e-04 -8.01980000e-04]",8,100,0.00044332792551364563,0.4805995776365169,0.4805995776365169,5.981563962609379e-07,0.9999998,0.00085987,0.00044333,,,0.3162,0.31619981,-1.9e-07,1.3066,0.6379151379142427,,0.5379328169694272,0.3069568711301039,0.30695686703756625
0.0009257299051885728,"[-4.00000000e-07 -3.10000000e-07  1.03323000e-03  1.03137000e-03
  1.57079621e+00  1.57079676e+00  6.35980000e-04 -8.04830000e-04]",8,100,0.00044490568575475343,0.48059958082462384,0.48059958082462384,3.585064919743733e-07,0.9999998,0.00086309,0.00044491,,,0.3162,0.31619981,-1.9e-07,1.3066,0.6379151378972929,,0.5379328179417713,0.30695686646425824,0.3069568636586127
0.0009297529516349953,"[-4.00000000e-07 -3.00000000e-07  1.03821000e-03  1.03527000e-03
  1.57079620e+00  1.57079675e+00  6.38740000e-04 -8.08330000e-04]",8,100,0.000446839160233016,0.48059957504959006,0.48059957504959006,3.109585293222716e-07,0.9999998,0.0008668,0.00044684,,,0.3162,0.31619981,-1.9e-07,1.3066,0.6379151378767417,,0.5379328191401006,0.30695666046988007,0.30695676403606703
0.000933685060170844,"[-4.00000000e-07 -3.10000000e-07  1.04355000e-03  1.04111000e-03
  1.57079620e+00  1.57079676e+00  6.41440000e-04 -8.11750000e-04]",8,100,0.0004487289298780362,0.48059956772823903,0.48059956772823903,1.589396889757903e-07,0.9999998,0.0008715,0.00044873,,,0.3162,0.31619981,-1.9e-07,1.3066,0.6379151378555169,,0.5379328203143676,0.30695660580302503,0.30695674080841123
0.0009372857491331614,"[-4.10000000e-07 -3.30000000e-07  1.04828000e-03  1.04542000e-03
  1.57079620e+00  1.57079678e+00  6.43920000e-04 -8.14880000e-04]",8,100,0.0004504594194390283,0.480599580632255,0.480599580632255,2.1362013914615432e-07,0.9999998,0.00087529,0.00045046,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151378357066,,0.5379328213941819,0.30695664521524635,0.30695675485276447
0.0009411737697700739,"[-4.1000000e-07 -3.4000000e-07  1.0533400e-03  1.0495600e-03
  1.5707962e+00  1.5707968e+00  6.4659000e-04 -8.1826000e-04]",8,100,0.0004523280004709606,0.48059955850550773,0.48059955850550773,3.728893893133044e-07,0.9999998,0.00087914,0.00045233,,,0.3162,0.3161998,-2e-07,1.3066,0.637915137815133,,0.5379328225673616,0.3069563876552166,0.30695663729344463
0.0009440771542688741,"[-4.10000000e-07 -3.50000000e-07  1.05718000e-03  1.05287000e-03
  1.57079620e+00  1.57079681e+00  6.48580000e-04 -8.20780000e-04]",8,100,0.00045372336577684637,0.4805995574653132,0.4805995574653132,4.032399139042933e-07,0.99999979,0.00088214,0.00045372,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377998649,,0.5379328234471885,0.30695647578661744,0.30695668229897555
0.0009469805387676744,"[-4.20000000e-07 -3.50000000e-07  1.06096000e-03  1.05601000e-03
  1.57079620e+00  1.57079681e+00  6.50580000e-04 -8.23300000e-04]",8,100,0.00045511873108856356,0.48059955574842134,0.48059955574842134,2.6660893129718767e-07,0.99999979,0.00088503,0.00045512,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377841576,,0.5379328243299034,0.30695677415387346,0.30695683274909846
0.0009498890235140343,"[-4.20000000e-07 -3.40000000e-07  1.06465000e-03  1.05901000e-03
  1.57079620e+00  1.57079679e+00  6.52570000e-04 -8.25830000e-04]",8,100,0.00045651654758662954,0.4805995506366288,0.4805995506366288,3.0661570417712365e-07,0.99999979,0.00088783,0.00045652,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377689518,,0.5379328252186117,0.30695637768177214,0.30695663741412715
0.0009522224736857235,"[-4.2000000e-07 -3.5000000e-07  1.0677000e-03  1.0617000e-03
  1.5707962e+00  1.5707968e+00  6.5418000e-04 -8.2786000e-04]",8,100,0.0004576380026934851,0.4805995507242778,0.4805995507242778,2.464730217780714e-07,0.99999979,0.00089024,0.00045764,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377556331,,0.5379328259312393,0.3069565088901521,0.3069567033325068
0.0009544721094154135,"[-4.2000000e-07 -3.4000000e-07  1.0704800e-03  1.0638700e-03
  1.5707962e+00  1.5707968e+00  6.5572000e-04 -8.2982000e-04]",8,100,0.0004587191766458185,0.4805995632626205,0.4805995632626205,2.522527418392645e-07,0.99999979,0.00089231,0.00045872,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377436685,,0.5379328266220937,0.3069564311866174,0.3069566588002448
0.0009567232879049097,"[-4.30000000e-07 -3.50000000e-07  1.07336000e-03  1.06626000e-03
  1.57079620e+00  1.57079681e+00  6.57270000e-04 -8.31770000e-04]",8,100,0.00045980109202027445,0.48059954031654345,0.48059954031654345,2.8906772530768926e-07,0.99999979,0.00089451,0.0004598,,,0.3162,0.3161998,-2e-07,1.3066,0.6379151377315165,,0.537932827315617,0.30695691246224743,0.30695691081269577
0.0009591220316531049,"[-4.3000000e-07 -3.4000000e-07  1.0764700e-03  1.0688400e-03
  1.5707962e+00  1.5707968e+00  6.5892000e-04 -8.3386000e-04]",8,100,0.00046095392717846395,0.48059953932726596,0.48059953932726596,3.714608509753377e-07,0.99999979,0.0008969,0.00046095,,,0.3162,0.31619979,-2.1e-07,1.3066,0.637915137717661,,0.5379328280545875,0.3069566768138785,0.3069567938334429
0.0009616053900474719,"[-4.3000000e-07 -3.5000000e-07  1.0796600e-03  1.0715400e-03
  1.5707962e+00  1.5707968e+00  6.6062000e-04 -8.3602000e-04]",8,100,0.000462147428096547,0.48059953158825314,0.48059953158825314,1.4162193587590912e-07,0.99999979,0.00089936,0.00046215,,,0.3162,0.31619979,-2.1e-07,1.3066,0.6379151377046081,,0.5379328288241796,0.3069566100148286,0.30695676453807996
0.0009639727809916783,"[-4.3000000e-07 -3.4000000e-07  1.0828100e-03  1.0743000e-03
  1.5707962e+00  1.5707968e+00  6.6225000e-04 -8.3808000e-04]",8,100,0.00046328519508029943,0.48059954947119293,0.48059954947119293,1.4115812392056424e-07,0.99999979,0.00090184,0.00046329,,,0.3162,0.31619979,-2.1e-07,1.3066,0.637915137691473,,0.5379328295587716,0.306956606283848,0.306956754445353
0.0009661341648971272,"[-4.40000000e-07 -3.50000000e-07  1.08553000e-03  1.07649000e-03
  1.57079619e+00  1.57079681e+00  6.63730000e-04 -8.39960000e-04]",8,100,0.0004643239552056768,0.4805995485013371,0.4805995485013371,2.969072201248439e-07,0.99999978,0.00090389,0.00046433,,,0.3162,0.31619979,-2.1e-07,1.3066,0.6379151376796696,,0.5379328302322798,0.30695696529844896,0.3069569347555198
0.0009687539204731209,"[-4.40000000e-07 -3.90000000e-07  1.08882000e-03  1.07916000e-03
  1.57079619e+00  1.57079685e+00  6.65530000e-04 -8.42230000e-04]",8,100,0.0004655830085414177,0.48059952797895095,0.48059952797895095,3.759083197965299e-07,0.99999978,0.00090639,0.00046559,,,0.3162,0.31619979,-2.1e-07,1.3066,0.6379151376651138,,0.537932831049856,0.30695683899671555,0.30695688187649056
0.0009705047818817496,"[-4.40000000e-07 -3.90000000e-07  1.09113000e-03  1.08116000e-03
  1.57079619e+00  1.57079685e+00  6.66740000e-04 -8.43760000e-04]",8,100,0.0004664244717094606,0.480599545833204,0.480599545833204,2.923191165501361e-07,0.99999978,0.00090819,0.00046643,,,0.3162,0.31619979,-2.1e-07,1.3066,0.6379151376551452,,0.5379328315969545,0.3069568811475909,0.3069568946447317
0.0009722012170707183,"[-4.40000000e-07 -4.00000000e-07  1.09333000e-03  1.08308000e-03
  1.57079619e+00  1.57079686e+00  6.67900000e-04 -8.45230000e-04]",8,100,0.00046723977766420516,0.48059952697594926,0.48059952697594926,2.9741758768443074e-07,0.99999978,0.00090992,0.00046724,,,0.3162,0.31619979,-2.1e-07,1.3066,0.637915137646118,,0.5379328321297018,0.3069570608107892,0.3069569938054924
0.0009746397550910699,"[-4.50000000e-07 -4.20000000e-07  1.09656000e-03  1.08595000e-03
  1.57079619e+00  1.57079688e+00  6.69580000e-04 -8.47350000e-04]",8,100,0.000468411737874001,0.48059952357916325,0.48059952357916325,3.374363785373597e-07,0.99999978,0.00091248,0.00046842,,,0.3162,0.31619979,-2.1e-07,1.3066,0.637915137632115,,0.5379328328953602,0.3069564212957166,0.3069566760632791
0.0009770895846416216,"[-4.50000000e-07 -4.30000000e-07  1.09963000e-03  1.08846000e-03
  1.57079619e+00  1.57079690e+00  6.71260000e-04 -8.49480000e-04]",8,100,0.0004695891248186973,0.4805995334741069,0.4805995334741069,4.2802186960342087e-07,0.99999978,0.00091481,0.00046959,,,0.3162,0.31619978,-2.2e-07,1.3066,0.637915137618756,,0.5379328336677935,0.3069564663094886,0.30695669420087646
0.000979642836932914,"[-4.50000000e-07 -4.40000000e-07  1.10294000e-03  1.09137000e-03
  1.57079619e+00  1.57079690e+00  6.73010000e-04 -8.51700000e-04]",8,100,0.0004708162166514288,0.4805995136249179,0.4805995136249179,3.5515336834389155e-07,0.99999978,0.00091742,0.00047082,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151376048225,,0.537932834475714,0.3069566954056001,0.30695681869240327
0.000982410972148118,"[-4.50000000e-07 -4.60000000e-07  1.10653000e-03  1.09444000e-03
  1.57079619e+00  1.57079693e+00  6.74920000e-04 -8.54110000e-04]",8,100,0.00047214658110821954,0.48059951859266226,0.48059951859266226,4.2907711744946967e-07,0.99999978,0.00092021,0.00047215,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375887161,,0.5379328353526743,0.30695713691653304,0.3069570374988543
0.0009849401258085035,"[-4.60000000e-07 -4.70000000e-07  1.10974000e-03  1.09705000e-03
  1.57079619e+00  1.57079694e+00  6.76650000e-04 -8.56310000e-04]",8,100,0.0004733620911519878,0.48059951044276655,0.48059951044276655,1.9481057466281628e-07,0.99999978,0.00092264,0.00047336,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375735849,,0.5379328361558169,0.30695667335285887,0.3069568100354244
0.0009868839265304746,"[-4.60000000e-07 -4.70000000e-07  1.11235000e-03  1.09934000e-03
  1.57079619e+00  1.57079693e+00  6.77990000e-04 -8.58000000e-04]",8,100,0.00047429628081545235,0.4805995137232769,0.4805995137232769,3.710620028599327e-07,0.99999978,0.00092469,0.0004743,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375626455,,0.5379328367756269,0.30695667979760016,0.30695681199108843
0.0009888277272524456,"[-4.60000000e-07 -4.60000000e-07  1.11482000e-03  1.10138000e-03
  1.57079619e+00  1.57079692e+00  6.79320000e-04 -8.59690000e-04]",8,100,0.000475230470504808,0.4805995084098686,0.4805995084098686,5.436863081758781e-07,0.99999977,0.00092658,0.00047523,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375516735,,0.5379328373969304,0.3069566967027568,0.30695682330793994
0.000990946865037798,"[-4.60000000e-07 -4.60000000e-07  1.11758000e-03  1.10376000e-03
  1.57079619e+00  1.57079693e+00  6.80780000e-04 -8.61530000e-04]",8,100,0.0004762489270831464,0.4805995067497341,0.4805995067497341,2.899641678634852e-07,0.99999977,0.00092873,0.00047625,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375397345,,0.5379328380759976,0.3069566764622749,0.30695681432509236
0.000992947666494441,"[-4.60000000e-07 -4.50000000e-07  1.12025000e-03  1.10612000e-03
  1.57079619e+00  1.57079692e+00  6.82150000e-04 -8.63270000e-04]",8,100,0.0004772105112591856,0.4805995059156474,0.4805995059156474,3.501580457611255e-07,0.99999977,0.00093085,0.00047721,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375283287,,0.5379328387186406,0.30695713763206656,0.3069570456321714
0.0009952119521254423,"[-4.70000000e-07 -4.50000000e-07  1.12313000e-03  1.10851000e-03
  1.57079619e+00  1.57079692e+00  6.83710000e-04 -8.65240000e-04]",8,100,0.0004782987258252696,0.48059951313688093,0.48059951313688093,2.336614229633711e-07,0.99999977,0.00093305,0.0004783,,,0.3162,0.31619978,-2.2e-07,1.3066,0.6379151375155219,,0.5379328394481737,0.306956372745581,0.3069566600831739
0.0009974888587878628,"[-4.70000000e-07 -4.70000000e-07  1.12614000e-03  1.11115000e-03
  1.57079619e+00  1.57079693e+00  6.85270000e-04 -8.67220000e-04]",8,100,0.0004793930060198377,0.4805994983081854,0.4805994983081854,3.5516404243395823e-07,0.99999977,0.00093542,0.00047939,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151375028554,,0.5379328401842071,0.3069572060617247,0.30695708423592616
0.0010000863316018342,"[-4.70000000e-07 -4.50000000e-07  1.12948000e-03  1.11391000e-03
  1.57079619e+00  1.57079692e+00  6.87060000e-04 -8.69470000e-04]",8,100,0.0004806413501619505,0.48059949803518076,0.48059949803518076,4.6643279113098103e-07,0.99999977,0.00093797,0.00048064,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151374886615,,0.5379328410263654,0.30695643199751704,0.30695669775610734
0.0010027480644038086,"[-4.80000000e-07 -4.50000000e-07  1.13285000e-03  1.11664000e-03
  1.57079618e+00  1.57079692e+00  6.88890000e-04 -8.71790000e-04]",8,100,0.0004819205776242485,0.4805995104997314,0.4805995104997314,3.891062216631075e-07,0.99999977,0.00094052,0.00048192,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151374737033,,0.5379328418906413,0.3069565452772448,0.30695674883765234
0.001005238190169733,"[-4.80000000e-07 -4.50000000e-07  1.13619000e-03  1.11956000e-03
  1.57079618e+00  1.57079692e+00  6.90600000e-04 -8.73950000e-04]",8,100,0.00048311733077761486,0.48059948345442555,0.48059948345442555,4.3459767850667503e-07,0.99999977,0.00094315,0.00048312,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151374592209,,0.5379328427013651,0.3069559696849492,0.3069564744448268
0.0010075575364193745,"[-4.80000000e-07 -4.40000000e-07  1.13932000e-03  1.12230000e-03
  1.57079618e+00  1.57079691e+00  6.92190000e-04 -8.75970000e-04]",8,100,0.0004842320073731922,0.48059949934237295,0.48059949934237295,2.2043534637355525e-07,0.99999977,0.00094561,0.00048423,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151374462901,,0.5379328434595485,0.3069567851449879,0.30695687491819845
0.0010103184414471007,"[-4.80000000e-07 -4.30000000e-07  1.14301000e-03  1.12543000e-03
  1.57079618e+00  1.57079690e+00  6.94090000e-04 -8.78370000e-04]",8,100,0.00048555889688858654,0.480599498411577,0.480599498411577,2.5002839872166475e-07,0.99999976,0.00094847,0.00048556,,,0.3162,0.31619977,-2.3e-07,1.3066,0.6379151374304352,,0.5379328443643189,0.3069564747876067,0.30695672063923307
0.0010150963003351687,"[-4.90000000e-07 -4.10000000e-07  1.14924000e-03  1.13082000e-03
  1.57079618e+00  1.57079689e+00  6.97370000e-04 -8.82520000e-04]",8,100,0.00048785513338977626,0.4805994756017754,0.4805994756017754,2.7663778913477554e-07,0.99999976,0.00095334,0.00048786,,,0.3162,0.31619977,-2.3e-07,1.3066,0.637915137401825,,0.5379328459339616,0.3069568308484447,0.3069569104168524
0.0010184821059284494,"[-4.90000000e-07 -4.00000000e-07  1.15354000e-03  1.13426000e-03
  1.57079618e+00  1.57079688e+00  6.99700000e-04 -8.85470000e-04]",8,100,0.0004894823498100585,0.4805994877765773,0.4805994877765773,2.0891872221222918e-07,0.99999976,0.00095658,0.00048948,,,0.3162,0.31619976,-2.4e-07,1.3066,0.6379151373809202,,0.5379328470500762,0.30695638557150645,0.3069566824852371
0.0010218679115217301,"[-5.00000000e-07 -4.10000000e-07  1.15799000e-03  1.13894000e-03
  1.57079618e+00  1.57079689e+00  7.02020000e-04 -8.88410000e-04]",8,100,0.00049110956618088,0.48059948282152004,0.48059948282152004,3.2418202384230954e-07,0.99999976,0.00096041,0.00049111,,,0.3162,0.31619976,-2.4e-07,1.3066,0.6379151373609131,,0.5379328481732771,0.3069568438922501,0.3069569145886074
0.0010248133853296522,"[-5.00000000e-07 -3.90000000e-07  1.16173000e-03  1.14195000e-03
  1.57079618e+00  1.57079687e+00  7.04050000e-04 -8.90970000e-04]",8,100,0.0004925251593490261,0.4805994582963727,0.4805994582963727,2.482779533026497e-07,0.99999976,0.00096324,0.00049253,,,0.3162,0.31619976,-2.4e-07,1.3066,0.637915137344066,,0.5379328491554514,0.3069566834917025,0.30695684666619355
0.0010277588591375742,"[-5.00000000e-07 -4.20000000e-07  1.16564000e-03  1.14584000e-03
  1.57079618e+00  1.57079689e+00  7.06070000e-04 -8.93530000e-04]",8,100,0.0004939407524662947,0.48059945594337256,0.48059945594337256,3.2092030896825675e-07,0.99999976,0.00096651,0.00049394,,,0.3162,0.31619976,-2.4e-07,1.3066,0.6379151373269181,,0.5379328501389095,0.3069568226342449,0.3069569178600443
0.0010301054455270212,"[-5.10000000e-07 -4.20000000e-07  1.16876000e-03  1.14860000e-03
  1.57079618e+00  1.57079690e+00  7.07680000e-04 -8.95570000e-04]",8,100,0.000495068520606036,0.4805994727894955,0.4805994727894955,2.422120726727175e-07,0.99999975,0.00096898,0.00049507,,,0.3162,0.31619976,-2.4e-07,1.3066,0.6379151373134022,,0.5379328509258726,0.30695680338887116,0.30695690053460134
0.0010324426996918365,"[-5.10000000e-07 -4.10000000e-07  1.17176000e-03  1.15109000e-03
  1.57079618e+00  1.57079688e+00  7.09290000e-04 -8.97610000e-04]",8,100,0.0004961918037022491,0.48059945488196254,0.48059945488196254,4.229950468118097e-07,0.99999975,0.00097128,0.00049619,,,0.3162,0.31619976,-2.4e-07,1.3066,0.6379151372996865,,0.5379328517114714,0.3069563878964563,0.3069567017875441
0.0010352372168877925,"[-5.10000000e-07 -4.10000000e-07  1.17540000e-03  1.15436000e-03
  1.57079618e+00  1.57079689e+00  7.11210000e-04 -9.00030000e-04]",8,100,0.0004975348471448383,0.4805994681721414,0.4805994681721414,2.54726777979908e-07,0.99999975,0.00097417,0.00049754,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151372839119,,0.5379328526544246,0.3069566083973628,0.30695680612222115
0.0010384571750877663,"[-5.10000000e-07 -4.00000000e-07  1.17966000e-03  1.15801000e-03
  1.57079617e+00  1.57079688e+00  7.13420000e-04 -9.02830000e-04]",8,100,0.0004990823572719703,0.4805994405718171,0.4805994405718171,3.511607978752697e-07,0.99999975,0.00097749,0.00049908,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151372641955,,0.5379328537419908,0.30695684428352377,0.30695693787378553
0.0010411348608686886,"[-5.20000000e-07 -4.00000000e-07  1.18306000e-03  1.16080000e-03
  1.57079617e+00  1.57079688e+00  7.15260000e-04 -9.05160000e-04]",8,100,0.0005003692516022541,0.48059943782319203,0.48059943782319203,3.0049613151396113e-07,0.99999975,0.00098008,0.00050037,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151372483148,,0.5379328546495536,0.30695640622080633,0.3069567206171958
0.0010436806258226346,"[-5.20000000e-07 -4.10000000e-07  1.18634000e-03  1.16354000e-03
  1.57079617e+00  1.57079689e+00  7.17010000e-04 -9.07380000e-04]",8,100,0.0005015927448343305,0.48059944896749845,0.48059944896749845,2.6444561081217344e-07,0.99999975,0.0009826,0.00050159,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151372330983,,0.5379328555158611,0.30695714202834967,0.3069570835981738
0.0010459994576749998,"[-5.20000000e-07 -3.90000000e-07  1.18932000e-03  1.16603000e-03
  1.57079617e+00  1.57079688e+00  7.18600000e-04 -9.09390000e-04]",8,100,0.0005027071741365684,0.4805994323421208,0.4805994323421208,4.405900243798434e-07,0.99999975,0.00098489,0.00050271,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151372190953,,0.5379328563064357,0.30695643971322023,0.3069567408260436
0.0010484257336359523,"[-5.30000000e-07 -4.00000000e-07  1.19255000e-03  1.16896000e-03
  1.57079617e+00  1.57079688e+00  7.20270000e-04 -9.11500000e-04]",8,100,0.0005038732409830746,0.4805994527673011,0.4805994527673011,2.2976645900173964e-07,0.99999975,0.00098747,0.00050387,,,0.3162,0.31619975,-2.5e-07,1.3066,0.637915137203771,,0.5379328571347952,0.3069569588511974,0.30695699099288176
0.0010511414450218482,"[-5.30000000e-07 -4.10000000e-07  1.19599000e-03  1.17173000e-03
  1.57079617e+00  1.57079689e+00  7.22130000e-04 -9.13860000e-04]",8,100,0.000505178410368678,0.4805994330045678,0.4805994330045678,2.9488563219119e-07,0.99999974,0.00099007,0.00050518,,,0.3162,0.31619975,-2.5e-07,1.3066,0.6379151371868015,,0.5379328580647182,0.30695672046667477,0.3069568817635404
0.0010557558080051318,"[-5.30000000e-07 -4.30000000e-07  1.20199000e-03  1.17689000e-03
  1.57079617e+00  1.57079692e+00  7.25300000e-04 -9.17870000e-04]",8,100,0.0005073960705931557,0.4805994464694342,0.4805994464694342,3.654148465869318e-07,0.99999974,0.00099475,0.0005074,,,0.3162,0.31619974,-2.6e-07,1.3066,0.637915137157962,,0.5379328596513454,0.3069569468328506,0.30695698926873477
0.0010603150131755737,"[-5.40000000e-07 -4.20000000e-07  1.20793000e-03  1.18209000e-03
  1.57079617e+00  1.57079690e+00  7.28440000e-04 -9.21840000e-04]",8,100,0.0005095872219758156,0.4805994330020042,0.4805994330020042,2.1496952341847744e-07,0.99999974,0.00099941,0.00050959,,,0.3162,0.31619974,-2.6e-07,1.3066,0.6379151371298132,,0.5379328612278372,0.30695673830073655,0.3069568922633629
0.0010630679440721393,"[-5.40000000e-07 -4.20000000e-07  1.21156000e-03  1.18520000e-03
  1.57079617e+00  1.57079691e+00  7.30330000e-04 -9.24230000e-04]",8,100,0.0005109102789553145,0.4805994344181591,0.4805994344181591,2.757646499645451e-07,0.99999974,0.00100224,0.00051091,,,0.3162,0.31619974,-2.6e-07,1.3066,0.6379151371128499,,0.5379328621831018,0.3069564430968927,0.30695674445847
0.0010656964714089285,"[-5.50000000e-07 -4.40000000e-07  1.21498000e-03  1.18811000e-03
  1.57079617e+00  1.57079692e+00  7.32130000e-04 -9.26520000e-04]",8,100,0.0005121735476635377,0.48059941047053734,0.48059941047053734,4.0725629415670455e-07,0.99999974,0.00100489,0.00051218,,,0.3162,0.31619974,-2.6e-07,1.3066,0.6379151370961605,,0.5379328630976784,0.30695650898798565,0.30695678937051796
0.001068082286652498,"[-5.50000000e-07 -4.50000000e-07  1.21808000e-03  1.19076000e-03
  1.57079617e+00  1.57079694e+00  7.33770000e-04 -9.28590000e-04]",8,100,0.0005133201690704724,0.4805994096843869,0.4805994096843869,2.489891650525104e-07,0.99999974,0.0010073,0.00051332,,,0.3162,0.31619974,-2.6e-07,1.3066,0.6379151370813066,,0.5379328639308061,0.30695697550052425,0.3069570234211746
0.0010706374418259894,"[-5.50000000e-07 -4.60000000e-07  1.22132000e-03  1.19331000e-03
  1.57079616e+00  1.57079695e+00  7.35530000e-04 -9.30810000e-04]",8,100,0.0005145481751653574,0.48059940714602517,0.48059940714602517,2.958175944042854e-07,0.99999974,0.00100972,0.00051455,,,0.3162,0.31619973,-2.7e-07,1.3066,0.637915137065284,,0.5379328648247629,0.3069568059927105,0.30695694033418136
0.00107305817021714,"[-5.50000000e-07 -4.70000000e-07  1.22445000e-03  1.19598000e-03
  1.57079616e+00  1.57079696e+00  7.37190000e-04 -9.32920000e-04]",8,100,0.0005157115757998686,0.4805994168768383,0.4805994168768383,2.477048716884735e-07,0.99999973,0.00101215,0.00051571,,,0.3162,0.31619973,-2.7e-07,1.3066,0.6379151370497774,,0.5379328656736911,0.306956454353288,0.3069567602623111
0.0010754788986082908,"[-5.60000000e-07 -4.60000000e-07  1.22767000e-03  1.19872000e-03
  1.57079616e+00  1.57079695e+00  7.38850000e-04 -9.35020000e-04]",8,100,0.0005168749764045372,0.4805994186948597,0.4805994186948597,2.9566162178183676e-07,0.99999973,0.00101465,0.00051688,,,0.3162,0.31619973,-2.7e-07,1.3066,0.6379151370345475,,0.5379328665255259,0.306956780952519,0.30695692311410394
0.001077816473299097,"[-5.60000000e-07 -4.70000000e-07  1.23063000e-03  1.20111000e-03
  1.57079616e+00  1.57079696e+00  7.40460000e-04 -9.37050000e-04]",8,100,0.0005179984134245032,0.4805993911019554,0.4805993911019554,2.667820712306843e-07,0.99999973,0.00101689,0.000518,,,0.3162,0.31619973,-2.7e-07,1.3066,0.6379151370200037,,0.5379328673510062,0.30695652411640795,0.30695680836992195
0.0010816778802422672,"[-5.70000000e-07 -4.60000000e-07  1.23560000e-03  1.20546000e-03
  1.57079616e+00  1.57079695e+00  7.43110000e-04 -9.40410000e-04]",8,100,0.0005198542032875749,0.48059941404414336,0.48059941404414336,3.12756203385344e-07,0.99999973,0.00102079,0.00051985,,,0.3162,0.31619973,-2.7e-07,1.3066,0.637915136995845,,0.5379328687182968,0.30695650022111765,0.3069567860799203
0.0010851631695586856,"[-5.70000000e-07 -4.40000000e-07  1.24000000e-03  1.20898000e-03
  1.57079616e+00  1.57079693e+00  7.45510000e-04 -9.43440000e-04]",8,100,0.0005215292312538368,0.4805993896979273,0.4805993896979273,3.6913614150613333e-07,0.99999973,0.00102411,0.00052153,,,0.3162,0.31619973,-2.7e-07,1.3066,0.6379151369749094,,0.5379328699583965,0.30695641924362105,0.3069567579119986
0.0010891823515992685,"[-5.70000000e-07 -4.50000000e-07  1.24516000e-03  1.21327000e-03
  1.57079616e+00  1.57079694e+00  7.48270000e-04 -9.46930000e-04]",8,100,0.0005234608477010681,0.48059938720484086,0.48059938720484086,3.5972720831733967e-07,0.99999973,0.00102806,0.00052346,,,0.3162,0.31619972,-2.8e-07,1.3066,0.6379151369499254,,0.5379328713930611,0.3069565897634223,0.30695684508740745
0.001093141849377555,"[-5.80000000e-07 -4.60000000e-07  1.25050000e-03  1.21878000e-03
  1.57079616e+00  1.57079696e+00  7.50990000e-04 -9.50380000e-04]",8,100,0.0005253637798352054,0.4805993711672245,0.4805993711672245,3.487251671023059e-07,0.99999972,0.00103262,0.00052537,,,0.3162,0.31619972,-2.8e-07,1.3066,0.6379151369247144,,0.5379328728121827,0.30695660742052355,0.3069568623331873
0.0010971169563603526,"[-5.80000000e-07 -4.40000000e-07  1.25569000e-03  1.22320000e-03
  1.57079616e+00  1.57079694e+00  7.53720000e-04 -9.53830000e-04]",8,100,0.0005272742137683284,0.48059936625632893,0.48059936625632893,3.5834358427850946e-07,0.99999972,0.00103665,0.00052728,,,0.3162,0.31619972,-2.8e-07,1.3066,0.6379151368999373,,0.5379328742434654,0.30695686348462514,0.3069569934410528
0.001101203468063529,"[-5.90000000e-07 -4.50000000e-07  1.26091000e-03  1.22763000e-03
  1.57079616e+00  1.57079695e+00  7.56530000e-04 -9.57390000e-04]",8,100,0.0005292381887552162,0.48059937886646836,0.48059937886646836,3.6236090134233277e-07,0.99999972,0.00104069,0.00052924,,,0.3162,0.31619972,-2.8e-07,1.3066,0.6379151368733837,,0.5379328757184006,0.30695651720848327,0.30695681498002436
0.0011046073875592285,"[-5.90000000e-07 -4.70000000e-07  1.26533000e-03  1.23125000e-03
  1.57079615e+00  1.57079697e+00  7.58870000e-04 -9.60350000e-04]",8,100,0.00053087411031257,0.48059935804462744,0.48059935804462744,2.9391131342835707e-07,0.99999972,0.00104406,0.00053088,,,0.3162,0.31619972,-2.8e-07,1.3066,0.6379151368518469,,0.5379328769539804,0.30695658716332086,0.3069568605821967
0.0011075299307174496,"[-6.00000000e-07 -4.70000000e-07  1.26912000e-03  1.23444000e-03
  1.57079615e+00  1.57079697e+00  7.60870000e-04 -9.62890000e-04]",8,100,0.0005322786826948522,0.48059935861784253,0.48059935861784253,3.0895465788706307e-07,0.99999972,0.00104698,0.00053228,,,0.3162,0.31619971,-2.9e-07,1.3066,0.6379151368333672,,0.5379328780183024,0.3069565298147482,0.30695683216458447
0.001110354259332179,"[-6.00000000e-07 -4.70000000e-07  1.27287000e-03  1.23775000e-03
  1.57079615e+00  1.57079697e+00  7.62810000e-04 -9.65340000e-04]",8,100,0.0005336360531933472,0.4805993713195512,0.4805993713195512,4.2530872301969575e-07,0.99999972,0.00104994,0.00053364,,,0.3162,0.31619971,-2.9e-07,1.3066,0.6379151368155297,,0.5379328790494868,0.30695685098127073,0.3069569871590049
0.0011140921379313637,"[-6.00000000e-07 -4.70000000e-07  1.27759000e-03  1.24161000e-03
  1.57079615e+00  1.57079698e+00  7.65380000e-04 -9.68590000e-04]",8,100,0.0005354324752767165,0.4805993651512365,0.4805993651512365,4.309716271736289e-07,0.99999971,0.00105353,0.00053543,,,0.3162,0.31619971,-2.9e-07,1.3066,0.6379151367916517,,0.5379328804181552,0.3069567567409277,0.3069569436876557
0.0011179429006763933,"[-6.10000000e-07 -4.60000000e-07  1.28287000e-03  1.24759000e-03
  1.57079615e+00  1.57079697e+00  7.68030000e-04 -9.71940000e-04]",8,100,0.0005372831492646697,0.4805993407694263,0.4805993407694263,3.788792647579554e-07,0.99999971,0.00105827,0.00053728,,,0.3162,0.31619971,-2.9e-07,1.3066,0.6379151367657444,,0.5379328818310505,0.30695695588862626,0.30695705568583476
0.001121070482994139,"[-6.10000000e-07 -4.80000000e-07  1.28698000e-03  1.25117000e-03
  1.57079615e+00  1.57079699e+00  7.70180000e-04 -9.74660000e-04]",8,100,0.0005387862632623833,0.48059935632807044,0.48059935632807044,2.8491419752263305e-07,0.99999971,0.00106149,0.00053879,,,0.3162,0.31619971,-2.9e-07,1.3066,0.6379151367446347,,0.537932882983385,0.30695662261920936,0.3069568821498194
0.0011241966788873214,"[-6.20000000e-07 -4.80000000e-07  1.29105000e-03  1.25464000e-03
  1.57079615e+00  1.57079699e+00  7.72320000e-04 -9.77380000e-04]",8,100,0.0005402887109450203,0.48059932760967994,0.48059932760967994,3.668978042565613e-07,0.99999971,0.00106465,0.00054029,,,0.3162,0.3161997,-3e-07,1.3066,0.6379151367237011,,0.537932884139171,0.30695668851409946,0.30695692947719694
0.0011277088052026368,"[-6.20000000e-07 -4.90000000e-07  1.29560000e-03  1.25852000e-03
  1.57079615e+00  1.57079700e+00  7.74740000e-04 -9.80430000e-04]",8,100,0.0005419766365237906,0.4805993328582571,0.4805993328582571,3.850307563263734e-07,0.99999971,0.00106819,0.00054198,,,0.3162,0.3161997,-3e-07,1.3066,0.6379151367009465,,0.5379328854427481,0.30695706667974987,0.3069571166893481
0.0011312209315179522,"[-6.30000000e-07 -5.00000000e-07  1.30000000e-03  1.26212000e-03
  1.57079615e+00  1.57079701e+00  7.77150000e-04 -9.83480000e-04]",8,100,0.000543664562134081,0.48059932534062105,0.48059932534062105,2.8898050283218425e-07,0.9999997,0.00107153,0.00054367,,,0.3162,0.3161997,-3e-07,1.3066,0.6379151366784996,,0.5379328867529087,0.30695706373062437,0.3069571194828366
0.0011379383958397354,"[-6.30000000e-07 -5.30000000e-07  1.30831000e-03  1.26852000e-03
  1.57079614e+00  1.57079704e+00  7.81760000e-04 -9.89320000e-04]",8,100,0.0005468929710786927,0.48059933373581354,0.48059933373581354,3.488578878013665e-07,0.9999997,0.00107768,0.00054689,,,0.3162,0.3161997,-3e-07,1.3066,0.6379151366331623,,0.5379328892673817,0.30695659769543343,0.30695688368775365
0.0011443388574350131,"[-6.40000000e-07 -5.40000000e-07  1.31655000e-03  1.27551000e-03
  1.57079614e+00  1.57079705e+00  7.86160000e-04 -9.94890000e-04]",8,100,0.0005499690285641718,0.48059931191460753,0.48059931191460753,2.7406299475907235e-07,0.9999997,0.00108406,0.00054997,,,0.3162,0.31619969,-3.1e-07,1.3066,0.6379151365903138,,0.5379328916777292,0.3069566978142753,0.30695694543960517
0.001150246242348332,"[-6.50000000e-07 -5.70000000e-07  1.32441000e-03  1.28239000e-03
  1.57079614e+00  1.57079708e+00  7.90220000e-04 -1.00002000e-03]",8,100,0.0005528081136004899,0.480599320522565,0.480599320522565,4.521050189956485e-07,0.99999969,0.00109024,0.00055281,,,0.3162,0.31619969,-3.1e-07,1.3066,0.6379151365516491,,0.537932893918998,0.30695691567025385,0.30695705135125023
0.001155566283745119,"[-6.60000000e-07 -5.70000000e-07  1.33121000e-03  1.28793000e-03
  1.57079614e+00  1.57079709e+00  7.93870000e-04 -1.00465000e-03]",8,100,0.0005553649218029884,0.48059929683189717,0.48059929683189717,3.668246805382101e-07,0.99999969,0.0010954,0.00055537,,,0.3162,0.31619968,-3.2e-07,1.3066,0.637915136516718,,0.5379328959477268,0.3069572309781369,0.3069572214052748
0.0011595110029405194,"[-6.60000000e-07 -5.80000000e-07  1.33635000e-03  1.29241000e-03
  1.57079614e+00  1.57079709e+00  7.96580000e-04 -1.00808000e-03]",8,100,0.0005572607510549578,0.480599283886817,0.480599283886817,3.589601974945281e-07,0.99999969,0.00109943,0.00055726,,,0.3162,0.31619968,-3.2e-07,1.3066,0.6379151364906989,,0.5379328974597358,0.3069569238746973,0.3069570748309559
0.0011633505757597544,"[-6.70000000e-07 -5.80000000e-07  1.34112000e-03  1.29633000e-03
  1.57079614e+00  1.57079710e+00  7.99220000e-04 -1.01142000e-03]",8,100,0.0005591060470847075,0.48059930354718056,0.48059930354718056,3.3410047921975417e-07,0.99999969,0.00110307,0.00055911,,,0.3162,0.31619968,-3.2e-07,1.3066,0.6379151364627765,,0.5379328989321103,0.30695687175617914,0.3069570400591272
0.0011669575306365524,"[-6.70000000e-07 -5.90000000e-07  1.34579000e-03  1.30032000e-03
  1.57079613e+00  1.57079711e+00  8.01700000e-04 -1.01455000e-03]",8,100,0.000560839547014938,0.48059929728055556,0.48059929728055556,4.2783261692347423e-07,0.99999969,0.0011067,0.00056084,,,0.3162,0.31619968,-3.2e-07,1.3066,0.6379151364376384,,0.5379329003227258,0.30695659293471994,0.306956904355441
0.0011701847220990241,"[-6.80000000e-07 -5.90000000e-07  1.34998000e-03  1.30371000e-03
  1.57079613e+00  1.57079711e+00  8.03920000e-04 -1.01736000e-03]",8,100,0.000562390532898005,0.4805992763673846,0.4805992763673846,4.0958689188364595e-07,0.99999968,0.00110987,0.00056239,,,0.3162,0.31619968,-3.2e-07,1.3066,0.6379151364161981,,0.5379329015735594,0.3069567476084984,0.3069569923686021
0.0011734119135614958,"[-6.80000000e-07 -5.90000000e-07  1.35425000e-03  1.30739000e-03
  1.57079613e+00  1.57079712e+00  8.06130000e-04 -1.02016000e-03]",8,100,0.0005639415187405275,0.4805992664984305,0.4805992664984305,3.218092311715122e-07,0.99999968,0.00111321,0.00056394,,,0.3162,0.31619967,-3.3e-07,1.3066,0.6379151363932121,,0.5379329028241848,0.3069571307568371,0.3069571893110962
0.0011763130931558257,"[-6.80000000e-07 -6.10000000e-07  1.35805000e-03  1.31061000e-03
  1.57079613e+00  1.57079713e+00  8.08130000e-04 -1.02269000e-03]",8,100,0.0005653358235193717,0.480599253861097,0.480599253861097,2.872706962662473e-07,0.99999968,0.00111615,0.00056534,,,0.3162,0.31619967,-3.3e-07,1.3066,0.6379151363730068,,0.537932903952466,0.3069567099702557,0.3069569855554393
0.0011792142727501556,"[-6.90000000e-07 -5.80000000e-07  1.36195000e-03  1.31405000e-03
  1.57079613e+00  1.57079710e+00  8.10120000e-04 -1.02521000e-03]",8,100,0.0005667301282521587,0.4805992570492681,0.4805992570492681,4.418380245080401e-07,0.99999968,0.00111922,0.00056673,,,0.3162,0.31619967,-3.3e-07,1.3066,0.6379151363532395,,0.5379329050863864,0.30695690814720417,0.306957083678641
0.0011814752904537615,"[-6.90000000e-07 -5.80000000e-07  1.36492000e-03  1.31658000e-03
  1.57079613e+00  1.57079711e+00  8.11670000e-04 -1.02717000e-03]",8,100,0.0005678167716765777,0.48059925304387013,0.48059925304387013,5.450907332658573e-07,0.99999968,0.00112153,0.00056782,,,0.3162,0.31619967,-3.3e-07,1.3066,0.6379151363376094,,0.5379329059710465,0.3069573402542991,0.30695730209950983
0.0011837363081573674,"[-6.90000000e-07 -5.80000000e-07  1.36792000e-03  1.31921000e-03
  1.57079613e+00  1.57079711e+00  8.13230000e-04 -1.02914000e-03]",8,100,0.0005689034150847103,0.4805992443446819,0.4805992443446819,4.304259424486181e-07,0.99999968,0.00112389,0.0005689,,,0.3162,0.31619967,-3.3e-07,1.3066,0.6379151363217125,,0.5379329068571982,0.3069572749752927,0.3069572740839058
0.0011864025399649068,"[-7.00000000e-07 -5.70000000e-07  1.37138000e-03  1.32221000e-03
  1.57079613e+00  1.57079710e+00  8.15060000e-04 -1.03146000e-03]",8,100,0.0005701848040999026,0.4805992426774273,0.4805992426774273,3.246600170250506e-07,0.99999967,0.0011266,0.00057019,,,0.3162,0.31619967,-3.3e-07,1.3066,0.637915136303521,,0.5379329079067952,0.3069568349265087,0.3069570553855936
0.001189724566105092,"[-7.00000000e-07 -5.80000000e-07  1.37576000e-03  1.32609000e-03
  1.57079613e+00  1.57079711e+00  8.17340000e-04 -1.03435000e-03]",8,100,0.0005717813673463666,0.4805992397018267,0.4805992397018267,3.1776243795172543e-07,0.99999967,0.00113006,0.00057178,,,0.3162,0.31619966,-3.4e-07,1.3066,0.6379151362808607,,0.5379329092179929,0.30695709105422575,0.30695718553512236
0.0011927227947319742,"[-7.00000000e-07 -6.00000000e-07  1.37954000e-03  1.32925000e-03
  1.57079613e+00  1.57079712e+00  8.19400000e-04 -1.03695000e-03]",8,100,0.0005732223137986233,0.4805992372631495,0.4805992372631495,3.3931553696611774e-07,0.99999967,0.00113297,0.00057322,,,0.3162,0.31619966,-3.4e-07,1.3066,0.6379151362594366,,0.5379329104034416,0.3069571083519364,0.3069571959487285
0.00119569857569806,"[-7.10000000e-07 -5.60000000e-07  1.38345000e-03  1.33252000e-03
  1.57079612e+00  1.57079709e+00  8.21440000e-04 -1.03954000e-03]",8,100,0.000574652471852473,0.4805992353604573,0.4805992353604573,4.0593388638376204e-07,0.99999967,0.00113597,0.00057465,,,0.3162,0.31619966,-3.4e-07,1.3066,0.6379151362381736,,0.5379329115832676,0.30695690679261733,0.30695709667341436
0.0011987731389712882,"[-7.10000000e-07 -5.50000000e-07  1.38747000e-03  1.33596000e-03
  1.57079612e+00  1.57079708e+00  8.23560000e-04 -1.04221000e-03]",8,100,0.0005761301046028898,0.4805992290433544,0.4805992290433544,3.6034883656637105e-07,0.99999967,0.0011391,0.00057613,,,0.3162,0.31619966,-3.4e-07,1.3066,0.6379151362167067,,0.5379329128066336,0.3069568746757862,0.30695708426267654
0.0012022588032648868,"[-7.20000000e-07 -5.50000000e-07  1.39210000e-03  1.34015000e-03
  1.57079612e+00  1.57079708e+00  8.25950000e-04 -1.04524000e-03]",8,100,0.0005778053121417227,0.48059921758296115,0.48059921758296115,5.276174465554176e-07,0.99999967,0.0011428,0.00057781,,,0.3162,0.31619966,-3.4e-07,1.3066,0.6379151361915206,,0.537932914196128,0.3069570128943862,0.30695715957457986
0.001205779366198182,"[-7.20000000e-07 -5.70000000e-07  1.39671000e-03  1.34415000e-03
  1.57079612e+00  1.57079710e+00  8.28370000e-04 -1.04830000e-03]",8,100,0.0005794972919490162,0.48059921825798047,0.48059921825798047,3.7803914071388495e-07,0.99999966,0.00114641,0.0005795,,,0.3162,0.31619965,-3.5e-07,1.3066,0.6379151361673332,,0.5379329156063823,0.30695613098497765,0.306956719000589
0.0012114694429024202,"[-7.30000000e-07 -5.50000000e-07  1.40440000e-03  1.35202000e-03
  1.57079612e+00  1.57079708e+00  8.32280000e-04 -1.05325000e-03]",8,100,0.0005822319382587369,0.480599234560064,0.480599234560064,4.730286574492721e-07,0.99999966,0.00115295,0.00058223,,,0.3162,0.31619965,-3.5e-07,1.3066,0.637915136127187,,0.5379329178948569,0.30695702170556516,0.30695715767035125
0.001216401554905979,"[-7.40000000e-07 -5.80000000e-07  1.41077000e-03  1.35760000e-03
  1.57079612e+00  1.57079712e+00  8.35670000e-04 -1.05754000e-03]",8,100,0.0005846023074056494,0.48059920111063503,0.48059920111063503,3.247083184467665e-07,0.99999966,0.00115796,0.0005846,,,0.3162,0.31619965,-3.5e-07,1.3066,0.6379151360921491,,0.5379329198886178,0.30695719041777914,0.3069572590991081
0.0012213336669095378,"[-7.40000000e-07 -5.50000000e-07  1.41731000e-03  1.36319000e-03
  1.57079612e+00  1.57079709e+00  8.39060000e-04 -1.06183000e-03]",8,100,0.0005869726764551736,0.4805991877049061,0.4805991877049061,4.3867766962667444e-07,0.99999966,0.00116305,0.00058698,,,0.3162,0.31619964,-3.6e-07,1.3066,0.6379151360571561,,0.5379329218906174,0.3069565247512546,0.3069569337096282
0.0012272469432942092,"[-7.50000000e-07 -5.50000000e-07  1.42539000e-03  1.37143000e-03
  1.57079611e+00  1.57079709e+00  8.43120000e-04 -1.06697000e-03]",8,100,0.0005898145921748498,0.4805991863042009,0.4805991863042009,3.040165166196854e-07,0.99999965,0.00116991,0.00058981,,,0.3162,0.31619964,-3.6e-07,1.3066,0.6379151360134558,,0.5379329243033829,0.30695689593532977,0.30695712118122637
0.0012329972449924502,"[-7.60000000e-07 -5.30000000e-07  1.43299000e-03  1.37805000e-03
  1.57079611e+00  1.57079707e+00  8.47070000e-04 -1.07197000e-03]",8,100,0.0005925781824428427,0.4805991757154886,0.4805991757154886,3.3755735564184165e-07,0.99999965,0.00117587,0.00059258,,,0.3162,0.31619964,-3.6e-07,1.3066,0.6379151359718274,,0.5379329266640891,0.3069565236555102,0.3069569413105961
0.001237550584621514,"[-7.70000000e-07 -5.10000000e-07  1.43900000e-03  1.38321000e-03
  1.57079611e+00  1.57079706e+00  8.50200000e-04 -1.07593000e-03]",8,100,0.0005947665136886329,0.4805991704742329,0.4805991704742329,3.5352827730592015e-07,0.99999965,0.00118056,0.00059477,,,0.3162,0.31619963,-3.7e-07,1.3066,0.6379151359387228,,0.5379329285408001,0.30695677093674284,0.3069570684085111
0.0012421039242505778,"[-7.70000000e-07 -5.00000000e-07  1.44511000e-03  1.38843000e-03
  1.57079611e+00  1.57079704e+00  8.53330000e-04 -1.07988000e-03]",8,100,0.0005969548448623201,0.4805991872599596,0.4805991872599596,3.475583355293998e-07,0.99999964,0.00118531,0.00059696,,,0.3162,0.31619963,-3.7e-07,1.3066,0.6379151359051344,,0.5379329304260464,0.3069566084468771,0.3069569800389949
0.0012496223895755007,"[-7.80000000e-07 -4.70000000e-07  1.45521000e-03  1.39863000e-03
  1.57079611e+00  1.57079702e+00  8.58490000e-04 -1.08642000e-03]",8,100,0.000600568212865605,0.4805991495398394,0.4805991495398394,3.4868980692714624e-07,0.99999964,0.00119385,0.00060057,,,0.3162,0.31619962,-3.8e-07,1.3066,0.6379151358501952,,0.5379329335590155,0.30695630501182397,0.3069568480162113
0.0012567769620305113,"[-7.90000000e-07 -4.70000000e-07  1.46439000e-03  1.40615000e-03
  1.57079610e+00  1.57079702e+00  8.63410000e-04 -1.09264000e-03]",8,100,0.0006040066943499089,0.48059916601689157,0.48059916601689157,4.085084648081526e-07,0.99999964,0.00120084,0.00060401,,,0.3162,0.31619962,-3.8e-07,1.3066,0.6379151357970966,,0.5379329365561195,0.3069570732504108,0.3069572257151993
0.001264406683222974,"[-8.00000000e-07 -4.80000000e-07  1.47449000e-03  1.41491000e-03
  1.57079610e+00  1.57079704e+00  8.68650000e-04 -1.09927000e-03]",8,100,0.0006076735317057038,0.48059913055153164,0.48059913055153164,5.033370549219486e-07,0.99999963,0.00120875,0.00060767,,,0.3162,0.31619961,-3.9e-07,1.3066,0.6379151357404607,,0.5379329397759364,0.30695700559757677,0.3069572105433125
0.0012674752033362431,"[-8.10000000e-07 -4.90000000e-07  1.47848000e-03  1.41823000e-03
  1.57079610e+00  1.57079704e+00  8.70760000e-04 -1.10194000e-03]",8,100,0.0006091482598010807,0.48059915165116596,0.48059915165116596,3.401621577456891e-07,0.99999963,0.00121181,0.00060915,,,0.3162,0.31619961,-3.9e-07,1.3066,0.6379151357177398,,0.5379329410772449,0.3069571660207403,0.30695728126508237
0.0012705437234495124,"[-8.10000000e-07 -5.00000000e-07  1.48239000e-03  1.42154000e-03
  1.57079610e+00  1.57079706e+00  8.72860000e-04 -1.10461000e-03]",8,100,0.000610622987914605,0.4805991183613163,0.4805991183613163,4.16514214792356e-07,0.99999963,0.00121483,0.00061062,,,0.3162,0.31619961,-3.9e-07,1.3066,0.6379151356938242,,0.5379329423789616,0.3069569963205858,0.30695721306493645
0.001273898351308023,"[-8.20000000e-07 -5.00000000e-07  1.48663000e-03  1.42499000e-03
  1.57079610e+00  1.57079706e+00  8.75170000e-04 -1.10753000e-03]",8,100,0.0006122352191603161,0.4805991402637778,0.4805991402637778,3.3195004389101593e-07,0.99999963,0.00121805,0.00061224,,,0.3162,0.31619961,-3.9e-07,1.3066,0.6379151356670664,,0.53793294380523,0.3069569042673028,0.30695715722512523
0.0012776949240426365,"[-8.20000000e-07 -5.20000000e-07  1.49154000e-03  1.42929000e-03
  1.57079610e+00  1.57079708e+00  8.77780000e-04 -1.11083000e-03]",8,100,0.0006140598486643322,0.48059913507068763,0.48059913507068763,4.857656056171409e-07,0.99999962,0.00122191,0.00061406,,,0.3162,0.31619961,-3.9e-07,1.3066,0.6379151356391827,,0.5379329454288432,0.30695688794259657,0.30695715237037335
0.0012817013306710239,"[-8.30000000e-07 -5.20000000e-07  1.49675000e-03  1.43380000e-03
  1.57079609e+00  1.57079708e+00  8.80530000e-04 -1.11431000e-03]",8,100,0.0006159853241139698,0.480599131883736,0.480599131883736,3.7507105291818603e-07,0.99999962,0.00122599,0.00061599,,,0.3162,0.3161996,-4e-07,1.3066,0.6379151356088425,,0.537932947148824,0.30695640804756497,0.30695691481449416
0.0012849010704451581,"[-8.30000000e-07 -5.20000000e-07  1.50076000e-03  1.43700000e-03
  1.57079609e+00  1.57079708e+00  8.82730000e-04 -1.11709000e-03]",8,100,0.000617523116240077,0.48059909293310094,0.48059909293310094,5.897939222511017e-07,0.99999962,0.001229,0.00061752,,,0.3162,0.3161996,-4e-07,1.3066,0.6379151355839202,,0.537932948524666,0.3069568380354961,0.30695714921602135
0.0012879569479353281,"[-8.40000000e-07 -4.90000000e-07  1.50477000e-03  1.44052000e-03
  1.57079609e+00  1.57079705e+00  8.84830000e-04 -1.11975000e-03]",8,100,0.0006189917681918345,0.4805991104783053,0.4805991104783053,3.837896592649049e-07,0.99999962,0.00123216,0.00061899,,,0.3162,0.3161996,-4e-07,1.3066,0.6379151355599798,,0.5379329498414653,0.30695708098800756,0.3069572629184673
0.0012908940472259498,"[-8.40000000e-07 -4.70000000e-07  1.50854000e-03  1.44359000e-03
  1.57079609e+00  1.57079704e+00  8.86840000e-04 -1.12230000e-03]",8,100,0.0006204033354657492,0.48059908449361805,0.48059908449361805,3.936370106421333e-07,0.99999962,0.00123502,0.0006204,,,0.3162,0.3161996,-4e-07,1.3066,0.637915135537374,,0.537932951110981,0.30695658280613736,0.3069570269505073
0.0012966312347450744,"[-8.50000000e-07 -4.90000000e-07  1.51620000e-03  1.45163000e-03
  1.57079609e+00  1.57079706e+00  8.90790000e-04 -1.12729000e-03]",8,100,0.0006231606224567736,0.48059910460400973,0.48059910460400973,3.8221907212139995e-07,0.99999961,0.00124162,0.00062316,,,0.3162,0.31619959,-4.1e-07,1.3066,0.6379151354947797,,0.5379329536032603,0.306956947880567,0.3069572010688256
0.0013046484945090206,"[-8.60000000e-07 -5.40000000e-07  1.52659000e-03  1.46072000e-03
  1.57079609e+00  1.57079711e+00  8.96290000e-04 -1.13426000e-03]",8,100,0.0006270137100905587,0.4805990702109118,0.4805990702109118,3.4053976427824105e-07,0.99999961,0.00124979,0.00062701,,,0.3162,0.31619959,-4.1e-07,1.3066,0.6379151354317025,,0.5379329571022005,0.3069571807872688,0.3069573358009382
0.001310612521355584,"[-8.70000000e-07 -5.40000000e-07  1.53455000e-03  1.46772000e-03
  1.57079608e+00  1.57079711e+00  9.00390000e-04 -1.13945000e-03]",8,100,0.000629880015717512,0.4805990480517181,0.4805990480517181,3.358575010832159e-07,0.9999996,0.00125607,0.00062988,,,0.3162,0.31619958,-4.2e-07,1.3066,0.6379151353860476,,0.537932959725279,0.3069572920462832,0.30695740339167227
0.0013149571781352694,"[-8.80000000e-07 -5.20000000e-07  1.54030000e-03  1.47267000e-03
  1.57079608e+00  1.57079709e+00  9.03380000e-04 -1.14322000e-03]",8,100,0.0006319680536159086,0.4805990373295152,0.4805990373295152,3.558888866823287e-07,0.9999996,0.00126056,0.00063197,,,0.3162,0.31619958,-4.2e-07,1.3066,0.6379151353520728,,0.5379329616431525,0.30695690697104355,0.3069572169660697
0.0013184480524276714,"[-8.80000000e-07 -5.30000000e-07  1.54488000e-03  1.47670000e-03
  1.57079608e+00  1.57079711e+00  9.05770000e-04 -1.14626000e-03]",8,100,0.0006336457644599105,0.4805990514670755,0.4805990514670755,2.9108133460361903e-07,0.9999996,0.00126417,0.00063365,,,0.3162,0.31619958,-4.2e-07,1.3066,0.6379151353246393,,0.5379329631897432,0.30695682549629705,0.3069571702074938
0.0013213084070240809,"[-8.90000000e-07 -5.30000000e-07  1.54864000e-03  1.47997000e-03
  1.57079608e+00  1.57079711e+00  9.07740000e-04 -1.14874000e-03]",8,100,0.0006350204481238903,0.48059904275118315,0.48059904275118315,4.1767335120454547e-07,0.9999996,0.00126711,0.00063502,,,0.3162,0.31619957,-4.3e-07,1.3066,0.6379151353021502,,0.5379329644601437,0.3069567897519536,0.3069571571593719
0.0013237191799668558,"[-8.90000000e-07 -5.20000000e-07  1.55182000e-03  1.48270000e-03
  1.57079608e+00  1.57079710e+00  9.09390000e-04 -1.15084000e-03]",8,100,0.0006361790632627331,0.48059903234835616,0.48059903234835616,5.470047480670961e-07,0.9999996,0.00126959,0.00063618,,,0.3162,0.31619957,-4.3e-07,1.3066,0.637915135283612,,0.5379329655338386,0.30695698083726186,0.3069572582384621
0.001326049038076357,"[-8.90000000e-07 -5.20000000e-07  1.55482000e-03  1.48520000e-03
  1.57079608e+00  1.57079710e+00  9.11000000e-04 -1.15287000e-03]",8,100,0.0006372987908347496,0.4805990239113628,0.4805990239113628,5.308855604552956e-07,0.99999959,0.0012719,0.0006373,,,0.3162,0.31619957,-4.3e-07,1.3066,0.63791513526542,,0.5379329665732682,0.30695729740283506,0.3069574210957743
0.0013282576504860101,"[-9.00000000e-07 -5.20000000e-07  1.55769000e-03  1.48760000e-03
  1.57079608e+00  1.57079709e+00  9.12510000e-04 -1.15479000e-03]",8,100,0.0006383602478200529,0.4805990573658308,0.4805990573658308,4.945993604179348e-07,0.99999959,0.0012741,0.00063836,,,0.3162,0.31619957,-4.3e-07,1.3066,0.6379151352481652,,0.5379329675605867,0.3069574249034263,0.30695746926154394
0.001330266712374366,"[-9.00000000e-07 -5.30000000e-07  1.56034000e-03  1.48998000e-03
  1.57079608e+00  1.57079710e+00  9.13890000e-04 -1.15653000e-03]",8,100,0.0006393258009913082,0.48059902075388267,0.48059902075388267,3.9172240233518734e-07,0.99999959,0.00127622,0.00063933,,,0.3162,0.31619957,-4.3e-07,1.3066,0.6379151352321264,,0.5379329684594659,0.30695694626448655,0.3069572479871808
0.0013324600330144934,"[-9.00000000e-07 -5.30000000e-07  1.56318000e-03  1.49240000e-03
  1.57079608e+00  1.57079711e+00  9.15400000e-04 -1.15844000e-03]",8,100,0.000640379908757284,0.48059900713109927,0.48059900713109927,3.56012493908016e-07,0.99999959,0.00127842,0.00064038,,,0.3162,0.31619957,-4.3e-07,1.3066,0.6379151352148292,,0.5379329694422909,0.30695742965384587,0.3069574967203691
0.0013346533536546209,"[-9.10000000e-07 -5.40000000e-07  1.56611000e-03  1.49503000e-03
  1.57079607e+00  1.57079712e+00  9.16910000e-04 -1.16035000e-03]",8,100,0.0006414340164714157,0.48059900929137184,0.48059900929137184,4.956604129127657e-07,0.99999959,0.00128076,0.00064144,,,0.3162,0.31619956,-4.4e-07,1.3066,0.637915135197907,,0.5379329704286339,0.30695685448327,0.3069572085900278
0.0013372487537006133,"[-9.10000000e-07 -5.50000000e-07  1.56961000e-03  1.49815000e-03
  1.57079607e+00  1.57079713e+00  9.18690000e-04 -1.16260000e-03]",8,100,0.0006426813631260204,0.4805990073704151,0.4805990073704151,3.7554031424990226e-07,0.99999959,0.00128353,0.00064268,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151351770382,,0.5379329715957197,0.30695648355317867,0.30695702463173513
0.0013396098437548415,"[-9.10000000e-07 -5.40000000e-07  1.57269000e-03  1.50076000e-03
  1.57079607e+00  1.57079713e+00  9.20310000e-04 -1.16466000e-03]",8,100,0.0006438161006692832,0.4805990061815107,0.4805990061815107,4.0737265748490643e-07,0.99999959,0.00128592,0.00064382,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151351575594,,0.5379329726593037,0.30695737183955857,0.30695746987810324
0.0013416756637079827,"[-9.20000000e-07 -5.40000000e-07  1.57530000e-03  1.50291000e-03
  1.57079607e+00  1.57079712e+00  9.21730000e-04 -1.16645000e-03]",8,100,0.0006448089317245302,0.4805990031292661,0.4805990031292661,3.311138099836604e-07,0.99999958,0.00128791,0.00064481,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151351409538,,0.5379329735926268,0.3069567456513716,0.306957158717577
0.0013435866995693143,"[-9.20000000e-07 -5.50000000e-07  1.57776000e-03  1.50498000e-03
  1.57079607e+00  1.57079714e+00  9.23040000e-04 -1.16811000e-03]",8,100,0.0006457273736679328,0.4805989987949024,0.4805989987949024,3.737923991115221e-07,0.99999958,0.00128981,0.00064573,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151351252712,,0.5379329744566911,0.3069574706009251,0.3069575237074768
0.0013454499197281318,"[-9.20000000e-07 -5.40000000e-07  1.58023000e-03  1.50709000e-03
  1.57079607e+00  1.57079712e+00  9.24320000e-04 -1.16973000e-03]",8,100,0.0006466228353979584,0.48059898569363907,0.48059898569363907,3.570908146810494e-07,0.99999958,0.00129172,0.00064662,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151351101532,,0.5379329753010808,0.3069571953091152,0.3069573927802206
0.0013472885885304508,"[-9.20000000e-07 -5.40000000e-07  1.58262000e-03  1.50916000e-03
  1.57079607e+00  1.57079713e+00  9.25590000e-04 -1.17133000e-03]",8,100,0.0006475064977804645,0.48059899355971275,0.48059899355971275,4.2073943354222777e-07,0.99999958,0.0012936,0.00064751,,,0.3162,0.31619956,-4.4e-07,1.3066,0.6379151350950198,,0.5379329761355733,0.3069570995056245,0.3069573415152944
0.0013491097844738247,"[-9.30000000e-07 -5.60000000e-07  1.58497000e-03  1.51107000e-03
  1.57079607e+00  1.57079714e+00  9.26840000e-04 -1.17292000e-03]",8,100,0.000648381762734343,0.48059902224667594,0.48059902224667594,5.217811027479154e-07,0.99999958,0.00129538,0.00064838,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151350799672,,0.5379329769623463,0.30695683879218644,0.30695719778503594
0.0013509140626785272,"[-9.30000000e-07 -5.50000000e-07  1.58717000e-03  1.51279000e-03
  1.57079607e+00  1.57079714e+00  9.28080000e-04 -1.17448000e-03]",8,100,0.0006492488970899258,0.4805990149938779,0.4805990149938779,4.557878510669938e-07,0.99999958,0.00129701,0.00064925,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151350648157,,0.5379329777826962,0.3069564467615012,0.30695700566555584
0.0013530811939656774,"[-9.30000000e-07 -5.70000000e-07  1.58997000e-03  1.51516000e-03
  1.57079607e+00  1.57079715e+00  9.29570000e-04 -1.17637000e-03]",8,100,0.0006502904182028207,0.4805989801036649,0.4805989801036649,6.490755067773089e-07,0.99999958,0.00129918,0.00065029,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151350470065,,0.537932978770652,0.30695678310789654,0.30695719110093284
0.001355416786983631,"[-9.40000000e-07 -5.60000000e-07  1.59299000e-03  1.51760000e-03
  1.57079607e+00  1.57079715e+00  9.31170000e-04 -1.17840000e-03]",8,100,0.0006514129018448615,0.4805990100665571,0.4805990100665571,3.808835546472361e-07,0.99999958,0.00130147,0.00065141,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151350283804,,0.5379329798375074,0.306957012146046,0.3069572917532994
0.0013577622578308916,"[-9.40000000e-07 -5.50000000e-07  1.59607000e-03  1.52025000e-03
  1.57079607e+00  1.57079714e+00  9.32780000e-04 -1.18044000e-03]",8,100,0.0006525401327333556,0.48059900679705186,0.48059900679705186,4.053367492019633e-07,0.99999957,0.00130387,0.00065254,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151350096419,,0.537932980911339,0.3069576868162063,0.3069576311966163
0.0013612172882172119,"[-9.50000000e-07 -5.50000000e-07  1.60058000e-03  1.52410000e-03
  1.57079606e+00  1.57079714e+00  9.35160000e-04 -1.18344000e-03]",8,100,0.0006542006167907682,0.4805989743226765,0.4805989743226765,5.619198779841582e-07,0.99999957,0.00130738,0.0006542,,,0.3162,0.31619955,-4.5e-07,1.3066,0.6379151349810922,,0.5379329824953438,0.3069572152591463,0.3069574118172408
0.0013644792579898784,"[-9.50000000e-07 -5.50000000e-07  1.60476000e-03  1.52751000e-03
  1.57079606e+00  1.57079715e+00  9.37400000e-04 -1.18628000e-03]",8,100,0.0006557683161360547,0.4805989654018478,0.4805989654018478,2.939878561411208e-07,0.99999957,0.00131055,0.00065577,,,0.3162,0.31619954,-4.6e-07,1.3066,0.6379151349540279,,0.5379329839950358,0.30695713449490214,0.3069573764723057
0.0013665938807444972,"[-9.50000000e-07 -5.50000000e-07  1.60755000e-03  1.52994000e-03
  1.57079606e+00  1.57079714e+00  9.38850000e-04 -1.18812000e-03]",8,100,0.0006567846016309261,0.48059898621285413,0.48059898621285413,3.4053288801712895e-07,0.99999957,0.00131274,0.00065679,,,0.3162,0.31619954,-4.6e-07,1.3066,0.6379151349371653,,0.5379329849708931,0.3069567582895455,0.30695717885580776
0.0013686614944759352,"[-9.60000000e-07 -5.50000000e-07  1.61016000e-03  1.53205000e-03
  1.57079606e+00  1.57079715e+00  9.40270000e-04 -1.18991000e-03]",8,100,0.0006577782946820247,0.4805989563203089,0.4805989563203089,3.519191487075929e-07,0.99999957,0.00131471,0.00065778,,,0.3162,0.31619954,-4.6e-07,1.3066,0.6379151349205556,,0.5379329859265591,0.30695657878886584,0.3069571039496274
0.0013710892265505574,"[-9.60000000e-07 -5.50000000e-07  1.61333000e-03  1.53476000e-03
  1.57079606e+00  1.57079714e+00  9.41940000e-04 -1.19202000e-03]",8,100,0.00065894506018384,0.4805989540186247,0.4805989540186247,3.35682864447814e-07,0.99999957,0.00131718,0.00065895,,,0.3162,0.31619954,-4.6e-07,1.3066,0.6379151349008862,,0.5379329870502139,0.30695711052644115,0.30695737148642943
0.0013739520138081537,"[-9.70000000e-07 -5.40000000e-07  1.61696000e-03  1.53775000e-03
  1.57079606e+00  1.57079714e+00  9.43900000e-04 -1.19451000e-03]",8,100,0.0006603209127940707,0.48059894627872196,0.48059894627872196,4.02330188050998e-07,0.99999956,0.00131995,0.00066032,,,0.3162,0.31619954,-4.6e-07,1.3066,0.6379151348766605,,0.5379329883757366,0.3069563828714805,0.30695701204149956
0.00137681480106575,"[-9.70000000e-07 -5.40000000e-07  1.62074000e-03  1.54119000e-03
  1.57079606e+00  1.57079714e+00  9.45870000e-04 -1.19700000e-03]",8,100,0.0006616967653109741,0.48059893251901814,0.48059893251901814,3.48748110063133e-07,0.99999956,0.00132298,0.0006617,,,0.3162,0.31619953,-4.7e-07,1.3066,0.6379151348525103,,0.5379329897055242,0.3069566663981304,0.3069571610826174
0.0013794996186405391,"[-9.70000000e-07 -5.40000000e-07  1.62425000e-03  1.54432000e-03
  1.57079606e+00  1.57079714e+00  9.47720000e-04 -1.19934000e-03]",8,100,0.0006629870857957993,0.48059894703727307,0.48059894703727307,4.538305342613207e-07,0.99999956,0.00132577,0.00066299,,,0.3162,0.31619953,-4.7e-07,1.3066,0.6379151348311662,,0.5379329909577473,0.3069570109417294,0.30695732700307055
0.0013821844362153282,"[-9.80000000e-07 -5.30000000e-07  1.62774000e-03  1.54737000e-03
  1.57079606e+00  1.57079712e+00  9.49560000e-04 -1.20167000e-03]",8,100,0.0006642774062785339,0.4805989209687498,0.4805989209687498,3.482158385178169e-07,0.99999956,0.00132851,0.00066428,,,0.3162,0.31619953,-4.7e-07,1.3066,0.6379151348094132,,0.5379329922121534,0.30695746640348526,0.30695756788965606
0.0013846727277605315,"[-9.80000000e-07 -5.40000000e-07  1.63092000e-03  1.55004000e-03
  1.57079606e+00  1.57079714e+00  9.51270000e-04 -1.20383000e-03]",8,100,0.0006654732765752847,0.4805989267004838,0.4805989267004838,7.364065455388131e-07,0.99999956,0.00133096,0.00066547,,,0.3162,0.31619953,-4.7e-07,1.3066,0.6379151347887948,,0.5379329933761549,0.3069569870171224,0.30695732602381015
0.0013869658763301668,"[-9.90000000e-07 -5.40000000e-07  1.63397000e-03  1.55266000e-03
  1.57079605e+00  1.57079713e+00  9.52850000e-04 -1.20583000e-03]",8,100,0.0006665753612960421,0.4805989269328431,0.4805989269328431,5.160610227279048e-07,0.99999956,0.00133334,0.00066658,,,0.3162,0.31619953,-4.7e-07,1.3066,0.6379151347697744,,0.5379329944510186,0.30695652009193186,0.3069570929869751
0.0013890989188401776,"[-9.90000000e-07 -5.30000000e-07  1.63674000e-03  1.55508000e-03
  1.57079605e+00  1.57079713e+00  9.54310000e-04 -1.20768000e-03]",8,100,0.0006676004992405499,0.4805989171514245,0.4805989171514245,3.2995992963941107e-07,0.99999955,0.00133551,0.0006676,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151347524793,,0.5379329954528592,0.30695724056858503,0.30695745842716127
0.0013911387543794815,"[-9.90000000e-07 -5.20000000e-07  1.63941000e-03  1.55743000e-03
  1.57079605e+00  1.57079712e+00  9.55710000e-04 -1.20946000e-03]",8,100,0.0006685808419942827,0.4805989259322572,0.4805989259322572,4.557998438619706e-07,0.99999955,0.00133762,0.00066858,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151347349113,,0.5379329964104966,0.30695713514334466,0.306957401973301
0.0013931785899187854,"[-1.00000000e-06 -5.10000000e-07  1.64212000e-03  1.55981000e-03
  1.57079605e+00  1.57079711e+00  9.57110000e-04 -1.21123000e-03]",8,100,0.000669561184727144,0.4805989143024398,0.4805989143024398,4.938642399914834e-07,0.99999955,0.00133975,0.00066956,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151347182641,,0.5379329973722632,0.30695731752748967,0.3069574992355345
0.0013955890548729517,"[-1.00000000e-06 -4.90000000e-07  1.64519000e-03  1.56236000e-03
  1.57079605e+00  1.57079709e+00  9.58770000e-04 -1.21332000e-03]",8,100,0.0006707196516034969,0.4805989026305617,0.4805989026305617,4.895659116608222e-07,0.99999955,0.0013421,0.00067072,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151346982379,,0.5379329985096654,0.30695719641949093,0.3069574448597281
0.001397999519827118,"[-1.00000000e-06 -4.90000000e-07  1.64832000e-03  1.56506000e-03
  1.57079605e+00  1.57079709e+00  9.60430000e-04 -1.21542000e-03]",8,100,0.0006718781184399917,0.4805988948734592,0.4805988948734592,3.276617281091705e-07,0.99999955,0.00134455,0.00067188,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151346777246,,0.5379329996477731,0.30695746740960783,0.3069575846518953
0.0014008683585789304,"[-1.01000000e-06 -5.10000000e-07  1.65204000e-03  1.56818000e-03
  1.57079605e+00  1.57079712e+00  9.62400000e-04 -1.21791000e-03]",8,100,0.0006732568792158274,0.48059888965295844,0.48059888965295844,3.7314689464939664e-07,0.99999955,0.00134742,0.00067326,,,0.3162,0.31619952,-4.8e-07,1.3066,0.6379151346535934,,0.5379330010055772,0.30695731578740926,0.30695751202866495
0.001405767520158038,"[-1.02000000e-06 -5.30000000e-07  1.65853000e-03  1.57384000e-03
  1.57079605e+00  1.57079714e+00  9.65760000e-04 -1.22217000e-03]",8,100,0.0006756114108309768,0.4805988817520219,0.4805988817520219,3.331707189496179e-07,0.99999954,0.00135251,0.00067561,,,0.3162,0.31619951,-4.9e-07,1.3066,0.6379151346126032,,0.5379330033344367,0.3069574766191491,0.306957597406146
0.0014104559004294622,"[-1.02000000e-06 -5.30000000e-07  1.66475000e-03  1.57918000e-03
  1.57079605e+00  1.57079714e+00  9.68980000e-04 -1.22625000e-03]",8,100,0.0006778646411292815,0.48059888301719217,0.48059888301719217,3.469985680140963e-07,0.99999954,0.00135736,0.00067787,,,0.3162,0.31619951,-4.9e-07,1.3066,0.6379151345716919,,0.5379330055691919,0.30695693580669353,0.30695732750925625
0.0014152810376773116,"[-1.03000000e-06 -5.10000000e-07  1.67084000e-03  1.58427000e-03
  1.57079604e+00  1.57079712e+00  9.72300000e-04 -1.23044000e-03]",8,100,0.0006801835968027367,0.4805988732927695,0.4805988732927695,5.289349181386672e-07,0.99999954,0.00136204,0.00068019,,,0.3162,0.3161995,-5e-07,1.3066,0.6379151345322014,,0.5379330078825352,0.3069569439743594,0.30695733742330744
0.0014198896732334997,"[-1.04000000e-06 -5.30000000e-07  1.67675000e-03  1.58915000e-03
  1.57079604e+00  1.57079714e+00  9.75460000e-04 -1.23445000e-03]",8,100,0.0006823985019102817,0.4805989016907658,0.4805989016907658,3.935055498644803e-07,0.99999953,0.00136656,0.0006824,,,0.3162,0.3161995,-5e-07,1.3066,0.6379151344926943,,0.5379330100969257,0.3069568006547674,0.3069572532226614
0.0014244983087896878,"[-1.05000000e-06 -5.20000000e-07  1.68283000e-03  1.59425000e-03
  1.57079604e+00  1.57079713e+00  9.78630000e-04 -1.23846000e-03]",8,100,0.0006846134068953927,0.48059889498217295,0.48059889498217295,4.556976440250427e-07,0.99999953,0.00137125,0.00068461,,,0.3162,0.3161995,-5e-07,1.3066,0.6379151344538123,,0.5379330123213185,0.30695731072772786,0.3069575125954803
0.0014290999444507698,"[-1.05000000e-06 -5.30000000e-07  1.68864000e-03  1.59895000e-03
  1.57079604e+00  1.57079715e+00  9.81790000e-04 -1.24246000e-03]",8,100,0.0006868249478371131,0.48059888341061685,0.48059888341061685,3.8419622374311526e-07,0.99999953,0.00137564,0.00068683,,,0.3162,0.31619949,-5.1e-07,1.3066,0.6379151344150119,,0.5379330145482732,0.3069571488267937,0.30695743831976763
0.0014330855919924086,"[-1.06000000e-06 -5.60000000e-07  1.69379000e-03  1.60332000e-03
  1.57079604e+00  1.57079717e+00  9.84530000e-04 -1.24592000e-03]",8,100,0.0006887404454893666,0.48059887719817435,0.48059887719817435,4.0756038693313327e-07,0.99999953,0.00137963,0.00068874,,,0.3162,0.31619949,-5.1e-07,1.3066,0.6379151343803257,,0.5379330164814407,0.3069570676473753,0.306957401682335
0.0014370712395340474,"[-1.07000000e-06 -5.50000000e-07  1.69903000e-03  1.60798000e-03
  1.57079603e+00  1.57079717e+00  9.87270000e-04 -1.24939000e-03]",8,100,0.000690655943057607,0.48059884332029784,0.48059884332029784,4.089961805836598e-07,0.99999952,0.00138379,0.00069066,,,0.3162,0.31619949,-5.1e-07,1.3066,0.6379151343460456,,0.5379330184230615,0.3069566972236675,0.3069572337229604
0.0014414814636969535,"[-1.07000000e-06 -5.50000000e-07  1.70485000e-03  1.61303000e-03
  1.57079603e+00  1.57079717e+00  9.90300000e-04 -1.25322000e-03]",8,100,0.0006927754916149555,0.48059882865506937,0.48059882865506937,3.42143377190692e-07,0.99999952,0.00138834,0.00069278,,,0.3162,0.31619948,-5.2e-07,1.3066,0.637915134306886,,0.5379330205752975,0.30695709544063726,0.306957440955655
0.0014441772285312547,"[-1.08000000e-06 -5.50000000e-07  1.70843000e-03  1.61612000e-03
  1.57079603e+00  1.57079718e+00  9.92150000e-04 -1.25557000e-03]",8,100,0.0006940710730050782,0.4805988111220863,0.4805988111220863,3.744051013077358e-07,0.99999952,0.00139114,0.00069407,,,0.3162,0.31619948,-5.2e-07,1.3066,0.6379151342840781,,0.5379330218970464,0.3069573555115374,0.30695758007831053
0.001446872993365556,"[-1.08000000e-06 -5.70000000e-07  1.71190000e-03  1.61904000e-03
  1.57079603e+00  1.57079719e+00  9.94000000e-04 -1.25791000e-03]",8,100,0.0006953666544335629,0.4805988044298101,0.4805988044298101,3.325540155578676e-07,0.99999952,0.00139382,0.00069537,,,0.3162,0.31619948,-5.2e-07,1.3066,0.6379151342608229,,0.5379330232206824,0.30695724242034234,0.3069575274108309
0.0014495471744072352,"[-1.09000000e-06 -5.70000000e-07  1.71546000e-03  1.62212000e-03
  1.57079603e+00  1.57079719e+00  9.95840000e-04 -1.26024000e-03]",8,100,0.0006966518626449821,0.4805988107884099,0.4805988107884099,3.5714734274650685e-07,0.99999951,0.0013966,0.00069665,,,0.3162,0.31619948,-5.2e-07,1.3066,0.63791513423742,,0.5379330245357832,0.3069575590764784,0.3069576833405139
0.0014522213554489145,"[-1.09000000e-06 -5.60000000e-07  1.71905000e-03  1.62527000e-03
  1.57079603e+00  1.57079719e+00  9.97680000e-04 -1.26256000e-03]",8,100,0.0006979370708277472,0.4805988463233753,0.4805988463233753,3.325208082450806e-07,0.99999951,0.00139943,0.00069794,,,0.3162,0.31619948,-5.2e-07,1.3066,0.6379151342135857,,0.5379330258530182,0.30695697089489016,0.3069573728302745
0.0014547497810202834,"[-1.10000000e-06 -5.60000000e-07  1.72238000e-03  1.62808000e-03
  1.57079603e+00  1.57079719e+00  9.99410000e-04 -1.26476000e-03]",8,100,0.0006991522291236105,0.48059880954677375,0.48059880954677375,4.966068228126385e-07,0.99999951,0.00140201,0.00069915,,,0.3162,0.31619947,-5.3e-07,1.3066,0.6379151341905585,,0.5379330270998636,0.30695726174960714,0.3069575365558473
0.0014575971445846664,"[-1.10000000e-06 -5.70000000e-07  1.72608000e-03  1.63121000e-03
  1.57079603e+00  1.57079720e+00  1.00137000e-03 -1.26723000e-03]",8,100,0.0007005206686554668,0.48059878512373616,0.48059878512373616,4.7611668566616806e-07,0.99999951,0.00140487,0.00070052,,,0.3162,0.31619947,-5.3e-07,1.3066,0.6379151341650441,,0.5379330285090764,0.30695722613612014,0.30695753119139263
0.0014616749543643372,"[-1.11000000e-06 -5.80000000e-07  1.73144000e-03  1.63595000e-03
  1.57079602e+00  1.57079721e+00  1.00417000e-03 -1.27078000e-03]",8,100,0.0007024804591080266,0.4805988297356022,0.4805988297356022,3.7941382665102803e-07,0.99999951,0.0014091,0.00070248,,,0.3162,0.31619947,-5.3e-07,1.3066,0.6379151341288409,,0.537933030531977,0.30695700343892207,0.3069573994138344
0.0014651204895712788,"[-1.11000000e-06 -5.90000000e-07  1.73593000e-03  1.63980000e-03
  1.57079602e+00  1.57079722e+00  1.00654000e-03 -1.27377000e-03]",8,100,0.0007041363791630487,0.48059878541141393,0.48059878541141393,4.521359462552057e-07,0.9999995,0.0014126,0.00070414,,,0.3162,0.31619947,-5.3e-07,1.3066,0.6379151340984524,,0.5379330322468232,0.3069572499905939,0.3069575448492453
0.0014685660247782204,"[-1.12000000e-06 -6.00000000e-07  1.74052000e-03  1.64395000e-03
  1.57079602e+00  1.57079723e+00  1.00890000e-03 -1.27677000e-03]",8,100,0.0007057922991383738,0.48059876470136226,0.48059876470136226,5.432748495048986e-07,0.9999995,0.00141627,0.00070579,,,0.3162,0.31619946,-5.4e-07,1.3066,0.6379151340679916,,0.5379330339663778,0.30695738314477466,0.30695762223933853
0.001472472507820986,"[-1.12000000e-06 -6.00000000e-07  1.74564000e-03  1.64832000e-03
  1.57079602e+00  1.57079723e+00  1.01159000e-03 -1.28017000e-03]",8,100,0.0007076697500998221,0.48059875415654496,0.48059875415654496,3.949411986241818e-07,0.9999995,0.00142025,0.00070767,,,0.3162,0.31619946,-5.4e-07,1.3066,0.6379151340333776,,0.5379330359204691,0.30695707175340553,0.30695747258852574
0.0014782686543123155,"[-1.13000000e-06 -5.80000000e-07  1.75326000e-03  1.65484000e-03
  1.57079602e+00  1.57079722e+00  1.01557000e-03 -1.28521000e-03]",8,100,0.0007104553709306452,0.48059874965956606,0.48059874965956606,5.317901090100654e-07,0.9999995,0.00142617,0.00071046,,,0.3162,0.31619945,-5.5e-07,1.3066,0.6379151339812236,,0.5379330388293839,0.30695707178474974,0.30695747621989766
0.0014843719330641402,"[-1.14000000e-06 -5.70000000e-07  1.76115000e-03  1.66257000e-03
  1.57079601e+00  1.57079721e+00  1.01976000e-03 -1.29051000e-03]",8,100,0.0007133885991488424,0.480598747386985,0.480598747386985,3.979282665392104e-07,0.99999949,0.00143274,0.00071339,,,0.3162,0.31619945,-5.5e-07,1.3066,0.6379151339255844,,0.5379330419053459,0.30695672160245624,0.3069573037589315
0.0014906388075795415,"[-1.16000000e-06 -6.00000000e-07  1.76907000e-03  1.66900000e-03
  1.57079601e+00  1.57079724e+00  1.02407000e-03 -1.29596000e-03]",8,100,0.0007164004513231456,0.4805987323182143,0.4805987323182143,5.900232021430017e-07,0.99999949,0.00143874,0.0007164,,,0.3162,0.31619944,-5.6e-07,1.3066,0.6379151338669504,,0.5379330450751112,0.30695710850201485,0.3069575060356257
0.0014966279891976903,"[-1.17000000e-06 -5.90000000e-07  1.77664000e-03  1.67522000e-03
  1.57079601e+00  1.57079724e+00  1.02818000e-03 -1.30117000e-03]",8,100,0.0007192788445647643,0.4805987645199044,0.4805987645199044,5.568825393917422e-07,0.99999948,0.00144451,0.00071928,,,0.3162,0.31619944,-5.6e-07,1.3066,0.6379151338139681,,0.5379330481239716,0.3069570429832479,0.3069574593245805
0.0015029206680094666,"[-1.18000000e-06 -6.00000000e-07  1.78473000e-03  1.68216000e-03
  1.57079601e+00  1.57079724e+00  1.03251000e-03 -1.30664000e-03]",8,100,0.0007223030980324075,0.4805987222719207,0.4805987222719207,7.230306100120942e-07,0.99999948,0.00145081,0.0007223,,,0.3162,0.31619943,-5.7e-07,1.3066,0.637915133759425,,0.5379330513441759,0.306956967792706,0.3069574436437396
0.0015075567883346618,"[-1.18000000e-06 -5.90000000e-07  1.79061000e-03  1.68699000e-03
  1.57079600e+00  1.57079724e+00  1.03569000e-03 -1.31067000e-03]",8,100,0.0007245312115883434,0.4805986996091795,0.4805986996091795,4.74835954517987e-07,0.99999948,0.00145529,0.00072453,,,0.3162,0.31619943,-5.7e-07,1.3066,0.6379151337170662,,0.5379330537224245,0.3069572863566677,0.3069576150065289
0.001512192908659857,"[-1.19000000e-06 -5.80000000e-07  1.79669000e-03  1.69297000e-03
  1.57079600e+00  1.57079723e+00  1.03888000e-03 -1.31470000e-03]",8,100,0.000726759324986779,0.48059868147174745,0.48059868147174745,5.445729159301284e-07,0.99999947,0.00146036,0.00072676,,,0.3162,0.31619943,-5.7e-07,1.3066,0.6379151336731329,,0.5379330561048606,0.30695712577348544,0.30695754462298197
0.0015170882993305976,"[-1.20000000e-06 -5.90000000e-07  1.80299000e-03  1.69832000e-03
  1.57079600e+00  1.57079724e+00  1.04224000e-03 -1.31896000e-03]",8,100,0.0007291120434010552,0.48059869520903065,0.48059869520903065,5.30579422571432e-07,0.99999947,0.00146524,0.00072911,,,0.3162,0.31619942,-5.8e-07,1.3066,0.6379151336279271,,0.5379330586332348,0.30695722092924105,0.30695758686292657
0.0015228754115690804,"[-1.21000000e-06 -6.30000000e-07  1.81090000e-03  1.70716000e-03
  1.57079600e+00  1.57079729e+00  1.04622000e-03 -1.32399000e-03]",8,100,0.0007318933217079456,0.4805986635564074,0.4805986635564074,3.9408962041722837e-07,0.99999946,0.0014723,0.00073189,,,0.3162,0.31619942,-5.8e-07,1.3066,0.6379151335746398,,0.5379330616341412,0.3069574793507425,0.30695773278633953
0.0015286625238075632,"[-1.22000000e-06 -6.60000000e-07  1.81824000e-03  1.71318000e-03
  1.57079600e+00  1.57079732e+00  1.05019000e-03 -1.32902000e-03]",8,100,0.0007346746002978411,0.4805986619413354,0.4805986619413354,4.006881223265015e-07,0.99999946,0.00147789,0.00073467,,,0.3162,0.31619941,-5.9e-07,1.3066,0.6379151335206117,,0.5379330646473255,0.3069575364240017,0.3069577636057626
0.0015329672563413432,"[-1.23000000e-06 -6.30000000e-07  1.82382000e-03  1.71785000e-03
  1.57079599e+00  1.57079729e+00  1.05315000e-03 -1.33276000e-03]",8,100,0.0007367434490138918,0.4805986621799684,0.4805986621799684,4.742781158865317e-07,0.99999946,0.00148219,0.00073674,,,0.3162,0.31619941,-5.9e-07,1.3066,0.6379151334807501,,0.5379330668964858,0.30695709837348906,0.3069575455903997
0.001537038105381035,"[-1.24000000e-06 -6.20000000e-07  1.82932000e-03  1.72393000e-03
  1.57079599e+00  1.57079728e+00  1.05594000e-03 -1.33630000e-03]",8,100,0.0007386998934728604,0.4805986762012663,0.4805986762012663,4.869835572064762e-07,0.99999945,0.00148706,0.0007387,,,0.3162,0.31619941,-5.9e-07,1.3066,0.6379151334437819,,0.5379330690328893,0.3069574757440787,0.30695772860527915
0.0015413064823259432,"[-1.24000000e-06 -6.30000000e-07  1.83494000e-03  1.72900000e-03
  1.57079599e+00  1.57079730e+00  1.05888000e-03 -1.34001000e-03]",8,100,0.0007407512696216412,0.48059864355165455,0.48059864355165455,4.691696517904342e-07,0.99999945,0.00149155,0.00074075,,,0.3162,0.3161994,-6e-07,1.3066,0.637915133404117,,0.5379330712776698,0.30695683461002155,0.3069574248520005
0.0015451544250459103,"[-1.25000000e-06 -6.40000000e-07  1.83996000e-03  1.73322000e-03
  1.57079599e+00  1.57079731e+00  1.06152000e-03 -1.34336000e-03]",8,100,0.0007426005856497647,0.48059862763382927,0.48059862763382927,4.5204866331874336e-07,0.99999945,0.00149543,0.0007426,,,0.3162,0.3161994,-6e-07,1.3066,0.6379151333680522,,0.537933073307816,0.30695693897345677,0.30695748569887643
0.0015485249028700124,"[-1.26000000e-06 -6.60000000e-07  1.84441000e-03  1.73713000e-03
  1.57079599e+00  1.57079732e+00  1.06384000e-03 -1.34629000e-03]",8,100,0.0007442204326438346,0.4805986241885378,0.4805986241885378,4.920466014566389e-07,0.99999945,0.00149893,0.00074422,,,0.3162,0.3161994,-6e-07,1.3066,0.6379151333373225,,0.5379330750916375,0.3069571807148615,0.3069576091172918
0.001551596135384212,"[-1.26000000e-06 -6.50000000e-07  1.84841000e-03  1.74056000e-03
  1.57079599e+00  1.57079732e+00  1.06595000e-03 -1.34896000e-03]",8,100,0.0007456964627736973,0.4805986161621551,0.4805986161621551,4.2659195088484195e-07,0.99999944,0.00150205,0.0007457,,,0.3162,0.31619939,-6.1e-07,1.3066,0.6379151333077417,,0.5379330767169282,0.30695710213696226,0.30695757449845607
0.0015548940748057627,"[-1.27000000e-06 -6.30000000e-07  1.85282000e-03  1.74444000e-03
  1.57079598e+00  1.57079730e+00  1.06821000e-03 -1.35182000e-03]",8,100,0.0007472814478370882,0.48059865718133943,0.48059865718133943,6.288563759474149e-07,0.99999944,0.00150553,0.00074728,,,0.3162,0.31619939,-6.1e-07,1.3066,0.6379151332768683,,0.5379330784693596,0.30695711494693123,0.3069575620658921
0.001557739248085717,"[-1.27000000e-06 -6.30000000e-07  1.85654000e-03  1.74768000e-03
  1.57079598e+00  1.57079731e+00  1.07017000e-03 -1.35430000e-03]",8,100,0.0007486488341608358,0.48059860114021485,0.48059860114021485,4.842637487818198e-07,0.99999944,0.00150844,0.00074865,,,0.3162,0.31619939,-6.1e-07,1.3066,0.6379151332501285,,0.5379330799840254,0.3069576042382082,0.3069578344021511
0.0015605844213656711,"[-1.28000000e-06 -6.40000000e-07  1.86027000e-03  1.75088000e-03
  1.57079598e+00  1.57079732e+00  1.07212000e-03 -1.35677000e-03]",8,100,0.0007500162204608954,0.4805986054966395,0.4805986054966395,4.546966800590816e-07,0.99999944,0.00151135,0.00075002,,,0.3162,0.31619939,-6.1e-07,1.3066,0.6379151332228512,,0.5379330815016574,0.30695715905078164,0.30695761047356224
0.0015627194770029698,"[-1.28000000e-06 -6.50000000e-07  1.86304000e-03  1.75337000e-03
  1.57079598e+00  1.57079732e+00  1.07359000e-03 -1.35863000e-03]",8,100,0.0007510423252239506,0.4805985945406468,0.4805985945406468,6.110626835693931e-07,0.99999944,0.00151356,0.00075104,,,0.3162,0.31619938,-6.2e-07,1.3066,0.6379151332033519,,0.5379330826444083,0.30695688425025797,0.30695747891011055
0.0015648545326402686,"[-1.29000000e-06 -6.60000000e-07  1.86588000e-03  1.75579000e-03
  1.57079598e+00  1.57079733e+00  1.07505000e-03 -1.36048000e-03]",8,100,0.0007520684299378183,0.48059858008710593,0.48059858008710593,4.2205819530550803e-07,0.99999943,0.00151576,0.00075207,,,0.3162,0.31619938,-6.2e-07,1.3066,0.6379151331830932,,0.5379330837868312,0.30695737363540987,0.3069577311202494
0.0015670791119258177,"[-1.29000000e-06 -6.70000000e-07  1.86872000e-03  1.75815000e-03
  1.57079598e+00  1.57079735e+00  1.07658000e-03 -1.36242000e-03]",8,100,0.0007531375596520909,0.48059862213061016,0.48059862213061016,5.424972604026115e-07,0.99999943,0.00151794,0.00075314,,,0.3162,0.31619938,-6.2e-07,1.3066,0.637915133162384,,0.5379330849801472,0.306956852102115,0.30695745074421066
0.0015694178404417074,"[-1.29000000e-06 -6.70000000e-07  1.87171000e-03  1.76064000e-03
  1.57079598e+00  1.57079734e+00  1.07819000e-03 -1.36445000e-03]",8,100,0.0007542615493117967,0.48059858302488806,0.48059858302488806,4.749451896767198e-07,0.99999943,0.00152023,0.00075426,,,0.3162,0.31619938,-6.2e-07,1.3066,0.6379151331397175,,0.5379330862352311,0.30695677518932785,0.30695743170951434
0.0015715963814404736,"[-1.30000000e-06 -6.90000000e-07  1.87448000e-03  1.76291000e-03
  1.57079598e+00  1.57079737e+00  1.07969000e-03 -1.36634000e-03]",8,100,0.0007553085530807904,0.480598594718745,0.480598594718745,4.058642014969404e-07,0.99999943,0.00152234,0.00075531,,,0.3162,0.31619938,-6.2e-07,1.3066,0.6379151331188782,,0.5379330874066018,0.306957611147766,0.3069578446543676
0.0015740469712168296,"[-1.30000000e-06 -6.90000000e-07  1.87760000e-03  1.76552000e-03
  1.57079598e+00  1.57079737e+00  1.08137000e-03 -1.36848000e-03]",8,100,0.0007564863030949666,0.4805985782352916,0.4805985782352916,6.392003342777115e-07,0.99999943,0.00152474,0.00075649,,,0.3162,0.31619937,-6.3e-07,1.3066,0.6379151330951518,,0.537933088725203,0.30695716883392143,0.3069576320786703
0.0015765619562701555,"[-1.31000000e-06 -6.80000000e-07  1.88071000e-03  1.76794000e-03
  1.57079597e+00  1.57079736e+00  1.08310000e-03 -1.37066000e-03]",8,100,0.0007576950014385575,0.48059861435693396,0.48059861435693396,4.363333393043228e-07,0.99999943,0.00152705,0.0007577,,,0.3162,0.31619937,-6.3e-07,1.3066,0.6379151330710338,,0.5379330900814359,0.3069571569862908,0.3069576094729609
0.0015813932559204827,"[-1.32000000e-06 -6.60000000e-07  1.88678000e-03  1.77285000e-03
  1.57079597e+00  1.57079734e+00  1.08642000e-03 -1.37486000e-03]",8,100,0.0007600169172788477,0.48059860354943423,0.48059860354943423,4.5986757436801267e-07,0.99999942,0.00153164,0.00076002,,,0.3162,0.31619937,-6.3e-07,1.3066,0.637915133026487,,0.5379330926961272,0.3069572024689573,0.30695763871570914
0.0015848740615089169,"[-1.32000000e-06 -6.30000000e-07  1.89128000e-03  1.77656000e-03
  1.57079597e+00  1.57079731e+00  1.08881000e-03 -1.37789000e-03]",8,100,0.0007616897874571631,0.48059860155893347,0.48059860155893347,4.067402111692332e-07,0.99999942,0.00153508,0.00076169,,,0.3162,0.31619936,-6.4e-07,1.3066,0.6379151329941182,,0.5379330945855192,0.3069571955630554,0.3069576371640861
0.0015882231707602995,"[-1.33000000e-06 -5.90000000e-07  1.89542000e-03  1.77975000e-03
  1.57079597e+00  1.57079727e+00  1.09111000e-03 -1.38080000e-03]",8,100,0.0007632993646683687,0.4805985450740028,0.4805985450740028,4.819125086492554e-07,0.99999942,0.00153814,0.0007633,,,0.3162,0.31619936,-6.4e-07,1.3066,0.6379151329630784,,0.5379330964087936,0.30695717857947574,0.30695765673051056
0.0015917911099541952,"[-1.33000000e-06 -5.90000000e-07  1.90008000e-03  1.78385000e-03
  1.57079597e+00  1.57079728e+00  1.09356000e-03 -1.38390000e-03]",8,100,0.0007650141110488007,0.480598521381581,0.480598521381581,4.249341334888014e-07,0.99999941,0.00154182,0.00076502,,,0.3162,0.31619936,-6.4e-07,1.3066,0.6379151329286757,,0.537933098352391,0.306957268348411,0.30695771397332006
0.00159540847621286,"[-1.34000000e-06 -5.70000000e-07  1.90477000e-03  1.78789000e-03
  1.57079597e+00  1.57079726e+00  1.09605000e-03 -1.38705000e-03]",8,100,0.0007667526120057736,0.48059851389384667,0.48059851389384667,5.749622656536603e-07,0.99999941,0.00154548,0.00076675,,,0.3162,0.31619936,-6.4e-07,1.3066,0.6379151328939198,,0.5379331003279815,0.3069571596484142,0.30695766420971093
0.0015990728806320065,"[-1.35000000e-06 -5.90000000e-07  1.90957000e-03  1.79200000e-03
  1.57079596e+00  1.57079728e+00  1.09856000e-03 -1.39023000e-03]",8,100,0.0007685137193757786,0.48059850740635196,0.48059850740635196,4.6285885782164984e-07,0.99999941,0.00154921,0.00076851,,,0.3162,0.31619935,-6.5e-07,1.3066,0.6379151328576477,,0.5379331023325413,0.3069568482805475,0.30695751264593774
0.0016034687374680131,"[-1.36000000e-06 -5.90000000e-07  1.91542000e-03  1.79708000e-03
  1.57079596e+00  1.57079728e+00  1.10158000e-03 -1.39405000e-03]",8,100,0.0007706263615977439,0.4805984982689333,0.4805984982689333,4.918157774198467e-07,0.99999941,0.0015538,0.00077063,,,0.3162,0.31619935,-6.5e-07,1.3066,0.6379151328141471,,0.5379331047449771,0.30695712518684015,0.3069576566967317
0.0016074607793116066,"[-1.36000000e-06 -5.90000000e-07  1.92071000e-03  1.80162000e-03
  1.57079596e+00  1.57079728e+00  1.10433000e-03 -1.39753000e-03]",8,100,0.0007725449309174733,0.4805985509775187,0.4805985509775187,5.800675271480972e-07,0.9999994,0.00155792,0.00077255,,,0.3162,0.31619935,-6.5e-07,1.3066,0.6379151327755513,,0.5379331069438604,0.30695773052824993,0.30695793513520986
0.0016128399386878783,"[-1.37000000e-06 -6.20000000e-07  1.92774000e-03  1.80760000e-03
  1.57079596e+00  1.57079731e+00  1.10802000e-03 -1.40220000e-03]",8,100,0.0007751301468548432,0.4805984988686713,0.4805984988686713,5.223146851359442e-07,0.9999994,0.00156338,0.00077513,,,0.3162,0.31619934,-6.6e-07,1.3066,0.6379151327217064,,0.5379331099127769,0.3069574169450065,0.30695780487148155
0.0016162939255107288,"[-1.38000000e-06 -6.00000000e-07  1.93230000e-03  1.81151000e-03
  1.57079596e+00  1.57079730e+00  1.11039000e-03 -1.40520000e-03]",8,100,0.0007767901276902323,0.4805984877435216,0.4805984877435216,4.700019928232453e-07,0.9999994,0.00156693,0.00077679,,,0.3162,0.31619934,-6.6e-07,1.3066,0.6379151326875425,,0.5379331118258172,0.30695751668744975,0.3069578610459535
0.0016197479123335793,"[-1.39000000e-06 -5.80000000e-07  1.93688000e-03  1.81548000e-03
  1.57079596e+00  1.57079728e+00  1.11277000e-03 -1.40821000e-03]",8,100,0.0007784501084847958,0.4805984907846279,0.4805984907846279,5.856749656184464e-07,0.99999939,0.00157052,0.00077845,,,0.3162,0.31619933,-6.7e-07,1.3066,0.6379151326522897,,0.5379331137408228,0.3069569266957456,0.30695756554605313
0.0016228115410818606,"[-1.39000000e-06 -5.90000000e-07  1.94078000e-03  1.81868000e-03
  1.57079595e+00  1.57079729e+00  1.11487000e-03 -1.41087000e-03]",8,100,0.0007799224838719633,0.48059847379452547,0.48059847379452547,5.780234965286167e-07,0.99999939,0.00157349,0.00077992,,,0.3162,0.31619933,-6.7e-07,1.3066,0.6379151326223028,,0.5379331154469134,0.3069570937290922,0.3069576580811892
0.0016258751698301419,"[-1.40000000e-06 -5.90000000e-07  1.94477000e-03  1.82210000e-03
  1.57079595e+00  1.57079729e+00  1.11698000e-03 -1.41353000e-03]",8,100,0.0007813948591818341,0.48059851110141966,0.48059851110141966,5.375345684023375e-07,0.99999939,0.00157659,0.0007814,,,0.3162,0.31619933,-6.7e-07,1.3066,0.637915132591553,,0.5379331171548254,0.30695724982790984,0.3069577190549169
0.0016294864852761698,"[-1.40000000e-06 -5.90000000e-07  1.94951000e-03  1.82618000e-03
  1.57079595e+00  1.57079729e+00  1.11946000e-03 -1.41667000e-03]",8,100,0.0007831304518255293,0.48059845973737986,0.48059845973737986,5.392625733661809e-07,0.99999939,0.00158029,0.00078313,,,0.3162,0.31619933,-6.7e-07,1.3066,0.6379151325564029,,0.5379331191752365,0.3069573726191412,0.3069578061462178
0.0016339084526112275,"[-1.41000000e-06 -5.90000000e-07  1.95499000e-03  1.83035000e-03
  1.57079595e+00  1.57079729e+00  1.12249000e-03 -1.42052000e-03]",8,100,0.0007852556427243853,0.48059843402139285,0.48059843402139285,4.6880427314757596e-07,0.99999938,0.00158432,0.00078526,,,0.3162,0.31619932,-6.8e-07,1.3066,0.6379151325116807,,0.5379331216523378,0.30695762375920005,0.30695794531386134
0.0016373198525869274,"[-1.42000000e-06 -5.80000000e-07  1.95946000e-03  1.83421000e-03
  1.57079595e+00  1.57079729e+00  1.12484000e-03 -1.42348000e-03]",8,100,0.0007868951562564336,0.4805984902297276,0.4805984902297276,6.025696548762436e-07,0.99999938,0.00158782,0.0007869,,,0.3162,0.31619932,-6.8e-07,1.3066,0.6379151324788221,,0.5379331235711853,0.30695719326261417,0.3069577040113529
0.0016407312525626274,"[-1.42000000e-06 -6.00000000e-07  1.96380000e-03  1.83783000e-03
  1.57079595e+00  1.57079731e+00  1.12718000e-03 -1.42645000e-03]",8,100,0.0007885346698567312,0.4805984478018719,0.4805984478018719,5.524504262454431e-07,0.99999938,0.00159115,0.00078854,,,0.3162,0.31619932,-6.8e-07,1.3066,0.6379151324437656,,0.5379331254896228,0.3069571398809666,0.3069576986705105
0.0016457097710324909,"[-1.43000000e-06 -6.00000000e-07  1.97006000e-03  1.84286000e-03
  1.57079594e+00  1.57079731e+00  1.13060000e-03 -1.43078000e-03]",8,100,0.0007909273382122254,0.48059840973600737,0.48059840973600737,4.5968016611069245e-07,0.99999937,0.00159587,0.00079093,,,0.3162,0.31619931,-6.9e-07,1.3066,0.637915132395681,,0.5379331283044029,0.30695769919621296,0.3069579980299183
0.0016517352525106876,"[-1.45000000e-06 -6.20000000e-07  1.97777000e-03  1.84900000e-03
  1.57079594e+00  1.57079734e+00  1.13474000e-03 -1.43602000e-03]",8,100,0.000793823175222489,0.48059841772788503,0.48059841772788503,5.960365030033444e-07,0.99999937,0.00160167,0.00079382,,,0.3162,0.31619931,-6.9e-07,1.3066,0.6379151323336286,,0.5379331317148242,0.30695706278167034,0.3069576776869739
0.0016553200914997642,"[-1.45000000e-06 -6.50000000e-07  1.98236000e-03  1.85278000e-03
  1.57079594e+00  1.57079737e+00  1.13720000e-03 -1.43913000e-03]",8,100,0.0007955460432205357,0.48059841734425657,0.48059841734425657,5.330982918767783e-07,0.99999937,0.00160517,0.00079555,,,0.3162,0.3161993,-7e-07,1.3066,0.637915132297515,,0.5379331337523213,0.3069575399009209,0.306957917449719
0.0016589049304888408,"[-1.46000000e-06 -6.60000000e-07  1.98710000e-03  1.85691000e-03
  1.57079594e+00  1.57079737e+00  1.13967000e-03 -1.44225000e-03]",8,100,0.0007972689110781966,0.4805983865085294,0.4805983865085294,4.5884846078467955e-07,0.99999936,0.00160889,0.00079727,,,0.3162,0.3161993,-7e-07,1.3066,0.6379151322611532,,0.5379331357936108,0.3069575477597532,0.30695793721938114
0.0016631672514122889,"[-1.47000000e-06 -6.30000000e-07  1.99272000e-03  1.86182000e-03
  1.57079593e+00  1.57079735e+00  1.14260000e-03 -1.44596000e-03]",8,100,0.0007993173756442516,0.48059839406173605,0.48059839406173605,4.7123089780658817e-07,0.99999936,0.00161331,0.00079932,,,0.3162,0.31619929,-7.1e-07,1.3066,0.6379151322159328,,0.5379331382229373,0.3069576054342918,0.30695796364125466
0.0016672219301798491,"[-1.48000000e-06 -6.50000000e-07  1.99801000e-03  1.86644000e-03
  1.57079593e+00  1.57079738e+00  1.14538000e-03 -1.44948000e-03]",8,100,0.0008012660477299903,0.4805983626935246,0.4805983626935246,4.6380530781236166e-07,0.99999936,0.00161746,0.00080127,,,0.3162,0.31619929,-7.1e-07,1.3066,0.6379151321738444,,0.5379331405428529,0.30695739814385153,0.30695787623150395
0.001671144924424965,"[-1.48000000e-06 -6.50000000e-07  2.00302000e-03  1.87067000e-03
  1.57079593e+00  1.57079737e+00  1.14808000e-03 -1.45289000e-03]",8,100,0.0008031514324865604,0.4805984232432397,0.4805984232432397,4.737608042365564e-07,0.99999935,0.00162134,0.00080315,,,0.3162,0.31619929,-7.1e-07,1.3066,0.637915132133131,,0.5379331427932957,0.30695719948974054,0.30695774892957406
0.0016748024506540063,"[-1.49000000e-06 -6.30000000e-07  2.00795000e-03  1.87503000e-03
  1.57079593e+00  1.57079735e+00  1.15059000e-03 -1.45607000e-03]",8,100,0.0008049092335257397,0.4805983631416407,0.4805983631416407,6.379514472951382e-07,0.99999935,0.00162524,0.00080491,,,0.3162,0.31619928,-7.2e-07,1.3066,0.6379151320943942,,0.5379331448956598,0.30695748478627805,0.30695792151375667
0.0016776006223175029,"[-1.50000000e-06 -6.30000000e-07  2.01166000e-03  1.87825000e-03
  1.57079593e+00  1.57079735e+00  1.15251000e-03 -1.45850000e-03]",8,100,0.000806254030210724,0.4805983588705214,0.4805983588705214,5.006869892479206e-07,0.99999935,0.00162814,0.00080626,,,0.3162,0.31619928,-7.2e-07,1.3066,0.6379151320660603,,0.5379331465101569,0.30695731875772503,0.3069578413594217
0.0016803987939809995,"[-1.50000000e-06 -6.10000000e-07  2.01521000e-03  1.88113000e-03
  1.57079593e+00  1.57079734e+00  1.15443000e-03 -1.46094000e-03]",8,100,0.0008075988269963773,0.4805983545205644,0.4805983545205644,4.2365603390548143e-07,0.99999935,0.00163084,0.0008076,,,0.3162,0.31619928,-7.2e-07,1.3066,0.637915132037477,,0.5379331481270496,0.30695776458342144,0.3069580671712984
0.0016835089344267428,"[-1.51000000e-06 -6.20000000e-07  2.01929000e-03  1.88467000e-03
  1.57079593e+00  1.57079734e+00  1.15657000e-03 -1.46364000e-03]",8,100,0.0008090935553606037,0.48059833633141297,0.48059833633141297,6.250357116023828e-07,0.99999935,0.00163403,0.00080909,,,0.3162,0.31619928,-7.2e-07,1.3066,0.6379151320051898,,0.53793314992746,0.3069575594079296,0.30695797422543386
0.0016860457924840594,"[-1.51000000e-06 -6.10000000e-07  2.02252000e-03  1.88728000e-03
  1.57079592e+00  1.57079734e+00  1.15831000e-03 -1.46585000e-03]",8,100,0.0008103127652039912,0.48059839514657277,0.48059839514657277,5.91512778104931e-07,0.99999934,0.00163647,0.00081031,,,0.3162,0.31619927,-7.3e-07,1.3066,0.6379151319784236,,0.5379331513979583,0.3069576010373338,0.30695796750891546
0.001688582650541376,"[-1.52000000e-06 -6.00000000e-07  2.02587000e-03  1.89031000e-03
  1.57079592e+00  1.57079733e+00  1.16006000e-03 -1.46805000e-03]",8,100,0.0008115319749546228,0.4805983270334621,0.4805983270334621,5.894236981484694e-07,0.99999934,0.00163915,0.00081153,,,0.3162,0.31619927,-7.3e-07,1.3066,0.6379151319519721,,0.5379331528708373,0.30695723826085447,0.3069578195921646
0.001691176622045513,"[-1.52000000e-06 -5.90000000e-07  2.02930000e-03  1.89319000e-03
  1.57079592e+00  1.57079732e+00  1.16184000e-03 -1.47031000e-03]",8,100,0.0008127786333047747,0.4805983447699893,0.4805983447699893,6.054856520105403e-07,0.99999934,0.0016418,0.00081278,,,0.3162,0.31619927,-7.3e-07,1.3066,0.6379151319264547,,0.5379331543828745,0.30695763188041864,0.3069580086338198
0.0016945021716819589,"[-1.53000000e-06 -5.90000000e-07  2.03366000e-03  1.89700000e-03
  1.57079592e+00  1.57079732e+00  1.16412000e-03 -1.47320000e-03]",8,100,0.0008143768868932379,0.48059833395572027,0.48059833395572027,4.632020327555203e-07,0.99999934,0.00164522,0.00081438,,,0.3162,0.31619927,-7.3e-07,1.3066,0.6379151318927556,,0.5379331563237372,0.30695769391015093,0.306958045816437
0.001698621953502178,"[-1.54000000e-06 -6.00000000e-07  2.03892000e-03  1.90144000e-03
  1.57079592e+00  1.57079733e+00  1.16695000e-03 -1.47678000e-03]",8,100,0.0008163568472027045,0.4805983626362674,0.4805983626362674,5.169983160047568e-07,0.99999933,0.00164929,0.00081636,,,0.3162,0.31619926,-7.4e-07,1.3066,0.6379151318488924,,0.5379331587292515,0.30695722363378297,0.30695779809718665
0.0017026627102996658,"[-1.54000000e-06 -5.90000000e-07  2.04413000e-03  1.90588000e-03
  1.57079592e+00  1.57079733e+00  1.16973000e-03 -1.48029000e-03]",8,100,0.0008182988281498667,0.48059831918853824,0.48059831918853824,5.674018556210676e-07,0.99999933,0.00165333,0.0008183,,,0.3162,0.31619926,-7.4e-07,1.3066,0.6379151318068964,,0.5379331610971565,0.30695765576141404,0.3069580362258612
0.001706375632564847,"[-1.55000000e-06 -5.80000000e-07  2.04900000e-03  1.91008000e-03
  1.57079591e+00  1.57079732e+00  1.17228000e-03 -1.48352000e-03]",8,100,0.0008200832522808584,0.48059827783607884,0.48059827783607884,4.923523740954069e-07,0.99999933,0.00165713,0.00082008,,,0.3162,0.31619925,-7.5e-07,1.3066,0.6379151317696232,,0.5379331632818478,0.3069578696728601,0.3069581641478516
0.001710071524930186,"[-1.56000000e-06 -5.80000000e-07  2.05376000e-03  1.91406000e-03
  1.57079591e+00  1.57079732e+00  1.17482000e-03 -1.48673000e-03]",8,100,0.0008218594918962447,0.480598273951173,0.480598273951173,6.068275293288824e-07,0.99999932,0.00166079,0.00082186,,,0.3162,0.31619925,-7.5e-07,1.3066,0.6379151317315467,,0.5379331654596398,0.30695715210891855,0.30695780832185576
0.0017141176448457944,"[-1.57000000e-06 -5.50000000e-07  2.05920000e-03  1.91954000e-03
  1.57079591e+00  1.57079730e+00  1.17760000e-03 -1.49025000e-03]",8,100,0.0008238040500754439,0.48059827502550695,0.48059827502550695,7.061108952436918e-07,0.99999932,0.00166539,0.0008238,,,0.3162,0.31619925,-7.5e-07,1.3066,0.6379151316898733,,0.537933167848279,0.3069574632975106,0.3069579645941485
0.0017185122387898821,"[-1.58000000e-06 -5.70000000e-07  2.06491000e-03  1.92459000e-03
  1.57079591e+00  1.57079732e+00  1.18062000e-03 -1.49407000e-03]",8,100,0.0008259160843762932,0.4805982817442072,0.4805982817442072,5.411756394782358e-07,0.99999932,0.0016699,0.00082592,,,0.3162,0.31619924,-7.6e-07,1.3066,0.637915131644441,,0.5379331704508125,0.3069575761889762,0.3069580191121521
0.00172301297503883,"[-1.58000000e-06 -5.80000000e-07  2.07074000e-03  1.92949000e-03
  1.57079591e+00  1.57079733e+00  1.18371000e-03 -1.49799000e-03]",8,100,0.000828079130461113,0.48059826373814496,0.48059826373814496,4.842616176109102e-07,0.99999931,0.0016744,0.00082808,,,0.3162,0.31619924,-7.6e-07,1.3066,0.6379151315976003,,0.5379331731236182,0.30695763746384286,0.3069580597396707
0.00172969819322043,"[-1.6000000e-06 -5.5000000e-07  2.0794900e-03  1.9368100e-03
  1.5707959e+00  1.5707973e+00  1.1883000e-03 -1.5038000e-03]",8,100,0.0008312920346406758,0.4805982544883515,0.4805982544883515,6.319898369865767e-07,0.99999931,0.00168113,0.00083129,,,0.3162,0.31619923,-7.7e-07,1.3066,0.6379151315282549,,0.5379331771074258,0.30695746994031564,0.30695798241524563
0.00173590447316327,"[-1.6100000e-06 -5.5000000e-07  2.0873500e-03  1.9432800e-03
  1.5707959e+00  1.5707973e+00  1.1925700e-03 -1.5091900e-03]",8,100,0.0008342747620595876,0.4805982301002529,0.4805982301002529,5.999723694209337e-07,0.9999993,0.00168713,0.00083427,,,0.3162,0.31619923,-7.7e-07,1.3066,0.6379151314633652,,0.5379331808200464,0.30695773546976773,0.3069581287571593
0.0017408677516315206,"[-1.62000000e-06 -5.70000000e-07  2.09387000e-03  1.94925000e-03
  1.57079590e+00  1.57079733e+00  1.19598000e-03 -1.51351000e-03]",8,100,0.000836660104863759,0.480598205022121,0.480598205022121,6.128289831506166e-07,0.9999993,0.00169238,0.00083666,,,0.3162,0.31619922,-7.8e-07,1.3066,0.6379151314114683,,0.5379331838011278,0.30695753966525974,0.30695804439795144
0.001745792438322007,"[-1.63000000e-06 -5.70000000e-07  2.10000000e-03  1.95407000e-03
  1.57079590e+00  1.57079733e+00  1.19936000e-03 -1.51779000e-03]",8,100,0.0008390269007547541,0.4805982575228305,0.4805982575228305,4.981934287827593e-07,0.9999993,0.00169695,0.00083903,,,0.3162,0.31619922,-7.8e-07,1.3066,0.6379151313583135,,0.5379331867638424,0.3069572961370165,0.30695789888343894
0.0017507602029286126,"[-1.64000000e-06 -5.50000000e-07  2.10637000e-03  1.95932000e-03
  1.57079589e+00  1.57079731e+00  1.20277000e-03 -1.52211000e-03]",8,100,0.0008414143996146403,0.48059824583006827,0.48059824583006827,6.62709675019583e-07,0.99999929,0.00170181,0.00084141,,,0.3162,0.31619921,-7.9e-07,1.3066,0.6379151313043452,,0.5379331897615249,0.30695726191275635,0.30695788888967124
0.001754551636312198,"[-1.65000000e-06 -5.30000000e-07  2.11135000e-03  1.96355000e-03
  1.57079589e+00  1.57079730e+00  1.20538000e-03 -1.52541000e-03]",8,100,0.0008432365556366095,0.48059818812418836,0.48059818812418836,4.825395541646259e-07,0.99999929,0.00170567,0.00084324,,,0.3162,0.31619921,-7.9e-07,1.3066,0.6379151312645004,,0.5379331920582304,0.3069572296592113,0.3069579016445945
0.0017583430696957835,"[-1.66000000e-06 -5.40000000e-07  2.11621000e-03  1.96750000e-03
  1.57079589e+00  1.57079731e+00  1.20798000e-03 -1.52870000e-03]",8,100,0.0008450587117280448,0.48059821931709695,0.48059821931709695,4.1530854845840905e-07,0.99999929,0.00170936,0.00084506,,,0.3162,0.3161992,-8e-07,1.3066,0.6379151312233158,,0.5379331943577044,0.30695755314702533,0.3069580495469827
0.0017640999871817674,"[-1.67000000e-06 -5.60000000e-07  2.12360000e-03  1.97398000e-03
  1.57079589e+00  1.57079733e+00  1.21194000e-03 -1.53371000e-03]",8,100,0.0008478254758824351,0.4805981658746652,0.4805981658746652,4.844655144452314e-07,0.99999928,0.00171518,0.00084783,,,0.3162,0.3161992,-8e-07,1.3066,0.6379151311613596,,0.5379331978606322,0.3069576051939954,0.3069581030062677
0.0017681759750554622,"[-1.68000000e-06 -5.60000000e-07  2.12899000e-03  1.97875000e-03
  1.57079588e+00  1.57079733e+00  1.21474000e-03 -1.53725000e-03]",8,100,0.0008497843881295922,0.48059814562369635,0.48059814562369635,4.359191386499138e-07,0.99999928,0.00171944,0.00084978,,,0.3162,0.31619919,-8.1e-07,1.3066,0.637915131117971,,0.5379332003498474,0.3069578861255532,0.3069582544492324
0.001772251962929157,"[-1.68000000e-06 -5.70000000e-07  2.13438000e-03  1.98341000e-03
  1.57079588e+00  1.57079734e+00  1.21754000e-03 -1.54079000e-03]",8,100,0.0008517433003328729,0.48059814705353987,0.48059814705353987,7.004362052583491e-07,0.99999927,0.00172366,0.00085174,,,0.3162,0.31619919,-8.1e-07,1.3066,0.637915131074188,,0.5379332028451775,0.3069574904549842,0.3069580571744329
0.0017762818307958457,"[-1.69000000e-06 -5.60000000e-07  2.13986000e-03  1.98905000e-03
  1.57079588e+00  1.57079733e+00  1.22031000e-03 -1.54430000e-03]",8,100,0.0008536800471754777,0.4805981497432599,0.4805981497432599,6.788475204533037e-07,0.99999927,0.00172834,0.00085368,,,0.3162,0.31619919,-8.1e-07,1.3066,0.6379151310293416,,0.5379332053164346,0.30695720625360956,0.30695791501669967
0.0017800125529989132,"[-1.70000000e-06 -5.30000000e-07  2.14484000e-03  1.99348000e-03
  1.57079588e+00  1.57079731e+00  1.22287000e-03 -1.54754000e-03]",8,100,0.0008554730252293407,0.4805981332007488,0.4805981332007488,6.285207886179283e-07,0.99999927,0.00173229,0.00085547,,,0.3162,0.31619918,-8.2e-07,1.3066,0.6379151309893425,,0.5379332076114346,0.3069578550608142,0.30695824851810205
0.0017845212050488749,"[-1.71000000e-06 -5.00000000e-07  2.15098000e-03  1.99970000e-03
  1.57079588e+00  1.57079728e+00  1.22597000e-03 -1.55146000e-03]",8,100,0.0008576398747595615,0.48059811938763536,0.48059811938763536,6.029630446954526e-07,0.99999926,0.00173749,0.00085764,,,0.3162,0.31619918,-8.2e-07,1.3066,0.637915130939069,,0.5379332103890052,0.30695746358067766,0.30695806080537547
0.0017876895454213744,"[-1.72000000e-06 -5.00000000e-07  2.15508000e-03  2.00324000e-03
  1.57079587e+00  1.57079728e+00  1.22814000e-03 -1.55422000e-03]",8,100,0.0008591625732127419,0.48059809270489806,0.48059809270489806,5.35702430508118e-07,0.99999926,0.0017407,0.00085916,,,0.3162,0.31619918,-8.2e-07,1.3066,0.6379151309054126,,0.5379332123496082,0.30695748611979284,0.30695808587890766
0.0017908578857938739,"[-1.72000000e-06 -5.10000000e-07  2.15911000e-03  2.00657000e-03
  1.57079587e+00  1.57079729e+00  1.23032000e-03 -1.55697000e-03]",8,100,0.0008606852717070867,0.4805981147836762,0.4805981147836762,6.179573801806606e-07,0.99999926,0.00174378,0.00086069,,,0.3162,0.31619917,-8.3e-07,1.3066,0.6379151308722696,,0.537933214314634,0.3069580828232827,0.3069583746021466
0.0017946699590975542,"[-1.73000000e-06 -4.90000000e-07  2.16403000e-03  2.01144000e-03
  1.57079587e+00  1.57079727e+00  1.23294000e-03 -1.56028000e-03]",8,100,0.0008625173469621815,0.4805980956785836,0.4805980956785836,5.921653320473771e-07,0.99999926,0.0017479,0.00086252,,,0.3162,0.31619917,-8.3e-07,1.3066,0.6379151308295559,,0.5379332166784089,0.3069581976233134,0.30695844236592057
0.0017998803416900784,"[-1.74000000e-06 -5.00000000e-07  2.17088000e-03  2.01733000e-03
  1.57079587e+00  1.57079729e+00  1.23652000e-03 -1.56481000e-03]",8,100,0.0008650214468701636,0.480598077325808,0.480598077325808,5.638251700093055e-07,0.99999925,0.00175324,0.00086502,,,0.3162,0.31619916,-8.4e-07,1.3066,0.6379151307717703,,0.5379332199185217,0.30695778670048574,0.30695824734487215
0.001805091950841632,"[-1.75000000e-06 -4.60000000e-07  2.17780000e-03  2.02334000e-03
  1.57079587e+00  1.57079725e+00  1.24010000e-03 -1.56935000e-03]",8,100,0.0008675261361351676,0.48059806770791325,0.48059806770791325,6.139685671280215e-07,0.99999925,0.00175866,0.00086753,,,0.3162,0.31619916,-8.4e-07,1.3066,0.6379151307152454,,0.537933223173609,0.3069576743288075,0.3069581974089183
0.0018100381042986276,"[-1.76000000e-06 -4.60000000e-07  2.18405000e-03  2.02842000e-03
  1.57079586e+00  1.57079725e+00  1.24350000e-03 -1.57365000e-03]",8,100,0.0008699032481211862,0.4805980540637943,0.4805980540637943,4.910501732001959e-07,0.99999924,0.0017634,0.0008699,,,0.3162,0.31619915,-8.5e-07,1.3066,0.6379151306596891,,0.5379332262698138,0.3069571438435367,0.30695794027172235
0.0018129359157243532,"[-1.77000000e-06 -4.60000000e-07  2.18791000e-03  2.03180000e-03
  1.57079586e+00  1.57079725e+00  1.24549000e-03 -1.57617000e-03]",8,100,0.0008712959306020878,0.48059806954930884,0.48059806954930884,5.83525547087481e-07,0.99999924,0.00176644,0.0008713,,,0.3162,0.31619915,-8.5e-07,1.3066,0.6379151306261168,,0.5379332280852271,0.306957891808998,0.30695830771985144
0.0018158337271500789,"[-1.77000000e-06 -4.50000000e-07  2.19176000e-03  2.03517000e-03
  1.57079586e+00  1.57079725e+00  1.24748000e-03 -1.57868000e-03]",8,100,0.0008726886130836514,0.48059802931876316,0.48059802931876316,6.136207602149579e-07,0.99999924,0.00176947,0.00087269,,,0.3162,0.31619915,-8.5e-07,1.3066,0.6379151305943315,,0.5379332299068218,0.30695743377639967,0.30695809894907133
0.0018188201059298956,"[-1.78000000e-06 -4.40000000e-07  2.19563000e-03  2.03842000e-03
  1.57079586e+00  1.57079724e+00  1.24953000e-03 -1.58128000e-03]",8,100,0.0008741238609151299,0.48059808442321594,0.48059808442321594,5.059733768046046e-07,0.99999924,0.00177245,0.00087412,,,0.3162,0.31619914,-8.6e-07,1.3066,0.6379151305605718,,0.5379332317867612,0.3069574363767256,0.30695807470611114
0.0018218064847097123,"[-1.79000000e-06 -4.50000000e-07  2.19952000e-03  2.04171000e-03
  1.57079586e+00  1.57079725e+00  1.25158000e-03 -1.58388000e-03]",8,100,0.0008755591087178369,0.4805980437809355,0.4805980437809355,4.6722738917716635e-07,0.99999923,0.00177546,0.00087556,,,0.3162,0.31619914,-8.6e-07,1.3066,0.63791513052779,,0.5379332336711488,0.3069576130712364,0.3069581835281615
0.0018258235656096195,"[-1.80000000e-06 -4.30000000e-07  2.20459000e-03  2.04583000e-03
  1.57079585e+00  1.57079723e+00  1.25434000e-03 -1.58737000e-03]",8,100,0.0008774897100488261,0.480598006207437,0.480598006207437,5.433131671565794e-07,0.99999923,0.00177931,0.00087749,,,0.3162,0.31619914,-8.6e-07,1.3066,0.6379151304824939,,0.5379332362100089,0.306957922164774,0.30695835740210964
0.0018290212922540594,"[-1.80000000e-06 -4.20000000e-07  2.20883000e-03  2.04945000e-03
  1.57079585e+00  1.57079722e+00  1.25654000e-03 -1.59015000e-03]",8,100,0.000879026531091554,0.48059803570369647,0.48059803570369647,6.631223283703881e-07,0.99999923,0.00178261,0.00087903,,,0.3162,0.31619913,-8.7e-07,1.3066,0.6379151304452012,,0.537933238232403,0.3069576416477227,0.30695820397893714
0.0018313268565979997,"[-1.81000000e-06 -4.10000000e-07  2.21184000e-03  2.05203000e-03
  1.57079585e+00  1.57079722e+00  1.25812000e-03 -1.59215000e-03]",8,100,0.0008801345807440709,0.48059798901294953,0.48059798901294953,4.6108794678327267e-07,0.99999923,0.00178495,0.00088014,,,0.3162,0.31619913,-8.7e-07,1.3066,0.6379151304192646,,0.5379332396949912,0.3069573624771268,0.3069580875644134
0.00183363242094194,"[-1.81000000e-06 -4.00000000e-07  2.21482000e-03  2.05452000e-03
  1.57079585e+00  1.57079720e+00  1.25971000e-03 -1.59416000e-03]",8,100,0.0008812426304168414,0.48059800524917146,0.48059800524917146,6.900965342049286e-07,0.99999922,0.00178724,0.00088124,,,0.3162,0.31619913,-8.7e-07,1.3066,0.6379151303937473,,0.5379332411608182,0.30695765384464785,0.30695822617799173
0.001835891842263327,"[-1.82000000e-06 -3.80000000e-07  2.21784000e-03  2.05715000e-03
  1.57079585e+00  1.57079719e+00  1.26126000e-03 -1.59612000e-03]",8,100,0.0008823285037317982,0.480597995800054,0.480597995800054,6.536266218914851e-07,0.99999922,0.00178961,0.00088233,,,0.3162,0.31619913,-8.7e-07,1.3066,0.6379151303679327,,0.5379332425978196,0.3069577823717593,0.3069582957012751
0.0018387385708548373,"[-1.82000000e-06 -3.90000000e-07  2.22159000e-03  2.06039000e-03
  1.57079585e+00  1.57079719e+00  1.26321000e-03 -1.59860000e-03]",8,100,0.0008836966357690282,0.48059797274909155,0.48059797274909155,4.4971841643873004e-07,0.99999922,0.00179254,0.0008837,,,0.3162,0.31619912,-8.8e-07,1.3066,0.6379151303356669,,0.5379332444119446,0.3069577290435973,0.30695828102250267
0.0018425368341437806,"[-1.83000000e-06 -3.60000000e-07  2.22663000e-03  2.06471000e-03
  1.57079585e+00  1.57079716e+00  1.26582000e-03 -1.60190000e-03]",8,100,0.0008855220734086835,0.4805980435617961,0.4805980435617961,6.031771776600227e-07,0.99999922,0.00179647,0.00088552,,,0.3162,0.31619912,-8.8e-07,1.3066,0.6379151302937048,,0.5379332468385197,0.3069577120920659,0.30695823972757974
0.0018461276473815342,"[-1.84000000e-06 -3.60000000e-07  2.23119000e-03  2.06846000e-03
  1.57079584e+00  1.57079717e+00  1.26829000e-03 -1.60502000e-03]",8,100,0.0008872478111273438,0.48059794345859663,0.48059794345859663,5.092379713572726e-07,0.99999921,0.00179995,0.00088725,,,0.3162,0.31619912,-8.8e-07,1.3066,0.6379151302530697,,0.5379332491362491,0.3069573202120924,0.3069580930458544
0.001850622523561589,"[-1.85000000e-06 -3.50000000e-07  2.23698000e-03  2.07316000e-03
  1.57079584e+00  1.57079716e+00  1.27138000e-03 -1.60893000e-03]",8,100,0.0008894080395850227,0.4805980320001494,0.4805980320001494,5.60886264096743e-07,0.99999921,0.00180434,0.00088941,,,0.3162,0.31619911,-8.9e-07,1.3066,0.6379151302006167,,0.5379332520161862,0.3069575254630313,0.3069581545584005
0.00185492130955426,"[-1.86000000e-06 -3.70000000e-07  2.24277000e-03  2.07822000e-03
  1.57079584e+00  1.57079719e+00  1.27433000e-03 -1.61267000e-03]",8,100,0.0008914740272142239,0.48059793532511363,0.48059793532511363,5.118855054407829e-07,0.99999921,0.0018089,0.00089147,,,0.3162,0.31619911,-8.9e-07,1.3066,0.6379151301507618,,0.5379332547778427,0.3069576402262073,0.3069582597826439
0.0018598650561390347,"[-1.87000000e-06 -4.10000000e-07  2.24929000e-03  2.08375000e-03
  1.57079584e+00  1.57079723e+00  1.27773000e-03 -1.61697000e-03]",8,100,0.0008938499816303939,0.48059792433004794,0.48059792433004794,5.008873173347559e-07,0.9999992,0.00181395,0.00089385,,,0.3162,0.3161991,-9e-07,1.3066,0.6379151300947118,,0.537933257966765,0.30695759080742235,0.30695824195191845
0.0018638990513900752,"[-1.88000000e-06 -4.30000000e-07  2.25433000e-03  2.08790000e-03
  1.57079583e+00  1.57079725e+00  1.28050000e-03 -1.62047000e-03]",8,100,0.0008957887116561573,0.480597929788638,0.480597929788638,5.005364427944088e-07,0.9999992,0.00181779,0.00089579,,,0.3162,0.3161991,-9e-07,1.3066,0.6379151300491501,,0.5379332605752217,0.3069575460354608,0.3069582182467789
0.0018679330466411157,"[-1.89000000e-06 -4.20000000e-07  2.25951000e-03  2.09214000e-03
  1.57079583e+00  1.57079724e+00  1.28327000e-03 -1.62398000e-03]",8,100,0.000897727441516948,0.4805979233659939,0.4805979233659939,5.202876296513354e-07,0.99999919,0.00182173,0.00089773,,,0.3162,0.31619909,-9.1e-07,1.3066,0.6379151300015313,,0.5379332631860474,0.3069574580712692,0.3069581786568054
0.0018703873928826954,"[-1.89000000e-06 -4.30000000e-07  2.26263000e-03  2.09464000e-03
  1.57079583e+00  1.57079725e+00  1.28496000e-03 -1.62611000e-03]",8,100,0.0008989069953043821,0.48059797920847125,0.48059797920847125,5.798322194804396e-07,0.99999919,0.00182409,0.00089891,,,0.3162,0.31619909,-9.1e-07,1.3066,0.6379151299734133,,0.5379332647790376,0.30695786016186777,0.30695835366081947
0.0018728417391242751,"[-1.90000000e-06 -4.20000000e-07  2.26585000e-03  2.09743000e-03
  1.57079583e+00  1.57079724e+00  1.28664000e-03 -1.62825000e-03]",8,100,0.0009000865489809049,0.4805979725462768,0.4805979725462768,5.638534598678367e-07,0.99999919,0.00182661,0.00090009,,,0.3162,0.31619909,-9.1e-07,1.3066,0.6379151299450008,,0.5379332663740735,0.30695772027633994,0.30695828771741074
0.001875211935211883,"[-1.90000000e-06 -4.20000000e-07  2.26893000e-03  2.10001000e-03
  1.57079583e+00  1.57079724e+00  1.28827000e-03 -1.63031000e-03]",8,100,0.0009012256602904171,0.48059789175286666,0.48059789175286666,6.662003815103404e-07,0.99999919,0.00182898,0.00090123,,,0.3162,0.31619909,-9.1e-07,1.3066,0.6379151299179456,,0.5379332679178844,0.30695786761700283,0.30695840098879357
0.0018776383150085282,"[-1.91000000e-06 -4.40000000e-07  2.27204000e-03  2.10264000e-03
  1.57079583e+00  1.57079726e+00  1.28994000e-03 -1.63242000e-03]",8,100,0.0009023917733908737,0.4805978833349259,0.4805978833349259,5.933828222399691e-07,0.99999919,0.00183139,0.00090239,,,0.3162,0.31619908,-9.2e-07,1.3066,0.6379151298904056,,0.5379332694996478,0.3069577350687972,0.306958339551217
0.001880394553589779,"[-1.91000000e-06 -4.40000000e-07  2.27572000e-03  2.10595000e-03
  1.57079583e+00  1.57079726e+00  1.29183000e-03 -1.63481000e-03]",8,100,0.0009037164157852258,0.4805979567662017,0.4805979567662017,5.875180311167055e-07,0.99999918,0.00183432,0.00090372,,,0.3162,0.31619908,-9.2e-07,1.3066,0.6379151298581395,,0.5379332712976148,0.3069575828682721,0.30695822905901954
0.0018839195714674608,"[-1.92000000e-06 -4.50000000e-07  2.28038000e-03  2.10993000e-03
  1.57079582e+00  1.57079728e+00  1.29425000e-03 -1.63788000e-03]",8,100,0.000905410531892244,0.48059788076681303,0.48059788076681303,5.612957503237715e-07,0.99999918,0.00183795,0.00090541,,,0.3162,0.31619908,-9.2e-07,1.3066,0.6379151298176315,,0.5379332736028013,0.306958013269523,0.30695848193738623
0.001887513454021506,"[-1.93000000e-06 -4.60000000e-07  2.28498000e-03  2.11386000e-03
  1.57079582e+00  1.57079730e+00  1.29672000e-03 -1.64100000e-03]",8,100,0.0009071377443311691,0.4805978894282912,0.4805978894282912,4.746403611378696e-07,0.99999918,0.00184152,0.00090714,,,0.3162,0.31619907,-9.3e-07,1.3066,0.6379151297742442,,0.537933275953624,0.30695766738465824,0.3069583060076771
0.0018915845278883177,"[-1.94000000e-06 -4.40000000e-07  2.29037000e-03  2.11862000e-03
  1.57079582e+00  1.57079727e+00  1.29952000e-03 -1.64454000e-03]",8,100,0.0009090942937049168,0.48059785903787705,0.48059785903787705,5.273080642025385e-07,0.99999917,0.00184578,0.0009091,,,0.3162,0.31619907,-9.3e-07,1.3066,0.6379151297267638,,0.5379332786267873,0.30695807503576433,0.30695852577538024
0.0018957466683363385,"[-1.95000000e-06 -4.40000000e-07  2.29579000e-03  2.12318000e-03
  1.57079582e+00  1.57079728e+00  1.30238000e-03 -1.64816000e-03]",8,100,0.0009110946095296749,0.48059783023758823,0.48059783023758823,5.335896906780921e-07,0.99999917,0.00184996,0.0009111,,,0.3162,0.31619906,-9.4e-07,1.3066,0.6379151296785168,,0.5379332813668977,0.30695778201346996,0.306958394475645
0.001900137933444375,"[-1.96000000e-06 -4.40000000e-07  2.30153000e-03  2.12816000e-03
  1.57079582e+00  1.57079728e+00  1.30539000e-03 -1.65198000e-03]",8,100,0.0009132050421115091,0.4805979006650496,0.4805979006650496,5.021598634394782e-07,0.99999917,0.00185446,0.0009132,,,0.3162,0.31619906,-9.4e-07,1.3066,0.6379151296259324,,0.5379332842627739,0.30695786426040095,0.306958403199761
0.0019029493081663964,"[-1.96000000e-06 -4.50000000e-07  2.30509000e-03  2.13107000e-03
  1.57079581e+00  1.57079729e+00  1.30733000e-03 -1.65442000e-03]",8,100,0.0009145561828461912,0.4805978099053614,0.4805978099053614,5.81258260360975e-07,0.99999916,0.00185717,0.00091456,,,0.3162,0.31619906,-9.4e-07,1.3066,0.6379151295929707,,0.5379332861220611,0.30695757114175237,0.3069583011889918
0.0019055671274141141,"[-1.97000000e-06 -4.40000000e-07  2.30854000e-03  2.13402000e-03
  1.57079581e+00  1.57079728e+00  1.30912000e-03 -1.65670000e-03]",8,100,0.000915814301091196,0.4805978371084211,0.4805978371084211,7.12335303258609e-07,0.99999916,0.00185985,0.00091581,,,0.3162,0.31619905,-9.5e-07,1.3066,0.6379151295622306,,0.5379332878554084,0.3069578158924494,0.3069584113572827
0.0019080151799461883,"[-1.97000000e-06 -4.60000000e-07  2.31178000e-03  2.13680000e-03
  1.57079581e+00  1.57079730e+00  1.31081000e-03 -1.65883000e-03]",8,100,0.0009169908297855937,0.4805978743699533,0.4805978743699533,5.074133713463233e-07,0.99999916,0.00186237,0.00091699,,,0.3162,0.31619905,-9.5e-07,1.3066,0.6379151295334161,,0.5379332894787022,0.30695776022333116,0.306958366426558
0.0019104632324782624,"[-1.98000000e-06 -4.50000000e-07  2.31507000e-03  2.13975000e-03
  1.57079581e+00  1.57079730e+00  1.31249000e-03 -1.66096000e-03]",8,100,0.0009181673584156447,0.4805977899830847,0.4805977899830847,5.301824155179297e-07,0.99999916,0.00186499,0.00091817,,,0.3162,0.31619905,-9.5e-07,1.3066,0.6379151295050415,,0.5379332911049535,0.3069574320562631,0.3069582437122957
0.001912722141690454,"[-1.98000000e-06 -4.60000000e-07  2.31794000e-03  2.14201000e-03
  1.57079581e+00  1.57079730e+00  1.31404000e-03 -1.66292000e-03]",8,100,0.0009192529853354825,0.48059780829682885,0.48059780829682885,5.882810803750608e-07,0.99999915,0.00186714,0.00091925,,,0.3162,0.31619905,-9.5e-07,1.3066,0.637915129478877,,0.5379332926085217,0.3069577686310136,0.3069584039499099
0.0019153909023970404,"[-1.99000000e-06 -4.70000000e-07  2.32141000e-03  2.14508000e-03
  1.57079581e+00  1.57079731e+00  1.31587000e-03 -1.66524000e-03]",8,100,0.0009205355859097946,0.4805978238414595,0.4805978238414595,6.1308841192578e-07,0.99999915,0.00186989,0.00092054,,,0.3162,0.31619904,-9.6e-07,1.3066,0.6379151294473117,,0.5379332943855699,0.30695795398987913,0.30695849004715126
0.00191814474208434,"[-2.00000000e-06 -4.60000000e-07  2.32504000e-03  2.14869000e-03
  1.57079581e+00  1.57079731e+00  1.31776000e-03 -1.66763000e-03]",8,100,0.0009218590751931771,0.48059778246541596,0.48059778246541596,4.892509539274952e-07,0.99999915,0.00187293,0.00092186,,,0.3162,0.31619904,-9.6e-07,1.3066,0.6379151294145146,,0.5379332962216566,0.3069577951340766,0.306958431422529
0.0019209571348801303,"[-2.00000000e-06 -4.30000000e-07  2.32890000e-03  2.15292000e-03
  1.57079580e+00  1.57079728e+00  1.31970000e-03 -1.67008000e-03]",8,100,0.000923210704791989,0.48059778864033925,0.48059778864033925,5.43729550234999e-07,0.99999915,0.00187634,0.00092321,,,0.3162,0.31619904,-9.6e-07,1.3066,0.6379151293803283,,0.5379332980984666,0.306957837631945,0.3069584506422136
0.0019240809306264354,"[-2.01000000e-06 -4.30000000e-07  2.33308000e-03  2.15655000e-03
  1.57079580e+00  1.57079728e+00  1.32184000e-03 -1.67279000e-03]",8,100,0.0009247119940257345,0.48059780539517377,0.48059780539517377,5.359996508415645e-07,0.99999914,0.00187962,0.00092471,,,0.3162,0.31619903,-9.7e-07,1.3066,0.6379151293440837,,0.537933300189972,0.3069578021753367,0.3069584259073257
0.0019272975815965406,"[-2.0200000e-06 -4.5000000e-07  2.3372900e-03  2.1602600e-03
  1.5707958e+00  1.5707973e+00  1.3240500e-03 -1.6755900e-03]",8,100,0.0009262579093413676,0.48059777738806125,0.48059777738806125,5.388053262654915e-07,0.99999914,0.00188294,0.00092626,,,0.3162,0.31619903,-9.7e-07,1.3066,0.637915129306146,,0.5379333023466947,0.30695820131482315,0.3069586400155867
0.0019305142325666458,"[-2.02000000e-06 -4.60000000e-07  2.34137000e-03  2.16354000e-03
  1.57079580e+00  1.57079731e+00  1.32626000e-03 -1.67839000e-03]",8,100,0.0009278038247737682,0.480597765433164,0.480597765433164,6.717971674613299e-07,0.99999914,0.00188602,0.0009278,,,0.3162,0.31619903,-9.7e-07,1.3066,0.6379151292663531,,0.5379333045036611,0.30695778368218757,0.30695843802324907
0.001933569101534444,"[-2.03000000e-06 -4.60000000e-07  2.34531000e-03  2.16688000e-03
  1.57079580e+00  1.57079732e+00  1.32836000e-03 -1.68104000e-03]",8,100,0.000929271988024117,0.4805977687170067,0.4805977687170067,5.575105239671167e-07,0.99999914,0.00188907,0.00092927,,,0.3162,0.31619902,-9.8e-07,1.3066,0.6379151292297208,,0.5379333065577816,0.3069573636832467,0.30695822747263146
0.0019375582535816566,"[-2.04000000e-06 -4.70000000e-07  2.35064000e-03  2.17168000e-03
  1.57079580e+00  1.57079733e+00  1.33110000e-03 -1.68451000e-03]",8,100,0.0009311891654414694,0.4805977441939095,0.4805977441939095,5.714793711616091e-07,0.99999913,0.00189332,0.00093119,,,0.3162,0.31619902,-9.8e-07,1.3066,0.6379151291830363,,0.537933309247363,0.30695764490685046,0.30695838121496943
0.0019403525940128855,"[-2.05000000e-06 -4.70000000e-07  2.35433000e-03  2.17497000e-03
  1.57079579e+00  1.57079733e+00  1.33302000e-03 -1.68694000e-03]",8,100,0.0009325321191201039,0.48059775726670856,0.48059775726670856,7.05835784251545e-07,0.99999913,0.00189626,0.00093253,,,0.3162,0.31619902,-9.8e-07,1.3066,0.6379151291486187,,0.5379333111327382,0.30695783777972785,0.30695847231133794
0.0019426686489972952,"[-2.05000000e-06 -5.00000000e-07  2.35725000e-03  2.17742000e-03
  1.57079579e+00  1.57079736e+00  1.33461000e-03 -1.68895000e-03]",8,100,0.0009336452100286909,0.48059771301475585,0.48059771301475585,5.496678155367524e-07,0.99999913,0.00189851,0.00093365,,,0.3162,0.31619901,-9.9e-07,1.3066,0.6379151291220908,,0.5379333127010721,0.3069576076428491,0.30695837929445374
0.0019449847039817048,"[-2.06000000e-06 -5.00000000e-07  2.36028000e-03  2.18003000e-03
  1.57079579e+00  1.57079736e+00  1.33620000e-03 -1.69097000e-03]",8,100,0.000934758300816681,0.4805977949330366,0.4805977949330366,6.93311370382304e-07,0.99999913,0.00190087,0.00093476,,,0.3162,0.31619901,-9.9e-07,1.3066,0.6379151290943201,,0.5379333142698526,0.3069573649649905,0.306958219370173
0.0019473166487726404,"[-2.06000000e-06 -5.20000000e-07  2.36327000e-03  2.18264000e-03
  1.57079579e+00  1.57079738e+00  1.33781000e-03 -1.69300000e-03]",8,100,0.0009358790282556024,0.48059770208370944,0.48059770208370944,5.903081009922763e-07,0.99999912,0.00190321,0.00093588,,,0.3162,0.31619901,-9.9e-07,1.3066,0.6379151290670498,,0.537933315852692,0.3069573080570095,0.3069582363307798
0.0019494813629347943,"[-2.07000000e-06 -5.30000000e-07  2.36619000e-03  2.18524000e-03
  1.57079579e+00  1.57079740e+00  1.33929000e-03 -1.69488000e-03]",8,100,0.0009369193848633138,0.48059777207633886,0.48059777207633886,6.22361583139196e-07,0.99999912,0.00190553,0.00093692,,,0.3162,0.31619901,-9.9e-07,1.3066,0.6379151290412101,,0.5379333173223425,0.3069572700824357,0.30695818444001877
0.0019515030296394624,"[-2.07000000e-06 -5.40000000e-07  2.36879000e-03  2.18738000e-03
  1.57079579e+00  1.57079741e+00  1.34068000e-03 -1.69664000e-03]",8,100,0.0009378909933172302,0.48059770065912427,0.48059770065912427,6.265220087296536e-07,0.99999912,0.00190752,0.00093789,,,0.3162,0.316199,-1e-06,1.3066,0.6379151290164752,,0.5379333186957067,0.3069574844878048,0.30695832665233713
0.001953590811110361,"[-2.08000000e-06 -5.50000000e-07  2.37147000e-03  2.18961000e-03
  1.57079579e+00  1.57079741e+00  1.34212000e-03 -1.69845000e-03]",8,100,0.0009388943763638429,0.48059771370390547,0.48059771370390547,6.264829828550343e-07,0.99999912,0.00190958,0.00093889,,,0.3162,0.316199,-1e-06,1.3066,0.6379151289911924,,0.5379333201157088,0.30695775025241834,0.30695845397535304
0.0019557663990173945,"[-2.08000000e-06 -5.30000000e-07  2.37436000e-03  2.19206000e-03
  1.57079579e+00  1.57079740e+00  1.34361000e-03 -1.70034000e-03]",8,100,0.0009399399588880772,0.48059776970077295,0.48059776970077295,7.748214486475575e-07,0.99999912,0.00191181,0.00093994,,,0.3162,0.316199,-1e-06,1.3066,0.6379151289646976,,0.5379333215968227,0.3069579609906913,0.3069585331730784
0.0019581695163824408,"[-2.09000000e-06 -5.40000000e-07  2.37748000e-03  2.19469000e-03
  1.57079578e+00  1.57079741e+00  1.34526000e-03 -1.70243000e-03]",8,100,0.000941094891592087,0.4805977083142983,0.4805977083142983,6.341615574821506e-07,0.99999911,0.00191423,0.0009411,,,0.3162,0.316199,-1e-06,1.3066,0.63791512893537,,0.53793332323495,0.3069577836541743,0.30695847482608446
0.001960572633747487,"[-2.09000000e-06 -5.50000000e-07  2.38063000e-03  2.19752000e-03
  1.57079578e+00  1.57079742e+00  1.34691000e-03 -1.70452000e-03]",8,100,0.0009422498242576345,0.48059766472250587,0.48059766472250587,5.728904721423491e-07,0.99999911,0.00191673,0.00094225,,,0.3162,0.31619899,-1.01e-06,1.3066,0.6379151289064595,,0.5379333248763335,0.3069578814041113,0.3069585454718593
0.001966186964957545,"[-2.11000000e-06 -5.70000000e-07  2.38809000e-03  2.20413000e-03
  1.57079578e+00  1.57079745e+00  1.35077000e-03 -1.70940000e-03]",8,100,0.0009449480587248037,0.48059767005782683,0.48059767005782683,6.238117995488003e-07,0.99999911,0.00192264,0.00094495,,,0.3162,0.31619899,-1.01e-06,1.3066,0.6379151288386586,,0.5379333287192467,0.30695814136154903,0.30695867480789196
0.0019697521163352075,"[-2.11000000e-06 -5.90000000e-07  2.39253000e-03  2.20759000e-03
  1.57079578e+00  1.57079747e+00  1.35322000e-03 -1.71250000e-03]",8,100,0.0009466614624256077,0.4805976646830685,0.4805976646830685,7.462447033613199e-07,0.9999991,0.00192594,0.00094666,,,0.3162,0.31619898,-1.02e-06,1.3066,0.6379151287958198,,0.5379333311664536,0.30695815702097645,0.30695868644430546
0.00197331726771287,"[-2.12000000e-06 -6.30000000e-07  2.39710000e-03  2.21141000e-03
  1.57079578e+00  1.57079751e+00  1.35567000e-03 -1.71560000e-03]",8,100,0.000948374865947135,0.480597729294394,0.480597729294394,5.631036816529499e-07,0.9999991,0.00192946,0.00094838,,,0.3162,0.31619898,-1.02e-06,1.3066,0.6379151287520523,,0.5379333336162444,0.30695776400359776,0.3069584601084573
0.001976569660484478,"[-2.13000000e-06 -6.10000000e-07  2.40146000e-03  2.21525000e-03
  1.57079577e+00  1.57079749e+00  1.35790000e-03 -1.71843000e-03]",8,100,0.0009499379581791373,0.48059764681241596,0.48059764681241596,5.374312561697563e-07,0.9999991,0.0019329,0.00094994,,,0.3162,0.31619898,-1.02e-06,1.3066,0.6379151287125405,,0.537933335856617,0.3069577434467176,0.30695849059085145
0.0019798086385340577,"[-2.14000000e-06 -6.30000000e-07  2.40566000e-03  2.21878000e-03
  1.57079577e+00  1.57079751e+00  1.36013000e-03 -1.72124000e-03]",8,100,0.0009514946034600373,0.4805976251274503,0.4805976251274503,5.586543688306665e-07,0.99999909,0.00193614,0.00095149,,,0.3162,0.31619897,-1.03e-06,1.3066,0.6379151286733947,,0.5379333380913564,0.3069579679456624,0.3069586143794367
0.0019833293666721118,"[-2.14000000e-06 -6.20000000e-07  2.41037000e-03  2.22302000e-03
  1.57079577e+00  1.57079750e+00  1.36255000e-03 -1.72430000e-03]",8,100,0.000953186656971229,0.4805977105604841,0.4805977105604841,5.788105804945927e-07,0.99999909,0.0019399,0.00095319,,,0.3162,0.31619897,-1.03e-06,1.3066,0.6379151286309949,,0.5379333405254811,0.3069576031053486,0.3069583921174255
0.0019876885072140373,"[-2.16000000e-06 -6.30000000e-07  2.41588000e-03  2.22745000e-03
  1.57079577e+00  1.57079752e+00  1.36554000e-03 -1.72809000e-03]",8,100,0.0009552816497949784,0.4805977023134851,0.4805977023134851,6.29977322411734e-07,0.99999909,0.00194405,0.00095528,,,0.3162,0.31619896,-1.04e-06,1.3066,0.6379151285774121,,0.5379333435445086,0.3069573904652479,0.3069582912703776
0.0019909951460095384,"[-2.16000000e-06 -6.20000000e-07  2.42015000e-03  2.23094000e-03
  1.57079577e+00  1.57079751e+00  1.36781000e-03 -1.73097000e-03]",8,100,0.0009568708125876194,0.4805976092203163,0.4805976092203163,5.359040380752171e-07,0.99999908,0.0019473,0.00095687,,,0.3162,0.31619896,-1.04e-06,1.3066,0.6379151285373922,,0.5379333458397619,0.30695780214795665,0.3069585429997173
0.0019941302841681545,"[-2.17000000e-06 -6.40000000e-07  2.42403000e-03  2.23395000e-03
  1.57079576e+00  1.57079753e+00  1.36997000e-03 -1.73369000e-03]",8,100,0.0009583775527377956,0.4805975773458091,0.4805975773458091,5.762109990489121e-07,0.99999908,0.00195018,0.00095838,,,0.3162,0.31619896,-1.04e-06,1.3066,0.6379151284980865,,0.5379333480180594,0.30695756705265614,0.3069584418600273
0.0019977655131955,"[-2.18000000e-06 -6.40000000e-07  2.42862000e-03  2.23777000e-03
  1.57079576e+00  1.57079753e+00  1.37246000e-03 -1.73686000e-03]",8,100,0.000960124635265912,0.48059765650066366,0.48059765650066366,6.44275747247034e-07,0.99999908,0.0019537,0.00096013,,,0.3162,0.31619895,-1.05e-06,1.3066,0.6379151284531364,,0.5379333505496255,0.3069579614899708,0.30695860230283323
0.0020012444555768073,"[-2.19000000e-06 -6.40000000e-07  2.43303000e-03  2.24137000e-03
  1.57079576e+00  1.57079754e+00  1.37485000e-03 -1.73988000e-03]",8,100,0.000961796606763267,0.4805975851626461,0.4805975851626461,5.703668955300672e-07,0.99999907,0.00195705,0.0009618,,,0.3162,0.31619895,-1.05e-06,1.3066,0.6379151284097262,,0.5379333529764309,0.3069578019621382,0.3069585580372011
0.0020049907300719056,"[-2.20000000e-06 -6.70000000e-07  2.43810000e-03  2.24585000e-03
  1.57079576e+00  1.57079757e+00  1.37743000e-03 -1.74314000e-03]",8,100,0.0009635970570418147,0.48059756914085233,0.48059756914085233,6.834127003766795e-07,0.99999907,0.00196106,0.0009636,,,0.3162,0.31619894,-1.06e-06,1.3066,0.6379151283630765,,0.537933355594977,0.3069579492600443,0.30695864069546247
0.0020085992614334615,"[-2.20000000e-06 -6.80000000e-07  2.44293000e-03  2.24997000e-03
  1.57079576e+00  1.57079758e+00  1.37991000e-03 -1.74627000e-03]",8,100,0.0009653313083372545,0.48059754656538756,0.48059754656538756,5.53892012098053e-07,0.99999907,0.00196482,0.00096533,,,0.3162,0.31619894,-1.06e-06,1.3066,0.6379151283186058,,0.5379333581244325,0.3069580541884134,0.30695870527408803
0.002012338399764791,"[-2.21000000e-06 -7.00000000e-07  2.44773000e-03  2.25399000e-03
  1.57079575e+00  1.57079760e+00  1.38248000e-03 -1.74952000e-03]",8,100,0.0009671283292132573,0.4805976307395995,0.4805976307395995,5.946546301746788e-07,0.99999906,0.00196852,0.00096713,,,0.3162,0.31619894,-1.06e-06,1.3066,0.6379151282724764,,0.5379333607494823,0.30695770445644316,0.3069584912667045
0.0020160552431923327,"[-2.22000000e-06 -7.20000000e-07  2.45252000e-03  2.25801000e-03
  1.57079575e+00  1.57079763e+00  1.38503000e-03 -1.75276000e-03]",8,100,0.0009689146351656246,0.4805975423151764,0.4805975423151764,5.787271790889018e-07,0.99999906,0.0019722,0.00096891,,,0.3162,0.31619893,-1.07e-06,1.3066,0.6379151282265569,,0.537933363363821,0.3069577886160165,0.3069585771502249
0.002019403571650202,"[-2.23000000e-06 -7.20000000e-07  2.45689000e-03  2.26167000e-03
  1.57079575e+00  1.57079763e+00  1.38733000e-03 -1.75567000e-03]",8,100,0.0009705238336102843,0.480597622158851,0.480597622158851,6.417710755989716e-07,0.99999906,0.00197557,0.00097052,,,0.3162,0.31619893,-1.07e-06,1.3066,0.637915128186317,,0.5379333657262938,0.3069579002136895,0.30695859575762086
0.00202252768591065,"[-2.24000000e-06 -7.20000000e-07  2.46080000e-03  2.26489000e-03
  1.57079575e+00  1.57079763e+00  1.38948000e-03 -1.75838000e-03]",8,100,0.000972025275431348,0.4805975298261675,0.4805975298261675,5.694737835014006e-07,0.99999906,0.00197855,0.00097203,,,0.3162,0.31619893,-1.07e-06,1.3066,0.6379151281464529,,0.5379333679301179,0.30695792953979895,0.30695865589745147
0.002027488422252359,"[-2.25000000e-06 -7.50000000e-07  2.46700000e-03  2.27009000e-03
  1.57079574e+00  1.57079765e+00  1.39288000e-03 -1.76270000e-03]",8,100,0.0009744093933645358,0.480597585563658,0.480597585563658,5.869540518406678e-07,0.99999905,0.00198332,0.00097441,,,0.3162,0.31619892,-1.08e-06,1.3066,0.6379151280823132,,0.5379333714365617,0.3069582419908343,0.3069587870888893
0.002037991405679276,"[-2.27000000e-06 -7.80000000e-07  2.48087000e-03  2.28193000e-03
  1.57079574e+00  1.57079769e+00  1.40010000e-03 -1.77183000e-03]",8,100,0.000979457100857206,0.48059751386531036,0.48059751386531036,6.182712627254539e-07,0.99999904,0.00199411,0.00097946,,,0.3162,0.31619891,-1.09e-06,1.3066,0.6379151279506444,,0.5379333788976868,0.3069579748082959,0.30695869168623274
0.002043554866059296,"[-2.29000000e-06 -7.90000000e-07  2.48822000e-03  2.28842000e-03
  1.57079574e+00  1.57079771e+00  1.40392000e-03 -1.77666000e-03]",8,100,0.000982130885840356,0.480597471105484,0.480597471105484,6.549621156928901e-07,0.99999904,0.00199992,0.00098213,,,0.3162,0.3161989,-1.1e-06,1.3066,0.6379151278809609,,0.5379333828674882,0.3069583236506649,0.30695888864258325
0.0020489352708093003,"[-2.30000000e-06 -8.10000000e-07  2.49528000e-03  2.29457000e-03
  1.57079573e+00  1.57079773e+00  1.40762000e-03 -1.78134000e-03]",8,100,0.0009847166947258845,0.4805974501442916,0.4805974501442916,5.767255933916531e-07,0.99999903,0.00200546,0.00098472,,,0.3162,0.31619889,-1.11e-06,1.3066,0.637915127811805,,0.5379333867141389,0.3069578695522547,0.30695867359059936
0.0020539644335022624,"[-2.31000000e-06 -8.00000000e-07  2.50206000e-03  2.30150000e-03
  1.57079573e+00  1.57079772e+00  1.41107000e-03 -1.78571000e-03]",8,100,0.0009871336972902816,0.4805974112162656,0.4805974112162656,6.578247339934735e-07,0.99999903,0.00201123,0.00098713,,,0.3162,0.31619889,-1.11e-06,1.3066,0.6379151277484182,,0.5379333903223639,0.3069578606949111,0.30695868967474926
0.002058292078083898,"[-2.32000000e-06 -8.00000000e-07  2.50773000e-03  2.30631000e-03
  1.57079573e+00  1.57079773e+00  1.41405000e-03 -1.78948000e-03]",8,100,0.0009892135522039619,0.48059741909470693,0.48059741909470693,5.869843009688513e-07,0.99999902,0.00201562,0.00098921,,,0.3162,0.31619888,-1.12e-06,1.3066,0.6379151276919547,,0.5379333934311749,0.30695821930144823,0.3069588667460649
0.0020626197226655337,"[-2.33000000e-06 -7.90000000e-07  2.51333000e-03  2.31108000e-03
  1.57079572e+00  1.57079772e+00  1.41702000e-03 -1.79324000e-03]",8,100,0.000991293407145001,0.48059742243580017,0.48059742243580017,6.628524738812215e-07,0.99999902,0.00201997,0.00099129,,,0.3162,0.31619888,-1.12e-06,1.3066,0.6379151276359052,,0.537933396549175,0.30695784378201685,0.30695867893962847
0.002068840713913389,"[-2.35000000e-06 -7.60000000e-07  2.52150000e-03  2.31822000e-03
  1.57079572e+00  1.57079770e+00  1.42129000e-03 -1.79865000e-03]",8,100,0.00099428319942635,0.4805973814359048,0.4805973814359048,7.343218241179401e-07,0.99999901,0.0020264,0.00099428,,,0.3162,0.31619887,-1.13e-06,1.3066,0.6379151275552165,,0.5379334010431438,0.30695789913808863,0.306958728569092
0.0020726888985716273,"[-2.36000000e-06 -7.60000000e-07  2.52641000e-03  2.32226000e-03
  1.57079572e+00  1.57079769e+00  1.42394000e-03 -1.80199000e-03]",8,100,0.0009961326271372521,0.48059736973658995,0.48059736973658995,6.562301764875079e-07,0.99999901,0.00203014,0.00099613,,,0.3162,0.31619887,-1.13e-06,1.3066,0.6379151275057391,,0.5379334038309977,0.30695780097143877,0.306958686502354
0.0020763977308455367,"[-2.37000000e-06 -7.40000000e-07  2.53126000e-03  2.32644000e-03
  1.57079572e+00  1.57079768e+00  1.42648000e-03 -1.80522000e-03]",8,100,0.0009979150822532648,0.48059739125692064,0.48059739125692064,6.286606504962627e-07,0.999999,0.00203393,0.00099791,,,0.3162,0.31619886,-1.14e-06,1.3066,0.6379151274587981,,0.5379334065253694,0.30695809039802585,0.30695882222021875
0.002079738223057705,"[-2.37000000e-06 -7.40000000e-07  2.53571000e-03  2.33024000e-03
  1.57079571e+00  1.57079768e+00  1.42878000e-03 -1.80812000e-03]",8,100,0.0009995205139833687,0.4805973643401592,0.4805973643401592,1.815665036929095e-06,0.999999,0.00203739,0.00099952,,,0.3162,0.31619886,-1.14e-06,1.3066,0.6379151274150636,,0.5379334089531626,0.306959298457666,0.3069594404000604
0.002084787575959489,"[-2.39000000e-06 -7.50000000e-07  2.54240000e-03  2.33705000e-03
  1.57079571e+00  1.57079769e+00  1.43225000e-03 -1.81251000e-03]",8,100,0.0010019472196117025,0.4805973588320021,0.4805973588320021,6.02468074656181e-07,0.999999,0.00204307,0.00100195,,,0.3162,0.31619885,-1.15e-06,1.3066,0.6379151273500818,,0.5379334126334161,0.3069581010427126,0.3069588461799162
0.002089356961336935,"[-2.40000000e-06 -7.50000000e-07  2.54820000e-03  2.34173000e-03
  1.57079571e+00  1.57079769e+00  1.43539000e-03 -1.81648000e-03]",8,100,0.0010041432543725142,0.4805973428273712,0.4805973428273712,6.07824983540454e-07,0.99999899,0.00204745,0.00100414,,,0.3162,0.31619885,-1.15e-06,1.3066,0.637915127291264,,0.5379334159722321,0.3069583607881013,0.30695898541380173
0.0020936374654423958,"[-2.41000000e-06 -7.70000000e-07  2.55367000e-03  2.34634000e-03
  1.57079571e+00  1.57079771e+00  1.43833000e-03 -1.82021000e-03]",8,100,0.0010062004534419984,0.48059740203484025,0.48059740203484025,6.969564392188758e-07,0.99999899,0.00205168,0.0010062,,,0.3162,0.31619884,-1.16e-06,1.3066,0.6379151272355434,,0.5379334191058683,0.30695838501922024,0.30695897064122535
0.0020987353276628686,"[-2.42000000e-06 -7.80000000e-07  2.56036000e-03  2.35198000e-03
  1.57079570e+00  1.57079773e+00  1.44183000e-03 -1.82464000e-03]",8,100,0.0010086504724095044,0.4805973221998542,0.4805973221998542,6.473446703073749e-07,0.99999898,0.00205685,0.00100865,,,0.3162,0.31619884,-1.16e-06,1.3066,0.6379151271707669,,0.5379334228499307,0.3069577487739664,0.30695869275911336
0.0021040849820845287,"[-2.43000000e-06 -7.80000000e-07  2.56741000e-03  2.35795000e-03
  1.57079570e+00  1.57079774e+00  1.44551000e-03 -1.82929000e-03]",8,100,0.0010112215019238526,0.4805973074375161,0.4805973074375161,7.028991621223602e-07,0.99999898,0.00206231,0.00101122,,,0.3162,0.31619883,-1.17e-06,1.3066,0.6379151271003315,,0.5379334267851805,0.30695843561016267,0.30695904523957646
0.0021094346365061888,"[-2.45000000e-06 -7.80000000e-07  2.57431000e-03  2.36376000e-03
  1.57079570e+00  1.57079773e+00  1.44918000e-03 -1.83394000e-03]",8,100,0.0010137925315475257,0.4805972915535965,0.4805972915535965,6.243770763566174e-07,0.99999897,0.00206763,0.00101379,,,0.3162,0.31619882,-1.18e-06,1.3066,0.6379151270315524,,0.537933430734057,0.30695792946471073,0.3069588017750576
0.0021143593187021447,"[-2.46000000e-06 -7.30000000e-07  2.58078000e-03  2.36934000e-03
  1.57079569e+00  1.57079769e+00  1.45256000e-03 -1.83822000e-03]",8,100,0.0010161593204305905,0.4805972572366857,0.4805972572366857,6.841001679450266e-07,0.99999897,0.00207268,0.00101616,,,0.3162,0.31619882,-1.18e-06,1.3066,0.6379151269669876,,0.5379334343783199,0.3069577034934291,0.306958707104162
0.0021194595044380735,"[-2.47000000e-06 -7.50000000e-07  2.58722000e-03  2.37464000e-03
  1.57079569e+00  1.57079771e+00  1.45607000e-03 -1.84266000e-03]",8,100,0.0010186104560956917,0.48059734058767617,0.48059734058767617,6.158731576128248e-07,0.99999896,0.00207759,0.00101861,,,0.3162,0.31619881,-1.19e-06,1.3066,0.6379151269025604,,0.537933438165674,0.30695794570555546,0.3069587900456413
0.0021268338296437117,"[-2.49000000e-06 -6.50000000e-07  2.59716000e-03  2.38458000e-03
  1.57079569e+00  1.57079761e+00  1.46113000e-03 -1.84907000e-03]",8,100,0.0010221545362137307,0.48059733462608556,0.48059733462608556,6.562538225750026e-07,0.99999896,0.00208596,0.00102215,,,0.3162,0.3161988,-1.2e-06,1.3066,0.6379151268057639,,0.537933443653256,0.30695794833962053,0.30695879697158945
0.0021330482782405125,"[-2.51000000e-06 -6.50000000e-07  2.60523000e-03  2.39150000e-03
  1.57079568e+00  1.57079762e+00  1.46540000e-03 -1.85447000e-03]",8,100,0.0010251411831316021,0.48059719951370905,0.48059719951370905,6.335942232600785e-07,0.99999895,0.00209225,0.00102514,,,0.3162,0.3161988,-1.2e-06,1.3066,0.6379151267255775,,0.5379334482987014,0.3069580301826682,0.30695890515047486
0.0021392627268373133,"[-2.52000000e-06 -6.70000000e-07  2.61329000e-03  2.39842000e-03
  1.57079568e+00  1.57079764e+00  1.46967000e-03 -1.85987000e-03]",8,100,0.0010281278299649542,0.4805971865334478,0.4805971865334478,6.892585802292804e-07,0.99999894,0.00209853,0.00102813,,,0.3162,0.31619879,-1.21e-06,1.3066,0.637915126645045,,0.5379334529585171,0.30695784119965724,0.30695881922715434
0.0021467704102912342,"[-2.54000000e-06 -6.60000000e-07  2.62292000e-03  2.40633000e-03
  1.57079567e+00  1.57079764e+00  1.47483000e-03 -1.86640000e-03]",8,100,0.0010317360018786228,0.4805971875902176,0.4805971875902176,6.626019140538036e-07,0.99999894,0.00210587,0.00103174,,,0.3162,0.31619878,-1.22e-06,1.3066,0.6379151265461656,,0.5379334586046407,0.3069582912024598,0.30695904654373685
0.002154371645282806,"[-2.56000000e-06 -6.60000000e-07  2.63275000e-03  2.41485000e-03
  1.57079567e+00  1.57079764e+00  1.48005000e-03 -1.87301000e-03]",8,100,0.0010353891341448264,0.48059724576953133,0.48059724576953133,6.950251579661459e-07,0.99999893,0.00211357,0.00103539,,,0.3162,0.31619877,-1.23e-06,1.3066,0.6379151264430554,,0.5379334643362763,0.30695835677464334,0.30695905423483016
0.0021661949431916725,"[-2.59000000e-06 -6.60000000e-07  2.64792000e-03  2.42702000e-03
  1.57079566e+00  1.57079765e+00  1.48818000e-03 -1.88329000e-03]",8,100,0.001041071377876622,0.4805971402113233,0.4805971402113233,7.498952303619963e-07,0.99999892,0.00212501,0.00104107,,,0.3162,0.31619876,-1.24e-06,1.3066,0.6379151262858913,,0.5379334733014756,0.30695822866489175,0.3069590453935324
0.002178018241100539,"[-2.62000000e-06 -6.60000000e-07  2.66343000e-03  2.44056000e-03
  1.57079565e+00  1.57079766e+00  1.49630000e-03 -1.89357000e-03]",8,100,0.001046753620761256,0.4805970934440857,0.4805970934440857,7.874529667021167e-07,0.9999989,0.0021372,0.00104675,,,0.3162,0.31619874,-1.26e-06,1.3066,0.6379151261257997,,0.5379334823142815,0.30695890507440554,0.3069594105808918
0.0021863717783489737,"[-2.64000000e-06 -6.70000000e-07  2.67455000e-03  2.45025000e-03
  1.57079565e+00  1.57079767e+00  1.50204000e-03 -1.90083000e-03]",8,100,0.0010507683062254464,0.48059706169276956,0.48059706169276956,6.54086371867072e-07,0.9999989,0.00214593,0.00105077,,,0.3162,0.31619873,-1.27e-06,1.3066,0.6379151260125022,,0.5379334887136028,0.3069584804794959,0.3069592167426875
0.0021916049560133178,"[-2.65000000e-06 -6.30000000e-07  2.68149000e-03  2.45629000e-03
  1.57079565e+00  1.57079764e+00  1.50563000e-03 -1.90538000e-03]",8,100,0.0010532833559643365,0.48059703369461065,0.48059703369461065,6.543937876137605e-07,0.99999889,0.00215138,0.00105328,,,0.3162,0.31619872,-1.28e-06,1.3066,0.6379151259423521,,0.5379334927400089,0.30695848510408025,0.3069592345240152
0.002195453878423501,"[-2.66000000e-06 -6.10000000e-07  2.68646000e-03  2.46040000e-03
  1.57079564e+00  1.57079762e+00  1.50828000e-03 -1.90873000e-03]",8,100,0.0010551331368502436,0.4805970421598988,0.4805970421598988,6.693423315996712e-07,0.99999889,0.00215518,0.00105513,,,0.3162,0.31619872,-1.28e-06,1.3066,0.6379151258905073,,0.5379334957065368,0.30695859053737645,0.3069592846555348
0.0021993028008336843,"[-2.67000000e-06 -6.50000000e-07  2.69148000e-03  2.46474000e-03
  1.57079564e+00  1.57079766e+00  1.51092000e-03 -1.91207000e-03]",8,100,0.0010569829176254857,0.4805971288455772,0.4805971288455772,6.85475462356432e-07,0.99999888,0.00215911,0.00105698,,,0.3162,0.31619871,-1.29e-06,1.3066,0.6379151258368752,,0.5379334986756288,0.3069578447501465,0.30695887158558144
0.0022027873192344946,"[-2.68000000e-06 -6.50000000e-07  2.69587000e-03  2.46830000e-03
  1.57079564e+00  1.57079766e+00  1.51331000e-03 -1.91510000e-03]",8,100,0.0010586575670765365,0.4805970037579911,0.4805970037579911,7.294840339226743e-07,0.99999888,0.00216243,0.00105866,,,0.3162,0.31619871,-1.29e-06,1.3066,0.6379151257889206,,0.5379335013703996,0.3069582290027129,0.306959125175977
0.002206958299733086,"[-2.69000000e-06 -6.40000000e-07  2.70141000e-03  2.47307000e-03
  1.57079564e+00  1.57079766e+00  1.51618000e-03 -1.91873000e-03]",8,100,0.001060662127789417,0.4805970854622654,0.4805970854622654,6.537659669002687e-07,0.99999887,0.00216676,0.00106066,,,0.3162,0.31619871,-1.29e-06,1.3066,0.6379151257314576,,0.5379335046020689,0.3069584709407522,0.3069592084939985
0.002211181562365371,"[-2.71000000e-06 -6.20000000e-07  2.70692000e-03  2.47777000e-03
  1.57079563e+00  1.57079764e+00  1.51908000e-03 -1.92240000e-03]",8,100,0.001062691815229861,0.4805970219290462,0.4805970219290462,8.318911875459542e-07,0.99999887,0.00217104,0.00106269,,,0.3162,0.3161987,-1.3e-06,1.3066,0.6379151256740492,,0.5379335078822214,0.3069586850688291,0.3069593477319912
0.002214398393419465,"[-2.71000000e-06 -6.30000000e-07  2.71112000e-03  2.48139000e-03
  1.57079563e+00  1.57079766e+00  1.52129000e-03 -1.92520000e-03]",8,100,0.001064237814601066,0.4805969551187106,0.4805969551187106,7.303217581236054e-07,0.99999887,0.00217432,0.00106424,,,0.3162,0.3161987,-1.3e-06,1.3066,0.6379151256294298,,0.5379335103833512,0.30695829114716006,0.3069591841305677
0.002217560394380187,"[-2.72000000e-06 -6.30000000e-07  2.71530000e-03  2.48502000e-03
  1.57079563e+00  1.57079765e+00  1.52346000e-03 -1.92794000e-03]",8,100,0.0010657574627077964,0.48059695480023235,0.48059695480023235,7.578630307192284e-07,0.99999886,0.00217759,0.00106576,,,0.3162,0.31619869,-1.31e-06,1.3066,0.6379151255867371,,0.5379335128475907,0.3069584279489967,0.3069592539166654
0.002221185335503309,"[-2.73000000e-06 -6.30000000e-07  2.72009000e-03  2.48933000e-03
  1.57079563e+00  1.57079766e+00  1.52595000e-03 -1.93110000e-03]",8,100,0.0010674995984071066,0.48059695719434214,0.48059695719434214,7.173901717749529e-07,0.99999886,0.00218142,0.0010675,,,0.3162,0.31619869,-1.31e-06,1.3066,0.6379151255358134,,0.5379335156741211,0.3069586985107685,0.3069593894602146
0.0022274092688292168,"[-2.75000000e-06 -6.50000000e-07  2.72807000e-03  2.49600000e-03
  1.57079562e+00  1.57079767e+00  1.53023000e-03 -1.93651000e-03]",8,100,0.0010704908021391772,0.4805969992991394,0.4805969992991394,8.597242895365446e-07,0.99999885,0.00218755,0.00107049,,,0.3162,0.31619868,-1.32e-06,1.3066,0.6379151254503773,,0.5379335205415127,0.3069590023767925,0.3069595235914841
0.002232074338063223,"[-2.76000000e-06 -6.60000000e-07  2.73385000e-03  2.50054000e-03
  1.57079562e+00  1.57079769e+00  1.53343000e-03 -1.94056000e-03]",8,100,0.0010727328206435998,0.48059702565868656,0.48059702565868656,7.83756594944196e-07,0.99999885,0.00219186,0.00107273,,,0.3162,0.31619867,-1.33e-06,1.3066,0.6379151253860093,,0.5379335241981428,0.30695822573649745,0.30695912443133194
0.002236618297992496,"[-2.77000000e-06 -6.70000000e-07  2.73963000e-03  2.50520000e-03
  1.57079562e+00  1.57079770e+00  1.53656000e-03 -1.94451000e-03]",8,100,0.0010749166341099661,0.4805969207870605,0.4805969207870605,7.135209925878337e-07,0.99999884,0.00219623,0.00107492,,,0.3162,0.31619867,-1.33e-06,1.3066,0.6379151253228593,,0.537933527768488,0.3069580878744757,0.3069591076864798
0.0022399958889552218,"[-2.78000000e-06 -7.00000000e-07  2.74410000e-03  2.50914000e-03
  1.57079562e+00  1.57079774e+00  1.53888000e-03 -1.94745000e-03]",8,100,0.0010765398938981832,0.48059692930847364,0.48059692930847364,7.035966998926364e-07,0.99999884,0.00219976,0.00107654,,,0.3162,0.31619866,-1.34e-06,1.3066,0.6379151252757149,,0.5379335304264388,0.30695823353611346,0.3069591777509091
0.0022433734799179477,"[-2.79000000e-06 -7.40000000e-07  2.74838000e-03  2.51264000e-03
  1.57079561e+00  1.57079778e+00  1.54120000e-03 -1.95039000e-03]",8,100,0.0010781631539004215,0.48059700490366764,0.48059700490366764,7.78246873971773e-07,0.99999884,0.00220301,0.00107816,,,0.3162,0.31619866,-1.34e-06,1.3066,0.6379151252285497,,0.5379335330902417,0.3069583721884288,0.3069592120781473
0.002246775796831622,"[-2.80000000e-06 -7.40000000e-07  2.75285000e-03  2.51643000e-03
  1.57079561e+00  1.57079778e+00  1.54353000e-03 -1.95334000e-03]",8,100,0.0010797982968736995,0.4805968579923205,0.4805968579923205,7.115753602402675e-07,0.99999883,0.00220648,0.0010798,,,0.3162,0.31619865,-1.35e-06,1.3066,0.6379151251814027,,0.537933535777898,0.30695844896826485,0.3069593224170361
0.0022500485395546546,"[-2.81000000e-06 -7.40000000e-07  2.75710000e-03  2.52022000e-03
  1.57079561e+00  1.57079778e+00  1.54578000e-03 -1.95619000e-03]",8,100,0.0010813711669200364,0.48059686408099184,0.48059686408099184,7.603897304500704e-07,0.99999883,0.00220985,0.00108137,,,0.3162,0.31619865,-1.35e-06,1.3066,0.6379151251355258,,0.5379335383658416,0.30695823259031996,0.3069592125958391
0.002253265415658173,"[-2.82000000e-06 -7.40000000e-07  2.76130000e-03  2.52384000e-03
  1.57079561e+00  1.57079778e+00  1.54799000e-03 -1.95899000e-03]",8,100,0.0010829171875852753,0.4805969751448525,0.4805969751448525,7.129903481600887e-07,0.99999883,0.00221313,0.00108292,,,0.3162,0.31619865,-1.35e-06,1.3066,0.6379151250905999,,0.5379335409144397,0.3069583245627634,0.3069592064794105
0.002256379346961604,"[-2.82000000e-06 -7.30000000e-07  2.76545000e-03  2.52743000e-03
  1.57079561e+00  1.57079778e+00  1.55013000e-03 -1.96169000e-03]",8,100,0.0010844137331560812,0.4805968388822804,0.4805968388822804,7.98292859877585e-07,0.99999882,0.00221638,0.00108441,,,0.3162,0.31619864,-1.36e-06,1.3066,0.6379151250468602,,0.5379335433848214,0.3069585669114835,0.30695939437633213
0.0022600555959054565,"[-2.83000000e-06 -7.40000000e-07  2.77015000e-03  2.53132000e-03
  1.57079560e+00  1.57079779e+00  1.55266000e-03 -1.96489000e-03]",8,100,0.0010861805270453546,0.4805968604523195,0.4805968604523195,7.195530904832508e-07,0.99999882,0.00221998,0.00108618,,,0.3162,0.31619864,-1.36e-06,1.3066,0.6379151249956337,,0.5379335463068519,0.3069584813155368,0.3069593426728813
0.0022636127591882794,"[-2.84000000e-06 -7.50000000e-07  2.77486000e-03  2.53546000e-03
  1.57079560e+00  1.57079781e+00  1.55510000e-03 -1.96798000e-03]",8,100,0.0010878900884624613,0.4805968455351926,0.4805968455351926,7.200324839801188e-07,0.99999882,0.00222369,0.00108789,,,0.3162,0.31619863,-1.37e-06,1.3066,0.6379151249448277,,0.5379335491365439,0.3069588308240624,0.3069595260111142
0.002267918828871725,"[-2.85000000e-06 -7.40000000e-07  2.78032000e-03  2.53998000e-03
  1.57079560e+00  1.57079779e+00  1.55806000e-03 -1.97173000e-03]",8,100,0.0010899595722352632,0.4805968434589375,0.4805968434589375,8.3018207241445e-07,0.99999881,0.00222787,0.00108996,,,0.3162,0.31619863,-1.37e-06,1.3066,0.6379151248842011,,0.537933552570808,0.30695826833355544,0.3069592474808345
0.0022711925998067854,"[-2.86000000e-06 -7.50000000e-07  2.78441000e-03  2.54321000e-03
  1.57079560e+00  1.57079781e+00  1.56031000e-03 -1.97457000e-03]",8,100,0.001091532936467683,0.4805968362516787,0.4805968362516787,8.094780106951274e-07,0.99999881,0.00223093,0.00109153,,,0.3162,0.31619862,-1.38e-06,1.3066,0.6379151248386137,,0.5379335551869873,0.3069582138433137,0.30695922500758904
0.002274383675652147,"[-2.87000000e-06 -7.20000000e-07  2.78858000e-03  2.54685000e-03
  1.57079559e+00  1.57079778e+00  1.56250000e-03 -1.97735000e-03]",8,100,0.0010930665574023384,0.48059691356885637,0.48059691356885637,7.639405879912665e-07,0.99999881,0.00223421,0.00109307,,,0.3162,0.31619862,-1.38e-06,1.3066,0.6379151247934577,,0.5379335577396042,0.3069578881213521,0.3069590262645228
0.0022774223062722813,"[-2.88000000e-06 -7.40000000e-07  2.79259000e-03  2.55033000e-03
  1.57079559e+00  1.57079780e+00  1.56459000e-03 -1.97999000e-03]",8,100,0.0010945269135676377,0.480596833529721,0.480596833529721,7.649595259708983e-07,0.9999988,0.00223735,0.00109453,,,0.3162,0.31619862,-1.38e-06,1.3066,0.6379151247502483,,0.5379335601736651,0.30695848052095626,0.30695936214791353
0.0022822187001820806,"[-2.89000000e-06 -7.50000000e-07  2.79888000e-03  2.55578000e-03
  1.57079559e+00  1.57079781e+00  1.56788000e-03 -1.98416000e-03]",8,100,0.0010968320451415956,0.4805967895976268,0.4805967895976268,8.571222775481791e-07,0.9999988,0.00224227,0.00109683,,,0.3162,0.31619861,-1.39e-06,1.3066,0.6379151246834933,,0.5379335640263582,0.3069580995818492,0.306959194718331
0.0022868206663269447,"[-2.91000000e-06 -7.40000000e-07  2.80486000e-03  2.56080000e-03
  1.57079559e+00  1.57079781e+00  1.57105000e-03 -1.98816000e-03]",8,100,0.0010990437353593358,0.4805968039058063,0.4805968039058063,8.702690527879928e-07,0.99999879,0.00224688,0.00109904,,,0.3162,0.3161986,-1.4e-06,1.3066,0.6379151246187801,,0.5379335677287648,0.3069578419659986,0.3069590608851437
0.002290894188581027,"[-2.92000000e-06 -7.30000000e-07  2.81030000e-03  2.56565000e-03
  1.57079558e+00  1.57079780e+00  1.57384000e-03 -1.99170000e-03]",8,100,0.0011010014568789458,0.4805968473725296,0.4805968473725296,8.273578224101712e-07,0.99999879,0.0022512,0.001101,,,0.3162,0.3161986,-1.4e-06,1.3066,0.6379151245618204,,0.5379335710134017,0.3069584997308978,0.3069593705199425
0.0022949677108351093,"[-2.93000000e-06 -7.40000000e-07  2.81555000e-03  2.56995000e-03
  1.57079558e+00  1.57079781e+00  1.57664000e-03 -1.99524000e-03]",8,100,0.001102959178611706,0.48059672725050256,0.48059672725050256,8.845346163632127e-07,0.99999878,0.0022552,0.00110296,,,0.3162,0.31619859,-1.41e-06,1.3066,0.6379151245029583,,0.5379335743016859,0.3069587473522908,0.3069595537050413
0.0022981068324695307,"[-2.94000000e-06 -7.50000000e-07  2.81955000e-03  2.57332000e-03
  1.57079558e+00  1.57079783e+00  1.57880000e-03 -1.99797000e-03]",8,100,0.0011044678304432815,0.48059674866425384,0.48059674866425384,8.20721452087349e-07,0.99999878,0.00225829,0.00110447,,,0.3162,0.31619859,-1.41e-06,1.3066,0.6379151244569441,,0.5379335768387183,0.30695820610917035,0.30695927406061835
0.002301245954103952,"[-2.94000000e-06 -7.50000000e-07  2.82359000e-03  2.57673000e-03
  1.57079558e+00  1.57079783e+00  1.58096000e-03 -2.00070000e-03]",8,100,0.0011059764821961507,0.480596706967144,0.480596706967144,8.465589519505063e-07,0.99999878,0.00226141,0.00110598,,,0.3162,0.31619858,-1.42e-06,1.3066,0.6379151244121253,,0.5379335793819665,0.30695835163917107,0.30695936813673735
0.0023055954841555825,"[-2.96000000e-06 -7.20000000e-07  2.82915000e-03  2.58132000e-03
  1.57079557e+00  1.57079780e+00  1.58394000e-03 -2.00448000e-03]",8,100,0.0011080668523247442,0.4805967529795358,0.4805967529795358,7.872225031183164e-07,0.99999877,0.00226566,0.00110807,,,0.3162,0.31619858,-1.42e-06,1.3066,0.6379151243503994,,0.537933582911843,0.30695881674885905,0.30695958034311455
0.002315363687088883,"[-2.98000000e-06 -7.40000000e-07  2.84210000e-03  2.59243000e-03
  1.57079557e+00  1.57079782e+00  1.59065000e-03 -2.01297000e-03]",8,100,0.0011127614183049474,0.4805967188505548,0.4805967188505548,7.709780728746505e-07,0.99999876,0.00227575,0.00111276,,,0.3162,0.31619857,-1.43e-06,1.3066,0.6379151242085368,,0.5379335908608437,0.30695852501115195,0.30695945485103815
0.002328237474678459,"[-3.02000000e-06 -7.30000000e-07  2.85878000e-03  2.60899000e-03
  1.57079556e+00  1.57079783e+00  1.59950000e-03 -2.02417000e-03]",8,100,0.001118948518111939,0.48059662033857325,0.48059662033857325,7.524853194715165e-07,0.99999875,0.00228973,0.00111895,,,0.3162,0.31619855,-1.45e-06,1.3066,0.6379151240234386,,0.5379336013996625,0.3069588235302544,0.3069596567245291
0.002334884752371971,"[-3.04000000e-06 -7.10000000e-07  2.86723000e-03  2.61604000e-03
  1.57079555e+00  1.57079781e+00  1.60407000e-03 -2.02995000e-03]",8,100,0.0011221431778640518,0.48059671000727205,0.48059671000727205,8.771191197062793e-07,0.99999874,0.00229621,0.00112214,,,0.3162,0.31619854,-1.46e-06,1.3066,0.6379151239280175,,0.5379336068649464,0.3069583011788554,0.306959355186994
0.002341532030065483,"[-3.06000000e-06 -7.10000000e-07  2.87562000e-03  2.62285000e-03
  1.57079555e+00  1.57079781e+00  1.60863000e-03 -2.03573000e-03]",8,100,0.001125337837586638,0.48059669708854275,0.48059669708854275,7.512458081891155e-07,0.99999873,0.00230257,0.00112534,,,0.3162,0.31619853,-1.47e-06,1.3066,0.6379151238306413,,0.5379336123432308,0.3069584401956292,0.3069594336432218
0.0023461462030664477,"[-3.07000000e-06 -6.70000000e-07  2.88178000e-03  2.62817000e-03
  1.57079555e+00  1.57079778e+00  1.61180000e-03 -2.03974000e-03]",8,100,0.0011275553933142216,0.4805966956607345,0.4805966956607345,7.401479858209452e-07,0.99999873,0.00230739,0.00112756,,,0.3162,0.31619853,-1.47e-06,1.3066,0.637915123763878,,0.5379336161569875,0.306958636077469,0.30695953417722
0.0023507603760674124,"[-3.08000000e-06 -7.10000000e-07  2.88788000e-03  2.63340000e-03
  1.57079554e+00  1.57079782e+00  1.61497000e-03 -2.04375000e-03]",8,100,0.001129772949051892,0.48059666165946785,0.48059666165946785,8.542728400356743e-07,0.99999872,0.00231215,0.00112977,,,0.3162,0.31619852,-1.48e-06,1.3066,0.6379151236969363,,0.5379336199798921,0.3069590212200479,0.30695974500085743
0.002354926601449826,"[-3.09000000e-06 -7.10000000e-07  2.89331000e-03  2.63807000e-03
  1.57079554e+00  1.57079782e+00  1.61783000e-03 -2.04737000e-03]",8,100,0.0011317752227697857,0.480596581892703,0.480596581892703,8.60986576868266e-07,0.99999872,0.00231638,0.00113178,,,0.3162,0.31619851,-1.49e-06,1.3066,0.637915123635068,,0.5379336234356024,0.3069585647826127,0.3069595568456328
0.002360732803899606,"[-3.11000000e-06 -6.80000000e-07  2.90072000e-03  2.64396000e-03
  1.57079554e+00  1.57079780e+00  1.62182000e-03 -2.05242000e-03]",8,100,0.0011345656640317672,0.48059655708822174,0.48059655708822174,8.462289676060784e-07,0.99999871,0.00232194,0.00113457,,,0.3162,0.31619851,-1.49e-06,1.3066,0.6379151235498389,,0.5379336282645214,0.3069591676119695,0.3069598725957193
0.0023665390063493863,"[-3.12000000e-06 -7.00000000e-07  2.90825000e-03  2.65047000e-03
  1.57079553e+00  1.57079782e+00  1.62581000e-03 -2.05747000e-03]",8,100,0.0011373561050088024,0.480596500711392,0.480596500711392,8.077825462288988e-07,0.99999871,0.00232783,0.00113736,,,0.3162,0.3161985,-1.5e-06,1.3066,0.6379151234637457,,0.5379336331050615,0.3069587527032403,0.3069596946561334
0.0023721061127771627,"[-3.14000000e-06 -7.30000000e-07  2.91557000e-03  2.65673000e-03
  1.57079553e+00  1.57079786e+00  1.62964000e-03 -2.06231000e-03]",8,100,0.0011400316369947305,0.48059655081471647,0.48059655081471647,9.63685744855075e-07,0.9999987,0.00233352,0.00114003,,,0.3162,0.31619849,-1.51e-06,1.3066,0.6379151233814458,,0.5379336377580919,0.30695876560999164,0.3069596793565406
0.0023788206004459887,"[-3.16000000e-06 -7.30000000e-07  2.92455000e-03  2.66452000e-03
  1.57079553e+00  1.57079786e+00  1.63425000e-03 -2.06814000e-03]",8,100,0.0011432585960386241,0.48059658973275027,0.48059658973275027,8.239366636011588e-07,0.99999869,0.00234057,0.00114326,,,0.3162,0.31619848,-1.52e-06,1.3066,0.6379151232791913,,0.5379336433821336,0.3069588956479019,0.306959728483643
0.0023855350881148147,"[-3.18000000e-06 -6.70000000e-07  2.93346000e-03  2.67204000e-03
  1.57079552e+00  1.57079780e+00  1.63886000e-03 -2.07398000e-03]",8,100,0.0011464855550628026,0.48059660637408436,0.48059660637408436,7.915359315637096e-07,0.99999869,0.00234746,0.00114649,,,0.3162,0.31619847,-1.53e-06,1.3066,0.6379151231798196,,0.5379336490288418,0.30695875368219566,0.3069596523263754
0.0023919087563301533,"[-3.20000000e-06 -7.10000000e-07  2.94184000e-03  2.67916000e-03
  1.57079552e+00  1.57079785e+00  1.64324000e-03 -2.07952000e-03]",8,100,0.0011495487174557806,0.4805964375148389,0.4805964375148389,7.854473144326327e-07,0.99999868,0.00235396,0.00114955,,,0.3162,0.31619846,-1.54e-06,1.3066,0.6379151230843443,,0.5379336544017528,0.30695847301927187,0.3069595958345351
0.002398646589614624,"[-3.21000000e-06 -7.20000000e-07  2.95059000e-03  2.68686000e-03
  1.57079551e+00  1.57079786e+00  1.64787000e-03 -2.08538000e-03]",8,100,0.0011527868963165072,0.48059645968777587,0.48059645968777587,8.140763202622309e-07,0.99999867,0.00236085,0.00115279,,,0.3162,0.31619845,-1.55e-06,1.3066,0.6379151229834958,,0.5379336601021786,0.3069589547397503,0.30695982888875245
0.0024036665393716706,"[-3.23000000e-06 -6.90000000e-07  2.95716000e-03  2.69324000e-03
  1.57079551e+00  1.57079784e+00  1.65132000e-03 -2.08974000e-03]",8,100,0.0011551994662437279,0.4805963943692292,0.4805963943692292,8.939796636360646e-07,0.99999867,0.0023663,0.0011552,,,0.3162,0.31619845,-1.55e-06,1.3066,0.6379151229079275,,0.5379336643599278,0.30695885273970974,0.30695981140946693
0.0024069544729543495,"[-3.24000000e-06 -7.20000000e-07  2.96124000e-03  2.69643000e-03
  1.57079551e+00  1.57079786e+00  1.65358000e-03 -2.09260000e-03]",8,100,0.0011567796356990849,0.48059639271394633,0.48059639271394633,8.704966956817737e-07,0.99999866,0.00236934,0.00115678,,,0.3162,0.31619844,-1.56e-06,1.3066,0.6379151228566273,,0.5379336671502426,0.3069585904476661,0.3069596824541255
0.0024102424065370284,"[-3.25000000e-06 -7.30000000e-07  2.96552000e-03  2.70006000e-03
  1.57079550e+00  1.57079788e+00  1.65584000e-03 -2.09546000e-03]",8,100,0.001158359804805032,0.4805964078149929,0.4805964078149929,8.148638500839726e-07,0.99999866,0.00237265,0.00115836,,,0.3162,0.31619844,-1.56e-06,1.3066,0.6379151228072006,,0.5379336699470316,0.3069585423562551,0.30695965254930585
0.0024134938100173827,"[-3.26000000e-06 -7.20000000e-07  2.96961000e-03  2.70342000e-03
  1.57079550e+00  1.57079787e+00  1.65807000e-03 -2.09829000e-03]",8,100,0.0011599224178769285,0.48059648573918834,0.48059648573918834,8.98444022436383e-07,0.99999865,0.00237577,0.00115992,,,0.3162,0.31619843,-1.57e-06,1.3066,0.6379151227575471,,0.5379336727152153,0.3069594299613423,0.3069600602858498
0.002416806519637794,"[-3.27000000e-06 -7.00000000e-07  2.97394000e-03  2.70722000e-03
  1.57079550e+00  1.57079786e+00  1.66035000e-03 -2.10117000e-03]",8,100,0.0011615144941526405,0.4805963728371147,0.4805963728371147,9.480700032151535e-07,0.99999865,0.00237918,0.00116151,,,0.3162,0.31619843,-1.57e-06,1.3066,0.6379151227088828,,0.5379336755433204,0.3069590343405879,0.3069599181498587
0.0024207165193024446,"[-3.28000000e-06 -7.00000000e-07  2.97921000e-03  2.71188000e-03
  1.57079550e+00  1.57079785e+00  1.66303000e-03 -2.10457000e-03]",8,100,0.0011633936255733034,0.4805963354039165,0.4805963354039165,1.155523463509188e-06,0.99999865,0.00238335,0.00116339,,,0.3162,0.31619842,-1.58e-06,1.3066,0.6379151226498582,,0.5379336788842641,0.3069582632074166,0.3069595522440035
0.0024250282400649684,"[-3.29000000e-06 -7.00000000e-07  2.98487000e-03  2.71677000e-03
  1.57079549e+00  1.57079786e+00  1.66599000e-03 -2.10832000e-03]",8,100,0.001165465822850139,0.48059642430967425,0.48059642430967425,8.896609517233536e-07,0.99999864,0.00238778,0.00116547,,,0.3162,0.31619842,-1.58e-06,1.3066,0.6379151225845855,,0.5379336825748864,0.30695834812534495,0.30695955382049345
0.002430965978419441,"[-3.31000000e-06 -7.30000000e-07  2.99241000e-03  2.72297000e-03
  1.57079549e+00  1.57079789e+00  1.67007000e-03 -2.11348000e-03]",8,100,0.0011683194785822558,0.48059630201623194,0.48059630201623194,8.101667557841689e-07,0.99999864,0.00239353,0.00116832,,,0.3162,0.31619841,-1.59e-06,1.3066,0.6379151224923683,,0.5379336876654862,0.3069586854895582,0.30695978382168354
0.002437324478086326,"[-3.33000000e-06 -7.10000000e-07  3.00051000e-03  2.72969000e-03
  1.57079549e+00  1.57079788e+00  1.67444000e-03 -2.11901000e-03]",8,100,0.0011713753505325194,0.48059631041257744,0.48059631041257744,1.2722864783584556e-06,0.99999863,0.00239973,0.00117138,,,0.3162,0.3161984,-1.6e-06,1.3066,0.6379151223956204,,0.5379336931359382,0.30695878504339563,0.3069598322985757
0.002443771149627583,"[-3.34000000e-06 -7.00000000e-07  3.00896000e-03  2.73694000e-03
  1.57079548e+00  1.57079787e+00  1.67887000e-03 -2.12461000e-03]",8,100,0.0011744735970239894,0.48059632557654347,0.48059632557654347,1.1335550757592007e-06,0.99999862,0.00240632,0.00117447,,,0.3162,0.31619839,-1.61e-06,1.3066,0.6379151222952665,,0.5379336986916596,0.30695856280625644,0.30695971667012056
0.0024497124890248334,"[-3.36000000e-06 -6.50000000e-07  3.01667000e-03  2.74372000e-03
  1.57079548e+00  1.57079783e+00  1.68295000e-03 -2.12978000e-03]",8,100,0.001177328982789987,0.4805963796035884,0.4805963796035884,8.466528939986839e-07,0.99999861,0.00241239,0.00117733,,,0.3162,0.31619838,-1.62e-06,1.3066,0.6379151222010617,,0.5379337038246458,0.3069587665040956,0.30695979512033245
0.0024565198276514785,"[-3.38000000e-06 -6.80000000e-07  3.02498000e-03  2.75012000e-03
  1.57079547e+00  1.57079786e+00  1.68763000e-03 -2.13570000e-03]",8,100,0.00118060056531399,0.48059631946802767,0.48059631946802767,1.0539024895887616e-06,0.99999861,0.00241853,0.0011806,,,0.3162,0.31619838,-1.62e-06,1.3066,0.6379151220990336,,0.5379337097323835,0.30695915232197357,0.30696001988407134
0.0024633271662781236,"[-3.40000000e-06 -6.90000000e-07  3.03338000e-03  2.75650000e-03
  1.57079547e+00  1.57079788e+00  1.69230000e-03 -2.14161000e-03]",8,100,0.0011838721475446274,0.4805961930678744,0.4805961930678744,9.353437473254976e-07,0.9999986,0.0024247,0.00118387,,,0.3162,0.31619837,-1.63e-06,1.3066,0.6379151219916774,,0.5379337156488543,0.30695879526301345,0.30695990506026705
0.002469291060951803,"[-3.42000000e-06 -7.20000000e-07  3.04138000e-03  2.76345000e-03
  1.57079546e+00  1.57079791e+00  1.69640000e-03 -2.14680000e-03]",8,100,0.001186738372452823,0.48059621349843956,0.48059621349843956,1.1551248745422144e-06,0.99999859,0.00243098,0.00118674,,,0.3162,0.31619836,-1.64e-06,1.3066,0.6379151218983659,,0.537933720846906,0.3069584286902586,0.30695971455406346
0.0024733258296063695,"[-3.43000000e-06 -7.30000000e-07  3.04647000e-03  2.76752000e-03
  1.57079546e+00  1.57079793e+00  1.69917000e-03 -2.15031000e-03]",8,100,0.0011886774672899318,0.4805961623536946,0.4805961623536946,1.1001368876461721e-06,0.99999859,0.00243481,0.00118868,,,0.3162,0.31619835,-1.65e-06,1.3066,0.6379151218376216,,0.5379337243769811,0.3069587391275529,0.30695989611771757
0.002476442914706644,"[-3.44000000e-06 -7.60000000e-07  3.05061000e-03  2.77119000e-03
  1.57079546e+00  1.57079796e+00  1.70132000e-03 -2.15302000e-03]",8,100,0.0011901755264240737,0.4805961869037007,0.4805961869037007,8.715731440904147e-07,0.99999858,0.00243809,0.00119018,,,0.3162,0.31619835,-1.65e-06,1.3066,0.6379151217921767,,0.5379337271094146,0.3069589457045256,0.30695998897378163
0.0024795599998069183,"[-3.45000000e-06 -7.80000000e-07  3.05450000e-03  2.77441000e-03
  1.57079546e+00  1.57079798e+00  1.70346000e-03 -2.15573000e-03]",8,100,0.001191673585954299,0.4805961364697676,0.4805961364697676,1.0676420338133285e-06,0.99999858,0.00244106,0.00119167,,,0.3162,0.31619834,-1.66e-06,1.3066,0.6379151217428014,,0.5379337298380281,0.30695938596988526,0.30696023470912287
0.0024839596538962032,"[-3.46000000e-06 -7.60000000e-07  3.06034000e-03  2.77947000e-03
  1.57079545e+00  1.57079796e+00  1.70648000e-03 -2.15955000e-03]",8,100,0.0011937880427348633,0.4805961231978602,0.4805961231978602,1.1333451780786747e-06,0.99999857,0.00244563,0.00119379,,,0.3162,0.31619834,-1.66e-06,1.3066,0.6379151216763101,,0.5379337337041582,0.3069592063216379,0.3069601531964916
0.0024883259093383204,"[-3.47000000e-06 -7.20000000e-07  3.06629000e-03  2.78555000e-03
  1.57079545e+00  1.57079793e+00  1.70948000e-03 -2.16335000e-03]",8,100,0.001195886447906249,0.4805961062034724,0.4805961062034724,8.866637853635586e-07,0.99999857,0.0024507,0.00119589,,,0.3162,0.31619833,-1.67e-06,1.3066,0.6379151216079922,,0.5379337375432681,0.30695853540242846,0.3069598278238787
0.0024938860239965372,"[-3.49000000e-06 -7.10000000e-07  3.07371000e-03  2.79204000e-03
  1.57079545e+00  1.57079792e+00  1.71330000e-03 -2.16818000e-03]",8,100,0.001198558617303418,0.48059615579754184,0.48059615579754184,9.631999227262893e-07,0.99999856,0.00245654,0.00119856,,,0.3162,0.31619832,-1.68e-06,1.3066,0.6379151215201333,,0.5379337424413982,0.306959443007196,0.3069602602406096
0.0024987479810972026,"[-3.51000000e-06 -6.80000000e-07  3.08000000e-03  2.79747000e-03
  1.57079544e+00  1.57079789e+00  1.71664000e-03 -2.17241000e-03]",8,100,0.001200895255175727,0.4805960931797755,0.4805960931797755,8.958395411444303e-07,0.99999856,0.00246146,0.0012009,,,0.3162,0.31619832,-1.68e-06,1.3066,0.6379151214450491,,0.5379337467369836,0.30695873969075527,0.3069599408240377
0.002503609938197868,"[-3.52000000e-06 -6.60000000e-07  3.08620000e-03  2.80261000e-03
  1.57079544e+00  1.57079788e+00  1.71998000e-03 -2.17664000e-03]",8,100,0.0012032318931035656,0.4805960812924646,0.4805960812924646,9.016736446775464e-07,0.99999855,0.00246621,0.00120323,,,0.3162,0.31619831,-1.69e-06,1.3066,0.6379151213686391,,0.5379337510402106,0.3069588660664447,0.306960011876491
0.0025076264768530937,"[-3.53000000e-06 -6.80000000e-07  3.09139000e-03  2.80700000e-03
  1.57079544e+00  1.57079789e+00  1.72274000e-03 -2.18013000e-03]",8,100,0.0012051622260114722,0.4805962051816218,0.4805962051816218,9.061790563418926e-07,0.99999855,0.00247022,0.00120516,,,0.3162,0.3161983,-1.7e-06,1.3066,0.6379151213041138,,0.5379337545998137,0.30695894610538427,0.30695999413511127
0.0025116430155083195,"[-3.54000000e-06 -7.00000000e-07  3.09670000e-03  2.81157000e-03
  1.57079543e+00  1.57079792e+00  1.72550000e-03 -2.18362000e-03]",8,100,0.0012070925586484607,0.4805960708820289,0.4805960708820289,9.419855645748757e-07,0.99999854,0.00247436,0.00120709,,,0.3162,0.3161983,-1.7e-06,1.3066,0.6379151212418032,,0.5379337581702562,0.30695911899498557,0.3069601469089989
0.0025150227737306273,"[-3.55000000e-06 -7.20000000e-07  3.10105000e-03  2.81521000e-03
  1.57079543e+00  1.57079794e+00  1.72782000e-03 -2.18656000e-03]",8,100,0.0012087168572862278,0.4805961908296287,0.4805961908296287,9.175566091339597e-07,0.99999854,0.00247771,0.00120872,,,0.3162,0.31619829,-1.71e-06,1.3066,0.6379151211884507,,0.5379337611765751,0.30695903705975053,0.3069600497981884
0.0025183456903696247,"[-3.56000000e-06 -7.20000000e-07  3.10537000e-03  2.81891000e-03
  1.57079543e+00  1.57079795e+00  1.73010000e-03 -2.18945000e-03]",8,100,0.0012103138379709424,0.48059603947556007,0.48059603947556007,9.042760729735118e-07,0.99999854,0.00248107,0.00121031,,,0.3162,0.31619829,-1.71e-06,1.3066,0.6379151211347349,,0.5379337641341061,0.30695867510095076,0.3069599430377314
0.002523035461931339,"[-3.58000000e-06 -7.20000000e-07  3.11132000e-03  2.82378000e-03
  1.57079543e+00  1.57079795e+00  1.73332000e-03 -2.19352000e-03]",8,100,0.001212567723950727,0.4805960268261557,0.4805960268261557,1.164120694392325e-06,0.99999853,0.0024856,0.00121257,,,0.3162,0.31619828,-1.72e-06,1.3066,0.6379151210583527,,0.5379337683134056,0.30695931630545986,0.3069602718088892
0.0025287439522248055,"[-3.59000000e-06 -7.20000000e-07  3.11874000e-03  2.83003000e-03
  1.57079542e+00  1.57079796e+00  1.73725000e-03 -2.19849000e-03]",8,100,0.0012153112017910465,0.4805961265590896,0.4805961265590896,9.952594681080968e-07,0.99999852,0.00249133,0.00121531,,,0.3162,0.31619827,-1.73e-06,1.3066,0.6379151209632626,,0.5379337734093004,0.3069586980059652,0.3069599172758325
0.00253238990066482,"[-3.61000000e-06 -7.10000000e-07  3.12349000e-03  2.83406000e-03
  1.57079542e+00  1.57079795e+00  1.73975000e-03 -2.20166000e-03]",8,100,0.0012170634301039512,0.4805961281836131,0.4805961281836131,9.94473550387715e-07,0.99999852,0.00249501,0.00121706,,,0.3162,0.31619827,-1.73e-06,1.3066,0.6379151209059005,,0.5379337766777494,0.3069581674532771,0.30695965285297333
0.0025360358491048345,"[-3.62000000e-06 -7.30000000e-07  3.12829000e-03  2.83830000e-03
  1.57079542e+00  1.57079796e+00  1.74226000e-03 -2.20483000e-03]",8,100,0.0012188156582740835,0.4805959677276813,0.4805959677276813,9.558087256111447e-07,0.99999851,0.00249881,0.00121882,,,0.3162,0.31619826,-1.74e-06,1.3066,0.6379151208471647,,0.5379337799474894,0.3069592768700739,0.30696028631072847
0.002540332586254697,"[-3.63000000e-06 -6.90000000e-07  3.13403000e-03  2.84322000e-03
  1.57079541e+00  1.57079793e+00  1.74521000e-03 -2.20856000e-03]",8,100,0.0012208806526733916,0.48059593853969357,0.48059593853969357,1.0801898926802973e-06,0.99999851,0.00250328,0.00122088,,,0.3162,0.31619826,-1.74e-06,1.3066,0.6379151207786278,,0.5379337838095187,0.3069587125809132,0.30696002012479157
0.002543772654715484,"[-3.64000000e-06 -6.70000000e-07  3.13862000e-03  2.84725000e-03
  1.57079541e+00  1.57079791e+00  1.74757000e-03 -2.21155000e-03]",8,100,0.001222533935569061,0.4805959159588004,0.4805959159588004,1.1532310078031496e-06,0.99999851,0.0025069,0.00122253,,,0.3162,0.31619825,-1.75e-06,1.3066,0.6379151207231532,,0.5379337869049654,0.3069584764101299,0.30695991443940845
0.0025472127231762707,"[-3.65000000e-06 -6.70000000e-07  3.14304000e-03  2.85087000e-03
  1.57079541e+00  1.57079792e+00  1.74993000e-03 -2.21454000e-03]",8,100,0.0012241872187085325,0.48059593445346377,0.48059593445346377,1.0542479308833052e-06,0.9999985,0.00251026,0.00122419,,,0.3162,0.31619825,-1.75e-06,1.3066,0.6379151206678498,,0.5379337900047687,0.3069595290812067,0.3069604334363887
0.0025520713775609907,"[-3.66000000e-06 -6.70000000e-07  3.14924000e-03  2.85598000e-03
  1.57079540e+00  1.57079792e+00  1.75327000e-03 -2.21877000e-03]",8,100,0.001226522268588663,0.4805958994746528,0.4805958994746528,9.309888267568837e-07,0.9999985,0.002515,0.00122652,,,0.3162,0.31619824,-1.76e-06,1.3066,0.6379151205885618,,0.5379337943902138,0.3069593219358292,0.3069603488670962
0.002558416616059783,"[-3.6800000e-06 -6.4000000e-07  3.1579000e-03  2.8648100e-03
  1.5707954e+00  1.5707979e+00  1.7576300e-03 -2.2242800e-03]",8,100,0.0012295717637076178,0.4805959762240509,0.4805959762240509,9.893257246684046e-07,0.99999849,0.00252237,0.00122957,,,0.3162,0.31619823,-1.77e-06,1.3066,0.6379151204879674,,0.5379338001358233,0.3069590005530516,0.30696015416306316
0.0025667962152829747,"[-3.71000000e-06 -6.80000000e-07  3.16865000e-03  2.87396000e-03
  1.57079539e+00  1.57079794e+00  1.76339000e-03 -2.23157000e-03]",8,100,0.001233598965154563,0.48059586065865495,0.48059586065865495,1.050217492058519e-06,0.99999848,0.00253071,0.0012336,,,0.3162,0.31619822,-1.78e-06,1.3066,0.6379151203503663,,0.5379338077414645,0.30695907887773494,0.30696025266848304
0.0025708613017000263,"[-3.72000000e-06 -7.20000000e-07  3.17364000e-03  2.87792000e-03
  1.57079539e+00  1.57079798e+00  1.76618000e-03 -2.23510000e-03]",8,100,0.0012355526295553488,0.4805958968130642,0.4805958968130642,1.192112340898887e-06,0.99999847,0.00253444,0.00123555,,,0.3162,0.31619821,-1.79e-06,1.3066,0.6379151202836458,,0.5379338114396438,0.30695849897127647,0.3069599471886834
0.002574313528566543,"[-3.73000000e-06 -7.10000000e-07  3.17810000e-03  2.88157000e-03
  1.57079539e+00  1.57079798e+00  1.76855000e-03 -2.23811000e-03]",8,100,0.001237211755622585,0.48059596895611295,0.48059596895611295,9.926807331783489e-07,0.99999847,0.00253784,0.00123721,,,0.3162,0.31619821,-1.79e-06,1.3066,0.6379151202267564,,0.5379338145834089,0.3069585313273247,0.30695993026693436
0.0025770136396824255,"[-3.74000000e-06 -7.20000000e-07  3.18159000e-03  2.88451000e-03
  1.57079539e+00  1.57079798e+00  1.77041000e-03 -2.24045000e-03]",8,100,0.0012385094179245873,0.4805958183142286,0.4805958183142286,1.1053793222992804e-06,0.99999847,0.00254053,0.00123851,,,0.3162,0.3161982,-1.8e-06,1.3066,0.63791512018317,,0.5379338170482852,0.3069594492122911,0.30696046283972667
0.002579713750798308,"[-3.75000000e-06 -7.40000000e-07  3.18514000e-03  2.88753000e-03
  1.57079538e+00  1.57079801e+00  1.77226000e-03 -2.24280000e-03]",8,100,0.001239807080067679,0.4805958373774163,0.4805958373774163,1.0249583935936033e-06,0.99999846,0.00254329,0.00123981,,,0.3162,0.3161982,-1.8e-06,1.3066,0.6379151201393657,,0.5379338195158901,0.3069593320956162,0.3069603963535032
0.0025829085147511814,"[-3.76000000e-06 -7.50000000e-07  3.18931000e-03  2.89108000e-03
  1.57079538e+00  1.57079803e+00  1.77446000e-03 -2.24558000e-03]",8,100,0.0012413424703559051,0.48059582789333366,0.48059582789333366,9.713379723048016e-07,0.99999846,0.00254652,0.00124134,,,0.3162,0.31619819,-1.81e-06,1.3066,0.6379151200874669,,0.5379338224374082,0.3069590326520681,0.30696025265049875
0.0025875410134238836,"[-3.77000000e-06 -7.30000000e-07  3.19535000e-03  2.89636000e-03
  1.57079538e+00  1.57079801e+00  1.77764000e-03 -2.24960000e-03]",8,100,0.001243568829916184,0.4805958104732363,0.4805958104732363,1.2761467302904125e-06,0.99999845,0.00255127,0.00124357,,,0.3162,0.31619819,-1.81e-06,1.3066,0.6379151200118516,,0.5379338266808878,0.3069581420452162,0.3069598178408386
0.0025920356611347944,"[-3.79000000e-06 -7.20000000e-07  3.20128000e-03  2.90147000e-03
  1.57079538e+00  1.57079800e+00  1.78073000e-03 -2.25351000e-03]",8,100,0.001245728938666347,0.4805957482856099,0.4805957482856099,9.403770529000065e-07,0.99999845,0.00255591,0.00124573,,,0.3162,0.31619818,-1.82e-06,1.3066,0.6379151199395106,,0.5379338308089876,0.3069592217089158,0.3069603896238491
0.002596530308845705,"[-3.80000000e-06 -7.50000000e-07  3.20684000e-03  2.90582000e-03
  1.57079537e+00  1.57079803e+00  1.78382000e-03 -2.25742000e-03]",8,100,0.001247889048069489,0.480595917009223,0.480595917009223,1.0434748126800738e-06,0.99999844,0.00256004,0.00124789,,,0.3162,0.31619817,-1.83e-06,1.3066,0.637915119866631,,0.5379338349449247,0.3069593252465772,0.30696036237278296
0.0026011453509035927,"[-3.81000000e-06 -7.40000000e-07  3.21277000e-03  2.91071000e-03
  1.57079537e+00  1.57079803e+00  1.78699000e-03 -2.26143000e-03]",8,100,0.001250107017995973,0.48059577450074076,0.48059577450074076,1.0604138641922336e-06,0.99999844,0.00256458,0.00125011,,,0.3162,0.31619817,-1.83e-06,1.3066,0.63791511979319,,0.5379338392003818,0.306959667832663,0.3069606042825391
0.00260523652515367,"[-3.83000000e-06 -7.50000000e-07  3.21823000e-03  2.91537000e-03
  1.57079537e+00  1.57079804e+00  1.78980000e-03 -2.26499000e-03]",8,100,0.0012520732187923354,0.4805957497549596,0.4805957497549596,9.668754698934648e-07,0.99999843,0.00256882,0.00125207,,,0.3162,0.31619816,-1.84e-06,1.3066,0.6379151197276921,,0.5379338429801731,0.30695905105424404,0.3069603096759427
0.0026086106088909116,"[-3.84000000e-06 -7.70000000e-07  3.22268000e-03  2.91926000e-03
  1.57079536e+00  1.57079806e+00  1.79211000e-03 -2.26792000e-03]",8,100,0.0012536947890434379,0.48059589488036725,0.48059589488036725,9.585963335987754e-07,0.99999843,0.00257232,0.0012537,,,0.3162,0.31619816,-1.84e-06,1.3066,0.6379151196728997,,0.5379338461000899,0.30695914655758094,0.30696028924090485
0.00261194002734691,"[-3.85000000e-06 -7.90000000e-07  3.22705000e-03  2.92303000e-03
  1.57079536e+00  1.57079809e+00  1.79440000e-03 -2.27082000e-03]",8,100,0.0012552948933280993,0.48059573662958766,0.48059573662958766,1.0046924080065752e-06,0.99999842,0.00257574,0.00125529,,,0.3162,0.31619815,-1.85e-06,1.3066,0.6379151196196728,,0.5379338491840776,0.3069591886195405,0.3069603878685411
0.002614985461321791,"[-3.86000000e-06 -7.90000000e-07  3.23103000e-03  2.92643000e-03
  1.57079536e+00  1.57079809e+00  1.79649000e-03 -2.27346000e-03]",8,100,0.0012567585158936485,0.4805957184365045,0.4805957184365045,1.0553461917646506e-06,0.99999842,0.00257883,0.00125676,,,0.3162,0.31619815,-1.85e-06,1.3066,0.6379151195678678,,0.5379338520039735,0.30695935835374455,0.3069604828891091
0.0026190350076275683,"[-3.87000000e-06 -7.80000000e-07  3.23651000e-03  2.93122000e-03
  1.57079536e+00  1.57079808e+00  1.79928000e-03 -2.27699000e-03]",8,100,0.001258704710145452,0.48059568431597616,0.48059568431597616,1.0736375229156074e-06,0.99999842,0.00258315,0.0012587,,,0.3162,0.31619814,-1.86e-06,1.3066,0.6379151195028647,,0.5379338557677583,0.3069586873001141,0.3069601656423655
0.0026230845539333457,"[-3.88000000e-06 -7.90000000e-07  3.24190000e-03  2.93584000e-03
  1.57079535e+00  1.57079810e+00  1.80206000e-03 -2.28051000e-03]",8,100,0.001260650904501995,0.4805956979993322,0.4805956979993322,1.0360983774936814e-06,0.99999841,0.00258735,0.00126065,,,0.3162,0.31619813,-1.87e-06,1.3066,0.637915119434998,,0.5379338595306103,0.30695950384786486,0.30696056922150494
0.002629434753200885,"[-3.90000000e-06 -8.00000000e-07  3.24990000e-03  2.94233000e-03
  1.57079535e+00  1.57079811e+00  1.80642000e-03 -2.28603000e-03]",8,100,0.001263702783449774,0.4805956648205586,0.4805956648205586,1.0364838082186324e-06,0.9999984,0.00259341,0.0012637,,,0.3162,0.31619812,-1.88e-06,1.3066,0.6379151193324141,,0.537933865453277,0.30695947310321825,0.3069605727560903
0.0026369221357800177,"[-3.93000000e-06 -8.40000000e-07  3.25949000e-03  2.95051000e-03
  1.57079534e+00  1.57079815e+00  1.81156000e-03 -2.29254000e-03]",8,100,0.001267301187419403,0.48059577664290637,0.48059577664290637,1.1440156005689042e-06,0.99999839,0.00260085,0.0012673,,,0.3162,0.31619811,-1.89e-06,1.3066,0.6379151192126715,,0.5379338724542634,0.3069590898920893,0.30696033090967717
0.00264433200781115,"[-3.95000000e-06 -8.00000000e-07  3.26953000e-03  2.95933000e-03
  1.57079534e+00  1.57079812e+00  1.81665000e-03 -2.29898000e-03]",8,100,0.0012708623388774203,0.48059557643010153,0.48059557643010153,9.97440443121161e-07,0.99999838,0.00260877,0.00127086,,,0.3162,0.3161981,-1.9e-06,1.3066,0.6379151190888448,,0.5379338793961354,0.30695929141650985,0.30696053136423174
0.0026490848488600035,"[-3.96000000e-06 -8.00000000e-07  3.27556000e-03  2.96431000e-03
  1.57079533e+00  1.57079812e+00  1.81992000e-03 -2.30311000e-03]",8,100,0.00127314653379605,0.4805955479561731,0.4805955479561731,1.1574421582999072e-06,0.99999838,0.00261338,0.00127315,,,0.3162,0.31619809,-1.91e-06,1.3066,0.6379151190114626,,0.5379338838638228,0.30696045039948994,0.3069611267740092
0.0026530452667279936,"[-3.98000000e-06 -7.90000000e-07  3.28060000e-03  2.96867000e-03
  1.57079533e+00  1.57079811e+00  1.82264000e-03 -2.30655000e-03]",8,100,0.0012750498934467158,0.4805955923603309,0.4805955923603309,1.3420374525997151e-06,0.99999837,0.00261732,0.00127505,,,0.3162,0.31619809,-1.91e-06,1.3066,0.6379151189433144,,0.5379338875869367,0.30695856848403225,0.30696016633739587
0.0026570056845959837,"[-3.99000000e-06 -7.80000000e-07  3.28561000e-03  2.97288000e-03
  1.57079533e+00  1.57079811e+00  1.82536000e-03 -2.31000000e-03]",8,100,0.0012769532531299442,0.48059556963138333,0.48059556963138333,1.3471707543777953e-06,0.99999837,0.00262118,0.00127695,,,0.3162,0.31619808,-1.92e-06,1.3066,0.6379151188762937,,0.5379338913161343,0.3069602323266775,0.3069610110467491
0.0026608468046682324,"[-4.00000000e-06 -8.00000000e-07  3.29065000e-03  2.97725000e-03
  1.57079532e+00  1.57079813e+00  1.82800000e-03 -2.31334000e-03]",8,100,0.001278799278373714,0.48059550924217703,0.48059550924217703,1.0248594280197434e-06,0.99999836,0.00262513,0.0012788,,,0.3162,0.31619808,-1.92e-06,1.3066,0.6379151188124976,,0.5379338949416133,0.3069587447939459,0.30696029811590586
0.002663944292218018,"[-4.01000000e-06 -8.10000000e-07  3.29458000e-03  2.98047000e-03
  1.57079532e+00  1.57079814e+00  1.83013000e-03 -2.31603000e-03]",8,100,0.001280287917373605,0.480595531310706,0.480595531310706,1.249399915403684e-06,0.99999836,0.00262812,0.00128029,,,0.3162,0.31619807,-1.93e-06,1.3066,0.6379151187605224,,0.5379338978697465,0.30695846976921026,0.3069601514615685
0.002667041779767804,"[-4.02000000e-06 -8.10000000e-07  3.29851000e-03  2.98368000e-03
  1.57079532e+00  1.57079815e+00  1.83226000e-03 -2.31872000e-03]",8,100,0.001281776556329748,0.48059548738354274,0.48059548738354274,1.1216667036103747e-06,0.99999836,0.00263111,0.00128178,,,0.3162,0.31619807,-1.93e-06,1.3066,0.6379151187079932,,0.53793390079934,0.30695976676211845,0.3069608225340167
0.0026706795090662124,"[-4.03000000e-06 -8.20000000e-07  3.30313000e-03  2.98747000e-03
  1.57079532e+00  1.57079815e+00  1.83476000e-03 -2.32189000e-03]",8,100,0.0012835248330583286,0.4805955206540701,0.4805955206540701,1.250433436757301e-06,0.99999835,0.00263463,0.00128353,,,0.3162,0.31619806,-1.94e-06,1.3066,0.6379151186468686,,0.537933904245519,0.30695812930344607,0.3069599895381042
0.002674317238364621,"[-4.04000000e-06 -8.30000000e-07  3.30776000e-03  2.99129000e-03
  1.57079531e+00  1.57079817e+00  1.83725000e-03 -2.32505000e-03]",8,100,0.0012852731097357294,0.48059564299222324,0.48059564299222324,1.3008209692382221e-06,0.99999835,0.00263817,0.00128527,,,0.3162,0.31619806,-1.94e-06,1.3066,0.63791511858539,,0.5379339076964864,0.30695934565225996,0.3069605406428189
0.0026776645882324456,"[-4.05000000e-06 -8.60000000e-07  3.31209000e-03  2.99482000e-03
  1.57079531e+00  1.57079820e+00  1.83955000e-03 -2.32796000e-03]",8,100,0.0012868818311333814,0.4805956261657862,0.4805956261657862,1.0832236752156856e-06,0.99999834,0.00264146,0.00128688,,,0.3162,0.31619805,-1.95e-06,1.3066,0.6379151185275856,,0.5379339108733742,0.30695898590954424,0.3069603704466171
0.002681093606355327,"[-4.07000000e-06 -8.60000000e-07  3.31637000e-03  2.99804000e-03
  1.57079531e+00  1.57079820e+00  1.84191000e-03 -2.33094000e-03]",8,100,0.0012885298022358286,0.4805956262282786,0.4805956262282786,1.1211670337165766e-06,0.99999834,0.00264458,0.00128853,,,0.3162,0.31619805,-1.95e-06,1.3066,0.6379151184694434,,0.5379339141349138,0.3069587557308692,0.3069602569580159
0.0026850166774133955,"[-4.08000000e-06 -8.50000000e-07  3.32153000e-03  3.00237000e-03
  1.57079531e+00  1.57079820e+00  1.84461000e-03 -2.33435000e-03]",8,100,0.001290415212409899,0.48059541850401355,0.48059541850401355,1.0941345178999515e-06,0.99999833,0.00264856,0.00129042,,,0.3162,0.31619804,-1.96e-06,1.3066,0.637915118405069,,0.5379339178750726,0.30695927309226334,0.30696061734014407
0.0026900877714188605,"[-4.09000000e-06 -8.80000000e-07  3.32804000e-03  3.00804000e-03
  1.57079530e+00  1.57079823e+00  1.84809000e-03 -2.33876000e-03]",8,100,0.0012928523574519824,0.4805954472853269,0.4805954472853269,1.2840283273091326e-06,0.99999833,0.00265367,0.00129285,,,0.3162,0.31619803,-1.97e-06,1.3066,0.6379151183178325,,0.537933922713518,0.30695909994477566,0.30696051935345514
0.002694190558903038,"[-4.11000000e-06 -8.70000000e-07  3.33356000e-03  3.01379000e-03
  1.57079530e+00  1.57079822e+00  1.85091000e-03 -2.34233000e-03]",8,100,0.0012948241381247258,0.48059543514632586,0.48059543514632586,1.2040432914667605e-06,0.99999832,0.00265842,0.00129482,,,0.3162,0.31619803,-1.97e-06,1.3066,0.6379151182482649,,0.5379339266356787,0.3069599915910452,0.3069609729716189
0.0026979744790396223,"[-4.12000000e-06 -8.70000000e-07  3.33853000e-03  3.01810000e-03
  1.57079530e+00  1.57079823e+00  1.85351000e-03 -2.34562000e-03]",8,100,0.0012966426728377963,0.4805953642565632,0.4805953642565632,1.2100789528538778e-06,0.99999832,0.00266232,0.00129664,,,0.3162,0.31619802,-1.98e-06,1.3066,0.6379151181829378,,0.5379339302580098,0.3069596725321946,0.3069608493226529
0.002701674418736895,"[-4.13000000e-06 -8.70000000e-07  3.34327000e-03  3.02200000e-03
  1.57079529e+00  1.57079823e+00  1.85605000e-03 -2.34883000e-03]",8,100,0.0012984208471424666,0.48059536502643657,0.48059536502643657,1.0352512181328985e-06,0.99999831,0.00266593,0.00129842,,,0.3162,0.31619801,-1.99e-06,1.3066,0.6379151181198764,,0.5379339338069334,0.3069597400246106,0.3069608844733251
0.0027061648982606877,"[-4.15000000e-06 -8.60000000e-07  3.34912000e-03  3.02698000e-03
  1.57079529e+00  1.57079823e+00  1.85913000e-03 -2.35274000e-03]",8,100,0.0013005789510160078,0.48059534677960036,0.48059534677960036,1.2112829037937885e-06,0.99999831,0.00267047,0.00130058,,,0.3162,0.31619801,-1.99e-06,1.3066,0.6379151180437636,,0.537933938122289,0.306959409618091,0.3069607301970878
0.0027112726501757707,"[-4.16000000e-06 -8.70000000e-07  3.35591000e-03  3.03285000e-03
  1.57079529e+00  1.57079824e+00  1.86264000e-03 -2.35718000e-03]",8,100,0.001303033712831338,0.48059533554689216,0.48059533554689216,1.049975053751691e-06,0.9999983,0.00267578,0.00130303,,,0.3162,0.316198,-2e-06,1.3066,0.6379151179576403,,0.5379339430402782,0.30695982938321836,0.30696094793703327
0.0027162839576808768,"[-4.18000000e-06 -9.20000000e-07  3.36242000e-03  3.03861000e-03
  1.57079528e+00  1.57079829e+00  1.86609000e-03 -2.36153000e-03]",8,100,0.0013054421241131692,0.48059537983455614,0.48059537983455614,1.169853208401754e-06,0.9999983,0.00268094,0.00130544,,,0.3162,0.31619799,-2.01e-06,1.3066,0.6379151178713615,,0.5379339478719871,0.30695888442009794,0.30696045658688187
0.0027211325817642442,"[-4.19000000e-06 -9.30000000e-07  3.36873000e-03  3.04404000e-03
  1.57079528e+00  1.57079830e+00  1.86942000e-03 -2.36575000e-03]",8,100,0.0013077723504007015,0.4805954948251629,0.4805954948251629,1.284291068979826e-06,0.99999829,0.00268586,0.00130777,,,0.3162,0.31619798,-2.02e-06,1.3066,0.6379151177872487,,0.5379339525536512,0.3069594991791666,0.30696071104328737
0.0027260108633158464,"[-4.21000000e-06 -9.90000000e-07  3.37496000e-03  3.04933000e-03
  1.57079527e+00  1.57079837e+00  1.87277000e-03 -2.36999000e-03]",8,100,0.0013101168300883475,0.4805953200544755,0.4805953200544755,1.1629768107924794e-06,0.99999828,0.00269068,0.00131012,,,0.3162,0.31619798,-2.02e-06,1.3066,0.637915117703941,,0.5379339572768548,0.3069597892115836,0.30696094241508737
0.0027304081046385016,"[-4.22000000e-06 -9.70000000e-07  3.38085000e-03  3.05458000e-03
  1.57079527e+00  1.57079836e+00  1.87579000e-03 -2.37381000e-03]",8,100,0.0013122301234042334,0.480595303681326,0.480595303681326,1.1003234562446024e-06,0.99999828,0.00269536,0.00131223,,,0.3162,0.31619797,-2.03e-06,1.3066,0.6379151176306938,,0.5379339615468834,0.3069592003479994,0.30696065798716843
0.002734795864919279,"[-4.24000000e-06 -9.90000000e-07  3.38667000e-03  3.05977000e-03
  1.57079527e+00  1.57079837e+00  1.87880000e-03 -2.37763000e-03]",8,100,0.0013143388602146577,0.4805953322038638,0.4805953322038638,1.0878869021439775e-06,0.99999827,0.00269998,0.00131434,,,0.3162,0.31619796,-2.04e-06,1.3066,0.6379151175563235,,0.5379339658123521,0.30695938997770167,0.30696074122695577
0.0027381491357620935,"[-4.25000000e-06 -1.01000000e-06  3.39119000e-03  3.06376000e-03
  1.57079526e+00  1.57079840e+00  1.88111000e-03 -2.38054000e-03]",8,100,0.0013159504260955755,0.4805952886066303,0.4805952886066303,1.1995426076166008e-06,0.99999827,0.00270356,0.00131595,,,0.3162,0.31619796,-2.04e-06,1.3066,0.6379151174988812,,0.5379339690761857,0.3069597285868978,0.3069609331160966
0.002741502406604908,"[-4.26000000e-06 -9.90000000e-07  3.39549000e-03  3.06732000e-03
  1.57079526e+00  1.57079838e+00  1.88341000e-03 -2.38346000e-03]",8,100,0.0013175619924200314,0.480595309858403,0.480595309858403,1.4601885296238917e-06,0.99999826,0.00270685,0.00131756,,,0.3162,0.31619795,-2.05e-06,1.3066,0.6379151174429688,,0.537933972347064,0.3069599506534558,0.30696103557131277
0.0027459452734790095,"[-4.28000000e-06 -9.60000000e-07  3.40125000e-03  3.07228000e-03
  1.57079526e+00  1.57079836e+00  1.88646000e-03 -2.38732000e-03]",8,100,0.00131969721330948,0.4805953843943496,0.4805953843943496,1.133116119727699e-06,0.99999826,0.00271134,0.0013197,,,0.3162,0.31619795,-2.05e-06,1.3066,0.6379151173623051,,0.5379339766738538,0.3069594179680648,0.3069607355703829
0.00274994883765522,"[-4.29000000e-06 -9.60000000e-07  3.40628000e-03  3.07632000e-03
  1.57079526e+00  1.57079836e+00  1.88921000e-03 -2.39080000e-03]",8,100,0.0013216213076759017,0.4805952364259305,0.4805952364259305,1.0768831412461818e-06,0.99999825,0.00271513,0.00132162,,,0.3162,0.31619794,-2.06e-06,1.3066,0.6379151172931617,,0.5379339805865019,0.30695959962410074,0.30696089946765326
0.0027539842440961666,"[-4.30000000e-06 -9.40000000e-07  3.41159000e-03  3.08078000e-03
  1.57079525e+00  1.57079834e+00  1.89199000e-03 -2.39431000e-03]",8,100,0.0013235607046945869,0.48059523321300945,0.48059523321300945,1.2824176082570852e-06,0.99999825,0.00271923,0.00132356,,,0.3162,0.31619793,-2.07e-06,1.3066,0.6379151172231999,,0.5379339845358662,0.30696018503013467,0.30696119568946695
0.0027577629394885104,"[-4.31000000e-06 -9.40000000e-07  3.41659000e-03  3.08501000e-03
  1.57079525e+00  1.57079835e+00  1.89458000e-03 -2.39759000e-03]",8,100,0.0013253767275122163,0.4805952592496714,0.4805952592496714,1.2292910377482026e-06,0.99999824,0.00272311,0.00132538,,,0.3162,0.31619793,-2.07e-06,1.3066,0.6379151171595159,,0.5379339882434162,0.30695959742141954,0.30696089122578846
0.0027630971083025565,"[-4.33000000e-06 -9.30000000e-07  3.42361000e-03  3.09095000e-03
  1.57079525e+00  1.57079834e+00  1.89825000e-03 -2.40223000e-03]",8,100,0.0013279403033603274,0.4805953276228515,0.4805953276228515,1.1068751168535607e-06,0.99999824,0.00272854,0.00132794,,,0.3162,0.31619792,-2.08e-06,1.3066,0.6379151170683617,,0.5379339934842468,0.306959226175305,0.3069606753633179
0.002770673700361848,"[-4.36000000e-06 -9.10000000e-07  3.43335000e-03  3.09909000e-03
  1.57079524e+00  1.57079832e+00  1.90345000e-03 -2.40882000e-03]",8,100,0.0013315815773459545,0.4805951324191215,0.4805951324191215,1.0706338271781592e-06,0.99999823,0.00273603,0.00133158,,,0.3162,0.31619791,-2.09e-06,1.3066,0.637915116937569,,0.5379340009458791,0.30695977069960423,0.3069610451702652
0.0027780633884090795,"[-4.38000000e-06 -8.40000000e-07  3.44305000e-03  3.10882000e-03
  1.57079523e+00  1.57079826e+00  1.90853000e-03 -2.41524000e-03]",8,100,0.0013351330255185682,0.48059516607217456,0.48059516607217456,1.0949511734148853e-06,0.99999822,0.0027442,0.00133513,,,0.3162,0.31619789,-2.11e-06,1.3066,0.6379151168077902,,0.537934008239082,0.30695970404766304,0.306960999317402
0.0027830697046223886,"[-4.40000000e-06 -8.20000000e-07  3.44956000e-03  3.11436000e-03
  1.57079523e+00  1.57079825e+00  1.91197000e-03 -2.41960000e-03]",8,100,0.001337539036785121,0.48059512771204965,0.48059512771204965,1.0914240936380738e-06,0.99999821,0.00274925,0.00133754,,,0.3162,0.31619789,-2.11e-06,1.3066,0.6379151167192787,,0.5379340131908473,0.3069598934730633,0.30696111494167466
0.002787346329582763,"[-4.41000000e-06 -8.40000000e-07  3.45493000e-03  3.11879000e-03
  1.57079523e+00  1.57079826e+00  1.91491000e-03 -2.42331000e-03]",8,100,0.0013395943623231556,0.48059505487629195,0.48059505487629195,1.2005597316575783e-06,0.99999821,0.00275336,0.00133959,,,0.3162,0.31619788,-2.12e-06,1.3066,0.6379151166461713,,0.5379340174328168,0.30696002833764297,0.3069612194994568
0.0027916229545431374,"[-4.43000000e-06 -8.20000000e-07  3.46052000e-03  3.12359000e-03
  1.57079522e+00  1.57079825e+00  1.91784000e-03 -2.42703000e-03]",8,100,0.0013416496873047544,0.4805950637381983,0.4805950637381983,1.139540548466256e-06,0.9999982,0.00275771,0.00134165,,,0.3162,0.31619787,-2.13e-06,1.3066,0.6379151165696453,,0.5379340216742425,0.30695999463767204,0.3069612005111958
0.0027956202245479314,"[-4.44000000e-06 -8.00000000e-07  3.46571000e-03  3.12794000e-03
  1.57079522e+00  1.57079823e+00  1.92059000e-03 -2.43051000e-03]",8,100,0.0013435707556927314,0.4805950280541308,0.4805950280541308,1.168250518894163e-06,0.99999819,0.00276171,0.00134357,,,0.3162,0.31619787,-2.13e-06,1.3066,0.6379151165008051,,0.5379340256509069,0.3069591491613581,0.3069607969109571
0.0027996512562215125,"[-4.45000000e-06 -8.20000000e-07  3.47101000e-03  3.13248000e-03
  1.57079522e+00  1.57079826e+00  1.92336000e-03 -2.43401000e-03]",8,100,0.0013455080495556001,0.480595050352317,0.480595050352317,1.1135059802037615e-06,0.99999819,0.00276584,0.00134551,,,0.3162,0.31619786,-2.14e-06,1.3066,0.637915116429508,,0.5379340296643269,0.30695919300269564,0.3069608101219382
0.0028056510413162934,"[-4.47000000e-06 -8.40000000e-07  3.47886000e-03  3.13923000e-03
  1.57079521e+00  1.57079828e+00  1.92748000e-03 -2.43923000e-03]",8,100,0.0013483915165405304,0.48059519506293935,0.48059519506293935,1.2158969395107042e-06,0.99999818,0.00277196,0.00134839,,,0.3162,0.31619785,-2.15e-06,1.3066,0.6379151163229831,,0.5379340356517751,0.3069590395048553,0.30696066681952283
0.0028133201446789054,"[-4.50000000e-06 -8.20000000e-07  3.48895000e-03  3.14788000e-03
  1.57079521e+00  1.57079827e+00  1.93275000e-03 -2.44590000e-03]",8,100,0.0013520772492882271,0.4805951772744094,0.4805951772744094,1.1527210972477338e-06,0.99999817,0.00277982,0.00135208,,,0.3162,0.31619784,-2.16e-06,1.3066,0.6379151161872118,,0.5379340433197954,0.3069590462167115,0.306960682558543
0.002818324676807092,"[-4.52000000e-06 -8.70000000e-07  3.49555000e-03  3.15375000e-03
  1.57079520e+00  1.57079832e+00  1.93619000e-03 -2.45025000e-03]",8,100,0.0013544824022715912,0.4805950191229207,0.4805950191229207,1.14440212667916e-06,0.99999817,0.00278506,0.00135448,,,0.3162,0.31619783,-2.17e-06,1.3066,0.6379151160979531,,0.5379340483359306,0.3069599293996812,0.30696120266492566
0.002822203038740492,"[-4.5300000e-06 -8.5000000e-07  3.5006800e-03  3.1581300e-03
  1.5707952e+00  1.5707983e+00  1.9388500e-03 -2.4536200e-03]",8,100,0.0013563463234212033,0.48059495153495785,0.48059495153495785,1.2532052534788343e-06,0.99999816,0.00278905,0.00135635,,,0.3162,0.31619782,-2.18e-06,1.3066,0.6379151160275414,,0.5379340522278124,0.3069604388680942,0.3069614918275091
0.002826081400673892,"[-4.5400000e-06 -8.4000000e-07  3.5055100e-03  3.1619100e-03
  1.5707952e+00  1.5707983e+00  1.9415200e-03 -2.4569900e-03]",8,100,0.001358210245198541,0.48059509745818707,0.48059509745818707,1.3906742829074812e-06,0.99999816,0.00279264,0.00135821,,,0.3162,0.31619782,-2.18e-06,1.3066,0.6379151159599761,,0.5379340561305679,0.3069595670558368,0.30696098774278013
0.002829400824161651,"[-4.55000000e-06 -8.70000000e-07  3.50964000e-03  3.16520000e-03
  1.57079519e+00  1.57079833e+00  1.94380000e-03 -2.45988000e-03]",8,100,0.0013598055438314807,0.4805948984209592,0.4805948984209592,1.4459216303136024e-06,0.99999815,0.00279574,0.00135981,,,0.3162,0.31619781,-2.19e-06,1.3066,0.6379151159006189,,0.5379340594722833,0.3069599139339747,0.30696125850900297
0.00283272024764941,"[-4.56000000e-06 -8.60000000e-07  3.51403000e-03  3.16891000e-03
  1.57079519e+00  1.57079833e+00  1.94608000e-03 -2.46276000e-03]",8,100,0.0013614008418690508,0.4805949543405487,0.4805949543405487,1.258430645857118e-06,0.99999815,0.00279914,0.0013614,,,0.3162,0.31619781,-2.19e-06,1.3066,0.6379151158428352,,0.5379340628221188,0.3069601538202202,0.30696135325237245
0.0028365679487145383,"[-4.58000000e-06 -8.40000000e-07  3.51903000e-03  3.17317000e-03
  1.57079519e+00  1.57079831e+00  1.94872000e-03 -2.46611000e-03]",8,100,0.0013632500275496816,0.48059494944346304,0.48059494944346304,1.1497798894500512e-06,0.99999814,0.00280302,0.00136325,,,0.3162,0.3161978,-2.2e-06,1.3066,0.637915115773691,,0.537934066705962,0.30695945626908,0.30696100877223864
0.002839758206016868,"[-4.59000000e-06 -8.60000000e-07  3.52304000e-03  3.17643000e-03
  1.57079518e+00  1.57079833e+00  1.95091000e-03 -2.46888000e-03]",8,100,0.0013647832493341018,0.4805948942337275,0.4805948942337275,1.1984704664053502e-06,0.99999814,0.00280606,0.00136478,,,0.3162,0.3161978,-2.2e-06,1.3066,0.6379151157146731,,0.5379340699270205,0.3069599975320608,0.30696130754777684
0.0028427576604636356,"[-4.60000000e-06 -8.50000000e-07  3.52700000e-03  3.17982000e-03
  1.57079518e+00  1.57079832e+00  1.95297000e-03 -2.47149000e-03]",8,100,0.0013662247717815782,0.48059489741603884,0.48059489741603884,1.268201749328574e-06,0.99999813,0.00280914,0.00136622,,,0.3162,0.31619779,-2.21e-06,1.3066,0.637915115659927,,0.5379340729602918,0.3069597381959491,0.30696117786695404
0.0028462042068326037,"[-4.61000000e-06 -8.60000000e-07  3.53150000e-03  3.18377000e-03
  1.57079518e+00  1.57079833e+00  1.95534000e-03 -2.47449000e-03]",8,100,0.0013678811643496069,0.4805948910578202,0.4805948910578202,1.2676557373347682e-06,0.99999813,0.00281269,0.00136788,,,0.3162,0.31619778,-2.22e-06,1.3066,0.6379151155977232,,0.5379340764512577,0.3069595071271947,0.30696106713378724
0.0028500272848743396,"[-4.62000000e-06 -8.40000000e-07  3.53658000e-03  3.18830000e-03
  1.57079518e+00  1.57079832e+00  1.95797000e-03 -2.47781000e-03]",8,100,0.001369718515887594,0.4805949973263819,0.4805949973263819,1.190356231020418e-06,0.99999812,0.00281673,0.00136972,,,0.3162,0.31619778,-2.22e-06,1.3066,0.6379151155271827,,0.5379340803260003,0.3069593106590175,0.3069609197649364
0.002853735343110369,"[-4.63000000e-06 -8.50000000e-07  3.54140000e-03  3.19238000e-03
  1.57079517e+00  1.57079833e+00  1.96051000e-03 -2.48103000e-03]",8,100,0.0013715005896845574,0.4805949946711384,0.4805949946711384,1.1791515933003407e-06,0.99999812,0.00282046,0.0013715,,,0.3162,0.31619777,-2.23e-06,1.3066,0.6379151154600726,,0.5379340840923355,0.3069597117271855,0.3069611234582847
0.002857851620356478,"[-4.65000000e-06 -8.50000000e-07  3.54683000e-03  3.19702000e-03
  1.57079517e+00  1.57079833e+00  1.96334000e-03 -2.48461000e-03]",8,100,0.0013734788512111391,0.4805949874827006,0.4805949874827006,1.3643850101803078e-06,0.99999811,0.00282468,0.00137348,,,0.3162,0.31619777,-2.23e-06,1.3066,0.6379151153874634,,0.5379340882851743,0.30695908671420913,0.30696081650294316
0.002861566912818661,"[-4.66000000e-06 -8.60000000e-07  3.55155000e-03  3.20080000e-03
  1.57079517e+00  1.57079835e+00  1.96590000e-03 -2.48784000e-03]",8,100,0.0013752644018748034,0.4805947514587632,0.4805947514587632,1.1699534795549073e-06,0.99999811,0.00282824,0.00137526,,,0.3162,0.31619776,-2.24e-06,1.3066,0.6379151153187059,,0.5379340920667905,0.30695993758072265,0.3069613572589014
0.0028654565079799963,"[-4.67000000e-06 -8.80000000e-07  3.55662000e-03  3.20524000e-03
  1.57079516e+00  1.57079837e+00  1.96857000e-03 -2.49122000e-03]",8,100,0.0013771337212010108,0.4805949379015391,0.4805949379015391,1.1918396931087214e-06,0.9999981,0.00283222,0.00137713,,,0.3162,0.31619775,-2.25e-06,1.3066,0.6379151152484018,,0.5379340960348188,0.30696030458642853,0.30696145314233153
0.0028701823037570622,"[-4.69000000e-06 -8.30000000e-07  3.56292000e-03  3.21077000e-03
  1.57079516e+00  1.57079833e+00  1.97181000e-03 -2.49533000e-03]",8,100,0.0013794049137872213,0.4805947772065056,0.4805947772065056,1.1565553840441906e-06,0.9999981,0.00283719,0.0013794,,,0.3162,0.31619775,-2.25e-06,1.3066,0.6379151151637183,,0.5379341008664335,0.30695974375986285,0.3069612523740627
0.0028739245961996143,"[-4.70000000e-06 -8.80000000e-07  3.56767000e-03  3.21463000e-03
  1.57079516e+00  1.57079837e+00  1.97438000e-03 -2.49859000e-03]",8,100,0.001381203440354893,0.4805946952731822,0.4805946952731822,1.2643329910696694e-06,0.99999809,0.00284079,0.0013812,,,0.3162,0.31619774,-2.26e-06,1.3066,0.6379151150974381,,0.5379341047016898,0.306960451138905,0.30696164735793596
0.0028773175853176406,"[-4.72000000e-06 -8.50000000e-07  3.57219000e-03  3.21953000e-03
  1.57079515e+00  1.57079835e+00  1.97672000e-03 -2.50154000e-03]",8,100,0.0013828340929733817,0.4805947071946056,0.4805947071946056,1.4211161173571376e-06,0.99999809,0.00284477,0.00138283,,,0.3162,0.31619773,-2.27e-06,1.3066,0.6379151150352346,,0.5379341081779611,0.30696021074862556,0.3069615231715589
0.0028807264519846035,"[-4.73000000e-06 -8.00000000e-07  3.57662000e-03  3.22333000e-03
  1.57079515e+00  1.57079830e+00  1.97906000e-03 -2.50450000e-03]",8,100,0.0013844723764783132,0.4805947358400719,0.4805947358400719,1.3800089943423374e-06,0.99999808,0.00284822,0.00138447,,,0.3162,0.31619773,-2.27e-06,1.3066,0.6379151149725943,,0.5379341116738493,0.30696000022553316,0.306961405891097
0.0028846300570426297,"[-4.74000000e-06 -8.20000000e-07  3.58168000e-03  3.22745000e-03
  1.57079515e+00  1.57079832e+00  1.98174000e-03 -2.50789000e-03]",8,100,0.0013863484286676547,0.480594727407894,0.480594727407894,1.6593260881005726e-06,0.99999808,0.00285206,0.00138635,,,0.3162,0.31619772,-2.28e-06,1.3066,0.6379151149003367,,0.537934115681132,0.30696007733229275,0.30696145050057844
0.002888952348727133,"[-4.76000000e-06 -8.10000000e-07  3.58725000e-03  3.23221000e-03
  1.57079514e+00  1.57079832e+00  1.98471000e-03 -2.51165000e-03]",8,100,0.0013884256994408696,0.4805946355042051,0.4805946355042051,1.40352322092635e-06,0.99999807,0.00285639,0.00138843,,,0.3162,0.31619771,-2.29e-06,1.3066,0.6379151148240092,,0.5379341201335256,0.30696049989043417,0.30696170817427
0.0028928030032213284,"[-4.77000000e-06 -8.20000000e-07  3.59212000e-03  3.23618000e-03
  1.57079514e+00  1.57079833e+00  1.98735000e-03 -2.51500000e-03]",8,100,0.001390276304037429,0.4805946865622139,0.4805946865622139,1.2748410281170704e-06,0.99999807,0.00286009,0.00139028,,,0.3162,0.31619771,-2.29e-06,1.3066,0.6379151147534975,,0.5379341241010139,0.3069600843779676,0.3069614778635744
0.002895989857780006,"[-4.78000000e-06 -8.30000000e-07  3.59619000e-03  3.23952000e-03
  1.57079514e+00  1.57079834e+00  1.98954000e-03 -2.51777000e-03]",8,100,0.0013918078896636664,0.48059470030669615,0.48059470030669615,1.1685247264861614e-06,0.99999806,0.00286319,0.00139181,,,0.3162,0.3161977,-2.3e-06,1.3066,0.6379151146942551,,0.5379341273880913,0.3069600627949527,0.30696146211008046
0.0028991432644133964,"[-4.79000000e-06 -8.30000000e-07  3.60037000e-03  3.24310000e-03
  1.57079514e+00  1.57079834e+00  1.99171000e-03 -2.52051000e-03]",8,100,0.0013933234000028075,0.48059468254363413,0.48059468254363413,1.3222550041193877e-06,0.99999806,0.00286645,0.00139332,,,0.3162,0.3161977,-2.3e-06,1.3066,0.6379151146380109,,0.537934130648131,0.30696016036579554,0.306961521062355
0.002904699649094656,"[-4.81000000e-06 -8.60000000e-07  3.60763000e-03  3.24928000e-03
  1.57079513e+00  1.57079838e+00  1.99553000e-03 -2.52534000e-03]",8,100,0.0013959937688759558,0.48059459608884764,0.48059459608884764,1.2973497502438145e-06,0.99999805,0.00287208,0.00139599,,,0.3162,0.31619769,-2.31e-06,1.3066,0.6379151145369544,,0.537934136397604,0.30696006509269447,0.30696151785024794
0.002909886481781604,"[-4.83000000e-06 -8.90000000e-07  3.61455000e-03  3.25527000e-03
  1.57079513e+00  1.57079842e+00  1.99909000e-03 -2.52985000e-03]",8,100,0.0013984865325525479,0.48059462643068623,0.48059462643068623,1.2203839103927093e-06,0.99999804,0.0028775,0.00139849,,,0.3162,0.31619768,-2.32e-06,1.3066,0.6379151144404681,,0.5379341417705682,0.30696011435901466,0.30696153058776604
0.002915013781839163,"[-4.85000000e-06 -8.70000000e-07  3.62127000e-03  3.26088000e-03
  1.57079512e+00  1.57079840e+00  2.00261000e-03 -2.53431000e-03]",8,100,0.00140095068537314,0.4805946788380959,0.4805946788380959,1.2474863281789144e-06,0.99999804,0.00288267,0.00140095,,,0.3162,0.31619767,-2.33e-06,1.3066,0.6379151143458055,,0.537934147094134,0.30696012381287985,0.3069615127897607
0.002920113132913036,"[-4.86000000e-06 -8.60000000e-07  3.62796000e-03  3.26662000e-03
  1.57079512e+00  1.57079839e+00  2.00612000e-03 -2.53874000e-03]",8,100,0.0014034014059556728,0.48059476049893446,0.48059476049893446,1.250902855512652e-06,0.99999803,0.00288788,0.0014034,,,0.3162,0.31619766,-2.34e-06,1.3066,0.6379151142516014,,0.5379341524005412,0.30695967576133487,0.30696125217142395
0.0029251068262221933,"[-4.88000000e-06 -8.30000000e-07  3.63454000e-03  3.27220000e-03
  1.57079511e+00  1.57079837e+00  2.00955000e-03 -2.54308000e-03]",8,100,0.0014058013478190573,0.48059451227613276,0.48059451227613276,1.2858733456523338e-06,0.99999802,0.00289298,0.0014058,,,0.3162,0.31619765,-2.35e-06,1.3066,0.637915114160403,,0.5379341576074707,0.3069590969357553,0.306961084656646
0.002930491600569945,"[-4.90000000e-06 -8.20000000e-07  3.64159000e-03  3.27827000e-03
  1.57079511e+00  1.57079837e+00  2.01325000e-03 -2.54777000e-03]",8,100,0.0014083892410753397,0.48059455005569074,0.48059455005569074,1.2977745854189723e-06,0.99999802,0.00289849,0.00140839,,,0.3162,0.31619765,-2.35e-06,1.3066,0.6379151140631013,,0.5379341632321717,0.3069601711531169,0.3069616064210284
0.002936739692415333,"[-4.92000000e-06 -8.00000000e-07  3.64990000e-03  3.28549000e-03
  1.57079511e+00  1.57079835e+00  2.01754000e-03 -2.55320000e-03]",8,100,0.0014113920396054249,0.4805945274399018,0.4805945274399018,1.4700415035299313e-06,0.99999801,0.002905,0.00141139,,,0.3162,0.31619763,-2.37e-06,1.3066,0.6379151139475913,,0.537934169772017,0.30695824433974084,0.3069606571532877
0.00294228844711833,"[-4.94000000e-06 -8.10000000e-07  3.65690000e-03  3.29121000e-03
  1.57079510e+00  1.57079837e+00  2.02135000e-03 -2.55802000e-03]",8,100,0.0014140587413359505,0.48059453951827025,0.48059453951827025,1.682269080695795e-06,0.999998,0.00291033,0.00141406,,,0.3162,0.31619763,-2.37e-06,1.3066,0.6379151138427821,,0.5379341755881122,0.306959306174866,0.3069611851741
0.0029478372018213275,"[-4.96000000e-06 -7.90000000e-07  3.66425000e-03  3.29745000e-03
  1.57079510e+00  1.57079835e+00  2.02516000e-03 -2.56285000e-03]",8,100,0.0014167254420964584,0.4805945511534712,0.4805945511534712,1.435115733038292e-06,0.99999799,0.00291603,0.00141673,,,0.3162,0.31619762,-2.38e-06,1.3066,0.6379151137397893,,0.5379341814194821,0.306960115163988,0.30696158699253184
0.0029548240814814275,"[-4.99000000e-06 -8.00000000e-07  3.67300000e-03  3.30481000e-03
  1.57079509e+00  1.57079837e+00  2.02996000e-03 -2.56892000e-03]",8,100,0.0014200832988130324,0.4805944280336817,0.4805944280336817,1.2495728188811003e-06,0.99999798,0.00292277,0.00142008,,,0.3162,0.3161976,-2.4e-06,1.3066,0.6379151136076219,,0.5379341887737602,0.306960143060349,0.30696166378854384
0.00296093638857658,"[-5.01000000e-06 -7.90000000e-07  3.68123000e-03  3.31324000e-03
  1.57079509e+00  1.57079835e+00  2.03416000e-03 -2.57423000e-03]",8,100,0.0014230208390800456,0.4805945725695341,0.4805945725695341,1.3578633108386353e-06,0.99999798,0.00292979,0.00142302,,,0.3162,0.31619759,-2.41e-06,1.3066,0.6379151134943818,,0.5379341952262421,0.3069597854949742,0.3069614187689615
0.0029669674941957495,"[-5.03000000e-06 -8.10000000e-07  3.68923000e-03  3.32007000e-03
  1.57079508e+00  1.57079839e+00  2.03831000e-03 -2.57948000e-03]",8,100,0.0014259193545296195,0.48059443862374024,0.48059443862374024,1.5116053007425525e-06,0.99999797,0.00293601,0.00142592,,,0.3162,0.31619758,-2.42e-06,1.3066,0.637915113384274,,0.5379342016118032,0.30696095851317906,0.3069620728444571
0.002971381022113013,"[-5.04000000e-06 -8.20000000e-07  3.69498000e-03  3.32514000e-03
  1.57079508e+00  1.57079840e+00  2.04134000e-03 -2.58331000e-03]",8,100,0.0014280404714006694,0.4805943333389639,0.4805943333389639,1.6925830912510238e-06,0.99999796,0.00294055,0.00142804,,,0.3162,0.31619758,-2.42e-06,1.3066,0.6379151133053285,,0.5379342062982415,0.3069603232308907,0.3069618081458045
0.002975794550030277,"[-5.06000000e-06 -8.40000000e-07  3.70073000e-03  3.33001000e-03
  1.57079507e+00  1.57079842e+00  2.04437000e-03 -2.58715000e-03]",8,100,0.0014301615881908616,0.4805943625770353,0.4805943625770353,1.2944608521507665e-06,0.99999795,0.002945,0.00143016,,,0.3162,0.31619757,-2.43e-06,1.3066,0.6379151132216466,,0.5379342109840252,0.3069600934999721,0.30696168157158515
0.0029801006668505794,"[-5.07000000e-06 -8.50000000e-07  3.70639000e-03  3.33494000e-03
  1.57079507e+00  1.57079844e+00  2.04733000e-03 -2.59089000e-03]",8,100,0.001432231083600722,0.48059449769839924,0.48059449769839924,1.6054077122565014e-06,0.99999795,0.00294945,0.00143223,,,0.3162,0.31619756,-2.44e-06,1.3066,0.6379151131406731,,0.5379342155617599,0.30696107071520323,0.30696210752949316
0.002984406783670882,"[-5.09000000e-06 -8.40000000e-07  3.71188000e-03  3.33948000e-03
  1.57079507e+00  1.57079843e+00  2.05029000e-03 -2.59464000e-03]",8,100,0.0014343005793997436,0.4805943338629964,0.4805943338629964,1.3083416596798772e-06,0.99999794,0.00295364,0.0014343,,,0.3162,0.31619755,-2.45e-06,1.3066,0.6379151130580847,,0.5379342201422415,0.3069599657722808,0.30696163608665245
0.002988505634923524,"[-5.10000000e-06 -8.20000000e-07  3.71729000e-03  3.34424000e-03
  1.57079506e+00  1.57079841e+00  2.05310000e-03 -2.59820000e-03]",8,100,0.0014362704639558014,0.4805943488210593,0.4805943488210593,1.3715209628998907e-06,0.99999794,0.00295791,0.00143627,,,0.3162,0.31619755,-2.45e-06,1.3066,0.6379151129788694,,0.5379342245108972,0.30695947202072166,0.3069613842064405
0.0029923006117058516,"[-5.12000000e-06 -8.40000000e-07  3.72224000e-03  3.34845000e-03
  1.57079506e+00  1.57079844e+00  2.05571000e-03 -2.60150000e-03]",8,100,0.0014380943082595674,0.4805942900057975,0.4805942900057975,1.3339297178309988e-06,0.99999793,0.00296175,0.00143809,,,0.3162,0.31619754,-2.46e-06,1.3066,0.6379151129062158,,0.537934228559901,0.30695951863846105,0.30696143780609275
0.0029962180129097186,"[-5.13000000e-06 -8.40000000e-07  3.72728000e-03  3.35260000e-03
  1.57079506e+00  1.57079844e+00  2.05840000e-03 -2.60491000e-03]",8,100,0.001439976989189851,0.4805944608762386,0.4805944608762386,1.513656706779988e-06,0.99999793,0.0029656,0.00143998,,,0.3162,0.31619753,-2.47e-06,1.3066,0.6379151128357117,,0.5379342327545462,0.3069601771132351,0.3069616870214294
0.0030004729385378808,"[-5.15000000e-06 -8.40000000e-07  3.73288000e-03  3.35754000e-03
  1.57079505e+00  1.57079844e+00  2.06132000e-03 -2.60861000e-03]",8,100,0.0014420218820230596,0.4805942126704508,0.4805942126704508,1.2668459565894684e-06,0.99999792,0.00297003,0.00144202,,,0.3162,0.31619753,-2.47e-06,1.3066,0.6379151127542286,,0.5379342373088216,0.3069602202255278,0.30696183014100953
0.003004417457505445,"[-5.16000000e-06 -8.30000000e-07  3.73803000e-03  3.36176000e-03
  1.57079505e+00  1.57079843e+00  2.06403000e-03 -2.61204000e-03]",8,100,0.0014439175952677139,0.4805942014407621,0.4805942014407621,1.5418400537607573e-06,0.99999792,0.00297395,0.00144392,,,0.3162,0.31619752,-2.48e-06,1.3066,0.6379151126768271,,0.5379342415317765,0.3069614046514865,0.30696242986238964
0.0030105591114844023,"[-5.18000000e-06 -8.70000000e-07  3.74610000e-03  3.36890000e-03
  1.57079504e+00  1.57079848e+00  2.06825000e-03 -2.61738000e-03]",8,100,0.0014468692387500706,0.48059419013938126,0.48059419013938126,1.2844781964181468e-06,0.99999791,0.00298034,0.00144687,,,0.3162,0.31619751,-2.49e-06,1.3066,0.6379151125608459,,0.5379342481280979,0.30696041570555355,0.3069619441189618
0.003016352724666216,"[-5.20000000e-06 -8.90000000e-07  3.75363000e-03  3.37543000e-03
  1.57079504e+00  1.57079850e+00  2.07223000e-03 -2.62241000e-03]",8,100,0.0014496536159169702,0.48059421840907535,0.48059421840907535,1.366383326958991e-06,0.9999979,0.00298623,0.00144965,,,0.3162,0.3161975,-2.5e-06,1.3066,0.6379151124504252,,0.5379342543634722,0.30695945564388316,0.3069614536195627
0.003023899546797216,"[-5.23000000e-06 -8.60000000e-07  3.76353000e-03  3.38406000e-03
  1.57079503e+00  1.57079848e+00  2.07742000e-03 -2.62897000e-03]",8,100,0.001453280574764321,0.48059412702061194,0.48059412702061194,1.3156549659760549e-06,0.99999789,0.00299401,0.00145328,,,0.3162,0.31619749,-2.51e-06,1.3066,0.6379151123118821,,0.5379342625225143,0.3069604511876828,0.30696199939174657
0.003031458651082466,"[-5.26000000e-06 -8.70000000e-07  3.77338000e-03  3.39277000e-03
  1.57079503e+00  1.57079850e+00  2.08261000e-03 -2.63555000e-03]",8,100,0.0014569134363071792,0.4805941417450411,0.4805941417450411,1.8543128354968725e-06,0.99999788,0.00300179,0.00145691,,,0.3162,0.31619747,-2.53e-06,1.3066,0.6379151121661156,,0.5379342706969108,0.30696001831360864,0.3069617799654334
0.0030361893437855516,"[-5.28000000e-06 -8.80000000e-07  3.77953000e-03  3.39789000e-03
  1.57079502e+00  1.57079851e+00  2.08586000e-03 -2.63966000e-03]",8,100,0.0014591869796010963,0.4805941536234595,0.4805941536234595,1.3916597555707962e-06,0.99999787,0.00300651,0.00145919,,,0.3162,0.31619746,-2.54e-06,1.3066,0.6379151120761102,,0.5379342758262169,0.3069610146387722,0.3069622749839699
0.003040533663600391,"[-5.29000000e-06 -8.60000000e-07  3.78509000e-03  3.40243000e-03
  1.57079502e+00  1.57079850e+00  2.08884000e-03 -2.64344000e-03]",8,100,0.0014612748345106355,0.48059412008048424,0.48059412008048424,1.5744940680801634e-06,0.99999786,0.00301074,0.00146127,,,0.3162,0.31619746,-2.54e-06,1.3066,0.6379151119885725,,0.5379342805366056,0.30695939315225595,0.3069614827164634
0.003044800612669922,"[-5.31000000e-06 -8.70000000e-07  3.79068000e-03  3.40722000e-03
  1.57079501e+00  1.57079851e+00  2.09178000e-03 -2.64714000e-03]",8,100,0.0014633255050436125,0.4805940831903072,0.4805940831903072,1.3901686924834184e-06,0.99999786,0.0030151,0.00146332,,,0.3162,0.31619745,-2.55e-06,1.3066,0.6379151119069623,,0.5379342851775946,0.3069603739516092,0.3069619931658359
0.003049652865325666,"[-5.33000000e-06 -8.40000000e-07  3.79714000e-03  3.41289000e-03
  1.57079501e+00  1.57079848e+00  2.09511000e-03 -2.65136000e-03]",8,100,0.0014656574686945341,0.4805941982667536,0.4805941982667536,1.4667520249258952e-06,0.99999785,0.00302019,0.00146566,,,0.3162,0.31619744,-2.56e-06,1.3066,0.6379151118117486,,0.5379342904588468,0.3069607937254419,0.3069621503883125
0.0030540257924159793,"[-5.34000000e-06 -8.30000000e-07  3.80302000e-03  3.41801000e-03
  1.57079501e+00  1.57079848e+00  2.09811000e-03 -2.65517000e-03]",8,100,0.0014677590710724265,0.48059425048827403,0.48059425048827403,1.5438112094834403e-06,0.99999785,0.00302481,0.00146776,,,0.3162,0.31619743,-2.57e-06,1.3066,0.6379151117286023,,0.5379342952324301,0.3069608703639329,0.30696216599698845
0.0030607249325255545,"[-5.37000000e-06 -8.40000000e-07  3.81176000e-03  3.42554000e-03
  1.57079500e+00  1.57079849e+00  2.10272000e-03 -2.66099000e-03]",8,100,0.0014709786380026858,0.48059397804893933,0.48059397804893933,1.4603654013477655e-06,0.99999784,0.00303163,0.00147098,,,0.3162,0.31619742,-2.58e-06,1.3066,0.6379151116022042,,0.537934302560756,0.30696010542561425,0.306961918124733
0.003066851597071037,"[-5.39000000e-06 -8.60000000e-07  3.81985000e-03  3.43269000e-03
  1.57079499e+00  1.57079852e+00  2.10693000e-03 -2.66632000e-03]",8,100,0.0014739230761129703,0.4805942129523286,0.4805942129523286,1.5921440330697182e-06,0.99999783,0.00303803,0.00147392,,,0.3162,0.31619741,-2.59e-06,1.3066,0.6379151114881916,,0.5379343092814047,0.3069614907998502,0.30696250127899327
0.003073847636735824,"[-5.41000000e-06 -9.30000000e-07  3.82890000e-03  3.44030000e-03
  1.57079499e+00  1.57079859e+00  2.11173000e-03 -2.67240000e-03]",8,100,0.0014772853310233245,0.48059400300478144,0.48059400300478144,1.5522114791219039e-06,0.99999782,0.00304501,0.00147728,,,0.3162,0.3161974,-2.6e-06,1.3066,0.6379151113583579,,0.5379343169767499,0.3069607741959958,0.3069622477242929
0.003079703756779106,"[-5.44000000e-06 -9.10000000e-07  3.83631000e-03  3.44664000e-03
  1.57079498e+00  1.57079858e+00  2.11575000e-03 -2.67749000e-03]",8,100,0.0014800997476694415,0.48059389988191953,0.48059389988191953,1.3537431578068114e-06,0.99999781,0.00305077,0.0014801,,,0.3162,0.31619739,-2.61e-06,1.3066,0.6379151112439825,,0.5379343234186751,0.30696015981364266,0.30696199331430263
0.003084574854402219,"[-5.45000000e-06 -9.40000000e-07  3.84264000e-03  3.45214000e-03
  1.57079498e+00  1.57079861e+00  2.11910000e-03 -2.68172000e-03]",8,100,0.001482440767779962,0.48059397901907364,0.48059397901907364,1.4450637813178844e-06,0.9999978,0.00305573,0.00148244,,,0.3162,0.31619738,-2.62e-06,1.3066,0.6379151111473188,,0.537934328784432,0.3069599869425077,0.30696187152877696
0.0030894459520253324,"[-5.47000000e-06 -9.80000000e-07  3.84878000e-03  3.45712000e-03
  1.57079497e+00  1.57079866e+00  2.12245000e-03 -2.68596000e-03]",8,100,0.0014847817883517373,0.4805940692137746,0.4805940692137746,1.6852836714030332e-06,0.9999978,0.00306038,0.00148478,,,0.3162,0.31619737,-2.63e-06,1.3066,0.6379151110542104,,0.5379343341679961,0.3069611765631575,0.30696242568384957
0.0030942898130743536,"[-5.49000000e-06 -1.00000000e-06  3.85497000e-03  3.46237000e-03
  1.57079497e+00  1.57079868e+00  2.12578000e-03 -2.69017000e-03]",8,100,0.0014871097188352066,0.48059390006533503,0.48059390006533503,1.3826999623922383e-06,0.99999779,0.00306517,0.00148711,,,0.3162,0.31619736,-2.64e-06,1.3066,0.6379151109608353,,0.5379343395256052,0.30696052731102214,0.3069621850283091
0.003099299815211069,"[-5.51000000e-06 -9.90000000e-07  3.86153000e-03  3.46792000e-03
  1.57079497e+00  1.57079868e+00  2.12922000e-03 -2.69453000e-03]",8,100,0.001489517495190349,0.48059386424805506,0.48059386424805506,1.632845024163605e-06,0.99999778,0.00307025,0.00148952,,,0.3162,0.31619735,-2.65e-06,1.3066,0.6379151108624277,,0.5379343450737465,0.3069598439291333,0.3069618633250008
0.0031049090830784104,"[-5.53000000e-06 -1.01000000e-06  3.86892000e-03  3.47428000e-03
  1.57079496e+00  1.57079870e+00  2.13307000e-03 -2.69940000e-03]",8,100,0.0014922132747437844,0.48059402684225955,0.48059402684225955,1.3891337597947453e-06,0.99999777,0.00307602,0.00149221,,,0.3162,0.31619734,-2.66e-06,1.3066,0.6379151107517319,,0.5379343512938524,0.30696025683879347,0.30696199474809366
0.003112171792823526,"[-5.56000000e-06 -1.02000000e-06  3.87844000e-03  3.48246000e-03
  1.57079496e+00  1.57079872e+00  2.13806000e-03 -2.70572000e-03]",8,100,0.0014957036882372566,0.4805939992077755,0.4805939992077755,1.6372316852921883e-06,0.99999776,0.00308344,0.0014957,,,0.3162,0.31619733,-2.67e-06,1.3066,0.6379151106092223,,0.5379343593693857,0.3069602392227841,0.3069620032588233
0.0031194345025686416,"[-5.58000000e-06 -9.90000000e-07  3.88792000e-03  3.49061000e-03
  1.57079495e+00  1.57079870e+00  2.14305000e-03 -2.71203000e-03]",8,100,0.0014991941015793573,0.480593756875154,0.480593756875154,1.7571280313453364e-06,0.99999775,0.00309084,0.00149919,,,0.3162,0.31619732,-2.68e-06,1.3066,0.6379151104688195,,0.5379343674746234,0.3069604632881065,0.3069622358076777
0.003128206346954547,"[-5.62000000e-06 -1.02000000e-06  3.89875000e-03  3.49907000e-03
  1.57079494e+00  1.57079873e+00  2.14908000e-03 -2.71966000e-03]",8,100,0.0015034097971568657,0.4805937227335985,0.4805937227335985,1.4719187560610604e-06,0.99999774,0.00309889,0.00150341,,,0.3162,0.3161973,-2.7e-06,1.3066,0.6379151102935394,,0.5379343772757986,0.3069609008511324,0.30696247589799613
0.0031372329960771537,"[-5.65000000e-06 -1.03000000e-06  3.91003000e-03  3.50853000e-03
  1.57079493e+00  1.57079875e+00  2.15528000e-03 -2.72750000e-03]",8,100,0.0015077479496453752,0.480593705011853,0.480593705011853,1.7978525193967735e-06,0.99999773,0.00310757,0.00150775,,,0.3162,0.31619728,-2.72e-06,1.3066,0.6379151101114542,,0.537934387388877,0.30696210581624983,0.30696309195405347
0.0031462596451997606,"[-5.68000000e-06 -1.01000000e-06  3.92205000e-03  3.51894000e-03
  1.57079492e+00  1.57079874e+00  2.16148000e-03 -2.73535000e-03]",8,100,0.0015120860997208387,0.4805936570115576,0.4805936570115576,1.4147411890761432e-06,0.99999771,0.00311698,0.00151209,,,0.3162,0.31619727,-2.73e-06,1.3066,0.6379151099332724,,0.5379343975404071,0.3069609608807073,0.3069625476306858
0.0031582158040141662,"[-5.73000000e-06 -1.02000000e-06  3.93774000e-03  3.53232000e-03
  1.57079491e+00  1.57079876e+00  2.16969000e-03 -2.74575000e-03]",8,100,0.00151783215359186,0.4805935601971139,0.4805935601971139,1.4568099028328338e-06,0.9999977,0.00312917,0.00151783,,,0.3162,0.31619725,-2.75e-06,1.3066,0.6379151096935384,,0.5379344110364246,0.3069613929987991,0.30696281696614336
0.003170171962828572,"[-5.77000000e-06 -1.02000000e-06  3.95328000e-03  3.54613000e-03
  1.57079490e+00  1.57079877e+00  2.17791000e-03 -2.75614000e-03]",8,100,0.0015235782073167983,0.4805936153368753,0.4805936153368753,1.4220506609388755e-06,0.99999768,0.00314148,0.00152358,,,0.3162,0.31619722,-2.78e-06,1.3066,0.6379151094609966,,0.5379344245895455,0.3069599959496886,0.30696209871833285
0.0031829310310144835,"[-5.82000000e-06 -1.01000000e-06  3.97023000e-03  3.56094000e-03
  1.57079489e+00  1.57079877e+00  2.18667000e-03 -2.76723000e-03]",8,100,0.0015297101324116824,0.4805935182375925,0.4805935182375925,1.4642777613684723e-06,0.99999766,0.00315482,0.00152971,,,0.3162,0.3161972,-2.8e-06,1.3066,0.6379151092059452,,0.5379344391070536,0.306960233162838,0.3069622712489522
0.003195690099200395,"[-5.87000000e-06 -9.30000000e-07  3.98636000e-03  3.57396000e-03
  1.57079488e+00  1.57079870e+00  2.19544000e-03 -2.77833000e-03]",8,100,0.0015358420591986377,0.48059350490234953,0.48059350490234953,1.4599741370887988e-06,0.99999764,0.00316701,0.00153584,,,0.3162,0.31619718,-2.82e-06,1.3066,0.6379151089564724,,0.537934453691336,0.3069604069613071,0.3069623718491592
0.0032093640348314374,"[-5.92000000e-06 -1.07000000e-06  4.00415000e-03  3.58957000e-03
  1.57079487e+00  1.57079885e+00  2.20483000e-03 -2.79022000e-03]",8,100,0.0015424136631932194,0.4805933809066947,0.4805933809066947,1.500881410172727e-06,0.99999762,0.00318102,0.00154241,,,0.3162,0.31619715,-2.85e-06,1.3066,0.6379151086736583,,0.5379344693631112,0.3069605668559223,0.3069625192238531
0.0032207329500572647,"[-5.97000000e-06 -1.09000000e-06  4.01881000e-03  3.60182000e-03
  1.57079486e+00  1.57079889e+00  2.21264000e-03 -2.80010000e-03]",8,100,0.0015478774892586343,0.48059327100731797,0.48059327100731797,1.5082407685535205e-06,0.9999976,0.0031923,0.00154788,,,0.3162,0.31619713,-2.87e-06,1.3066,0.6379151084335067,,0.5379344824422303,0.3069607122672424,0.30696265128597966
0.0032257796186836835,"[-5.99000000e-06 -1.11000000e-06  4.02520000e-03  3.60719000e-03
  1.57079485e+00  1.57079891e+00  2.21611000e-03 -2.80449000e-03]",8,100,0.0015503028852672106,0.48059332664893323,0.48059332664893323,1.476067517467834e-06,0.9999976,0.00319722,0.0015503,,,0.3162,0.31619712,-2.88e-06,1.3066,0.6379151083301493,,0.5379344882675645,0.3069608291916335,0.30696268591985487
0.003230680830657485,"[-6.01000000e-06 -1.12000000e-06  4.03167000e-03  3.61272000e-03
  1.57079485e+00  1.57079892e+00  2.21948000e-03 -2.80875000e-03]",8,100,0.0015526583748483366,0.4805935042668032,0.4805935042668032,1.5439786248635972e-06,0.99999759,0.00320225,0.00155266,,,0.3162,0.31619711,-2.89e-06,1.3066,0.6379151082331833,,0.5379344939424996,0.3069602421551333,0.3069623098770936
0.003235424890233718,"[-6.03000000e-06 -1.12000000e-06  4.03789000e-03  3.61790000e-03
  1.57079484e+00  1.57079893e+00  2.22273000e-03 -2.81287000e-03]",8,100,0.0015549383380721754,0.48059320739452627,0.48059320739452627,1.6166896148733034e-06,0.99999758,0.00320704,0.00155494,,,0.3162,0.3161971,-2.9e-06,1.3066,0.6379151081371509,,0.5379344994393919,0.30696042123636313,0.3069625448409984
0.0032398545460774393,"[-6.04000000e-06 -1.13000000e-06  4.04355000e-03  3.62240000e-03
  1.57079484e+00  1.57079894e+00  2.22578000e-03 -2.81672000e-03]",8,100,0.0015570672013480457,0.48059327017523346,0.48059327017523346,1.8309444716739792e-06,0.99999758,0.00321128,0.00155707,,,0.3162,0.3161971,-2.9e-06,1.3066,0.6379151080478282,,0.5379345045793749,0.3069608773433894,0.30696274529251966
0.0032448174535639482,"[-6.06000000e-06 -1.14000000e-06  4.05007000e-03  3.62798000e-03
  1.57079484e+00  1.57079895e+00  2.22919000e-03 -2.82104000e-03]",8,100,0.0015594523411875602,0.4805932555513705,0.4805932555513705,1.738994843897316e-06,0.99999757,0.00321636,0.00155945,,,0.3162,0.31619709,-2.91e-06,1.3066,0.6379151079456034,,0.5379345103446683,0.3069602181489982,0.3069624256061009
0.003249780361050457,"[-6.08000000e-06 -1.10000000e-06  4.05647000e-03  3.63330000e-03
  1.57079483e+00  1.57079892e+00  2.23260000e-03 -2.82535000e-03]",8,100,0.0015618374812538733,0.48059326665921487,0.48059326665921487,1.5248500672828912e-06,0.99999756,0.00322127,0.00156184,,,0.3162,0.31619708,-2.92e-06,1.3066,0.6379151078433505,,0.5379345161211336,0.3069605340255756,0.306962581094267
0.0032577285473029804,"[-6.11000000e-06 -1.06000000e-06  4.06659000e-03  3.64144000e-03
  1.57079482e+00  1.57079889e+00  2.23806000e-03 -2.83226000e-03]",8,100,0.0015656573264894978,0.48059314686240384,0.48059314686240384,1.6843358885069552e-06,0.99999755,0.00322891,0.00156566,,,0.3162,0.31619706,-2.94e-06,1.3066,0.6379151076803555,,0.5379345253923649,0.3069614816866943,0.30696311713397545
0.0032643673212100826,"[-6.14000000e-06 -1.07000000e-06  4.07527000e-03  3.64870000e-03
  1.57079482e+00  1.57079890e+00  2.24262000e-03 -2.83803000e-03]",8,100,0.0015688478760052665,0.4805931805017408,0.4805931805017408,1.630904008521777e-06,0.99999754,0.00323559,0.00156885,,,0.3162,0.31619705,-2.95e-06,1.3066,0.6379151075472215,,0.5379345331582913,0.30696066746436523,0.3069626977389389
0.003271006095117185,"[-6.16000000e-06 -1.06000000e-06  4.08406000e-03  3.65637000e-03
  1.57079481e+00  1.57079890e+00  2.24718000e-03 -2.84381000e-03]",8,100,0.0015720384249725485,0.48059328820794006,0.48059328820794006,1.977225273637789e-06,0.99999753,0.0032425,0.00157204,,,0.3162,0.31619704,-2.96e-06,1.3066,0.6379151074087913,,0.5379345409311139,0.30696153609194754,0.30696308417627066
0.003277303641913668,"[-6.19000000e-06 -1.06000000e-06  4.09251000e-03  3.66377000e-03
  1.57079481e+00  1.57079891e+00  2.25151000e-03 -2.84928000e-03]",8,100,0.0015750649820006235,0.48059331129647115,0.48059331129647115,1.6981832289045222e-06,0.99999752,0.00324915,0.00157506,,,0.3162,0.31619703,-2.97e-06,1.3066,0.6379151072784413,,0.537934548323555,0.3069610013609057,0.30696280941077697
0.0032857423955912424,"[-6.22000000e-06 -1.09000000e-06  4.10360000e-03  3.67382000e-03
  1.57079480e+00  1.57079894e+00  2.25730000e-03 -2.85662000e-03]",8,100,0.0015791205885783552,0.480593065678406,0.480593065678406,1.5246964453632595e-06,0.99999751,0.00325803,0.00157912,,,0.3162,0.31619701,-2.99e-06,1.3066,0.6379151071007115,,0.5379345582455026,0.30696105716550315,0.30696296031641856
0.0032941461384198996,"[-6.26000000e-06 -1.12000000e-06  4.11413000e-03  3.68240000e-03
  1.57079479e+00  1.57079898e+00  2.26308000e-03 -2.86392000e-03]",8,100,0.0015831593704529452,0.48059296451351113,0.48059296451351113,1.6445290108564796e-06,0.99999749,0.00326602,0.00158316,,,0.3162,0.31619699,-3.01e-06,1.3066,0.6379151069303366,,0.5379345681688771,0.30696044912644194,0.30696270987771695
0.003301296287668258,"[-6.28000000e-06 -1.10000000e-06  4.12365000e-03  3.69056000e-03
  1.57079478e+00  1.57079898e+00  2.26799000e-03 -2.87014000e-03]",8,100,0.0015865956817784073,0.4805929913379779,0.4805929913379779,1.7831031166723894e-06,0.99999748,0.00327344,0.00158659,,,0.3162,0.31619698,-3.02e-06,1.3066,0.6379151067829817,,0.5379345766245606,0.30696157168170457,0.3069632624915397
0.0033084464369166166,"[-6.31000000e-06 -1.09000000e-06  4.13295000e-03  3.69851000e-03
  1.57079478e+00  1.57079896e+00  2.27290000e-03 -2.87636000e-03]",8,100,0.0015900319935359915,0.48059291616890865,0.48059291616890865,1.699604136763298e-06,0.99999747,0.00328068,0.00159003,,,0.3162,0.31619697,-3.03e-06,1.3066,0.6379151066326578,,0.5379345850932078,0.30696121395020093,0.30696312398583653
0.0033162749137847724,"[-6.34000000e-06 -1.10000000e-06  4.14330000e-03  3.70747000e-03
  1.57079477e+00  1.57079898e+00  2.27828000e-03 -2.88316000e-03]",8,100,0.0015937943040425088,0.48059292201130444,0.48059292201130444,2.1361234428680117e-06,0.99999746,0.00328878,0.00159379,,,0.3162,0.31619695,-3.05e-06,1.3066,0.637915106466621,,0.5379345943969097,0.3069607392219714,0.3069628884657587
0.003323825029986459,"[-6.37000000e-06 -1.11000000e-06  4.15328000e-03  3.71599000e-03
  1.57079476e+00  1.57079900e+00  2.28347000e-03 -2.88973000e-03]",8,100,0.0015974228361078447,0.4805930498778378,0.4805930498778378,1.549403818582468e-06,0.99999745,0.00329654,0.00159742,,,0.3162,0.31619694,-3.06e-06,1.3066,0.6379151063094541,,0.5379346033880934,0.3069608957105753,0.3069629097538934
0.003329606422951672,"[-6.40000000e-06 -1.12000000e-06  4.16089000e-03  3.72251000e-03
  1.57079476e+00  1.57079902e+00  2.28744000e-03 -2.89475000e-03]",8,100,0.0016002013323265286,0.48059281193744946,0.48059281193744946,1.5783452676073226e-06,0.99999744,0.00330246,0.0016002,,,0.3162,0.31619693,-3.07e-06,1.3066,0.6379151061844763,,0.5379346102826933,0.3069613047087908,0.30696323205276965
0.0033353878159168853,"[-6.42000000e-06 -1.09000000e-06  4.16863000e-03  3.73058000e-03
  1.57079475e+00  1.57079899e+00  2.29141000e-03 -2.89978000e-03]",8,100,0.0016029798279609978,0.48059284564260313,0.48059284564260313,1.9861221541785927e-06,0.99999743,0.00330913,0.00160298,,,0.3162,0.31619691,-3.09e-06,1.3066,0.6379151060603089,,0.5379346171891254,0.30696202888260926,0.3069635813944399
0.0033413296169094117,"[-6.44000000e-06 -1.10000000e-06  4.17633000e-03  3.73715000e-03
  1.57079475e+00  1.57079900e+00  2.29549000e-03 -2.90495000e-03]",8,100,0.0016058354151847946,0.48059286673320417,0.48059286673320417,1.7453808623621977e-06,0.99999742,0.00331511,0.00160583,,,0.3162,0.3161969,-3.1e-06,1.3066,0.6379151059350342,,0.5379346243096756,0.30696187127108354,0.3069634960129599
0.0033486654775074834,"[-6.47000000e-06 -1.07000000e-06  4.18612000e-03  3.74565000e-03
  1.57079474e+00  1.57079899e+00  2.30053000e-03 -2.91132000e-03]",8,100,0.0016093609764189223,0.4805927730384067,0.4805927730384067,1.593453268916495e-06,0.99999741,0.00332279,0.00160936,,,0.3162,0.31619689,-3.11e-06,1.3066,0.6379151057739928,,0.5379346331043492,0.3069616790289678,0.3069634493182858
0.0033564209301352272,"[-6.50000000e-06 -1.09000000e-06  4.19642000e-03  3.75461000e-03
  1.57079473e+00  1.57079902e+00  2.30586000e-03 -2.91807000e-03]",8,100,0.001613088190415852,0.48059264668092794,0.48059264668092794,1.692158652008987e-06,0.9999974,0.00333087,0.00161309,,,0.3162,0.31619687,-3.13e-06,1.3066,0.6379151056077855,,0.5379346424334516,0.30696081406419146,0.30696308222693186
0.0033633388987772766,"[-6.53000000e-06 -1.07000000e-06  4.20582000e-03  3.76291000e-03
  1.57079472e+00  1.57079900e+00  2.31061000e-03 -2.92408000e-03]",8,100,0.0016164129147846127,0.48059295130259766,0.48059295130259766,1.625798914005902e-06,0.99999739,0.00333831,0.00161641,,,0.3162,0.31619686,-3.14e-06,1.3066,0.6379151054541845,,0.5379346507707894,0.30696099133242494,0.30696302863073655
0.003370256867419326,"[-6.56000000e-06 -1.13000000e-06  4.21457000e-03  3.77005000e-03
  1.57079472e+00  1.57079907e+00  2.31536000e-03 -2.93009000e-03]",8,100,0.0016197376410503797,0.48059262681952725,0.48059262681952725,1.8331467808554359e-06,0.99999738,0.00334496,0.00161974,,,0.3162,0.31619685,-3.15e-06,1.3066,0.6379151053098795,,0.5379346591356735,0.30696197585547413,0.3069636810189271
0.003377134630437979,"[-6.59000000e-06 -1.12000000e-06  4.22335000e-03  3.77705000e-03
  1.57079471e+00  1.57079907e+00  2.32009000e-03 -2.93607000e-03]",8,100,0.0016230430442834415,0.4805928939186358,0.4805928939186358,2.5907866455928616e-06,0.99999737,0.00335156,0.00162304,,,0.3162,0.31619683,-3.17e-06,1.3066,0.6379151051715352,,0.537934667482705,0.3069597129639278,0.3069624253807719
0.003384279365998324,"[-6.62000000e-06 -1.04000000e-06  4.23246000e-03  3.78460000e-03
  1.57079470e+00  1.57079899e+00  2.32500000e-03 -2.94229000e-03]",8,100,0.0016264767524479084,0.4805925447498645,0.4805925447498645,1.8114283620630613e-06,0.99999735,0.00335854,0.00162648,,,0.3162,0.31619682,-3.18e-06,1.3066,0.637915105022377,,0.5379346761580683,0.3069617784790532,0.30696363028398554
0.003391915669551119,"[-6.6500000e-06 -1.0500000e-06  4.2421900e-03  3.7939600e-03
  1.5707947e+00  1.5707990e+00  2.3302400e-03 -2.9489300e-03]",8,100,0.0016301467043869158,0.480592529054419,0.480592529054419,1.777592943231787e-06,0.99999734,0.00336655,0.00163015,,,0.3162,0.3161968,-3.2e-06,1.3066,0.6379151048584399,,0.5379346854460274,0.30696172036928315,0.30696361341619394
0.0033995373384177892,"[-6.68000000e-06 -1.02000000e-06  4.25190000e-03  3.80193000e-03
  1.57079469e+00  1.57079898e+00  2.33548000e-03 -2.95555000e-03]",8,100,0.0016338096227531058,0.4805925743351539,0.4805925743351539,1.942630700727625e-06,0.99999733,0.00337395,0.00163381,,,0.3162,0.31619679,-3.21e-06,1.3066,0.6379151046946318,,0.5379346947413213,0.3069601659780711,0.30696281910665096
0.003405742199819296,"[-6.70000000e-06 -1.05000000e-06  4.25999000e-03  3.80855000e-03
  1.57079468e+00  1.57079902e+00  2.33974000e-03 -2.96095000e-03]",8,100,0.0016367916329610747,0.4805925041684232,0.4805925041684232,1.634127606639961e-06,0.99999732,0.00338012,0.00163679,,,0.3162,0.31619678,-3.22e-06,1.3066,0.6379151045547512,,0.537934702311905,0.30696166069283426,0.3069636039709317
0.0034114989722236733,"[-6.73000000e-06 -1.03000000e-06  4.26763000e-03  3.81518000e-03
  1.57079468e+00  1.57079900e+00  2.34370000e-03 -2.96595000e-03]",8,100,0.0016395582943548404,0.48059250555072414,0.48059250555072414,1.8096783909565884e-06,0.99999731,0.0033861,0.00163956,,,0.3162,0.31619677,-3.23e-06,1.3066,0.6379151044290193,,0.5379347093565818,0.3069607592764498,0.3069631561207544
0.003425894184209426,"[-6.79000000e-06 -9.90000000e-07  4.28669000e-03  3.83182000e-03
  1.57079466e+00  1.57079898e+00  2.35359000e-03 -2.97847000e-03]",8,100,0.0016464765241007622,0.48059246731562993,0.48059246731562993,1.7331758075820141e-06,0.99999729,0.00340109,0.00164648,,,0.3162,0.31619674,-3.26e-06,1.3066,0.6379151041219823,,0.5379347270371811,0.30696166664909735,0.3069636370228769
0.0034341656645968726,"[-6.82000000e-06 -9.60000000e-07  4.29739000e-03  3.84098000e-03
  1.57079466e+00  1.57079896e+00  2.35927000e-03 -2.98566000e-03]",8,100,0.00165045173528355,0.4805923313980598,0.4805923313980598,2.4847804166152657e-06,0.99999728,0.00340941,0.00165045,,,0.3162,0.31619672,-3.28e-06,1.3066,0.6379151039393482,,0.5379347372185795,0.30696287709037395,0.3069643126551655
0.0034424371449843193,"[-6.86000000e-06 -9.30000000e-07  4.30827000e-03  3.85039000e-03
  1.57079465e+00  1.57079894e+00  2.36495000e-03 -2.99285000e-03]",8,100,0.0016544269455394556,0.4805924186255472,0.4805924186255472,1.7889255810981771e-06,0.99999726,0.00341793,0.00165443,,,0.3162,0.31619671,-3.29e-06,1.3066,0.6379151037568439,,0.5379347474325292,0.30696181425667146,0.3069637444244238
0.003448167097836249,"[-6.88000000e-06 -9.40000000e-07  4.31551000e-03  3.85636000e-03
  1.57079464e+00  1.57079896e+00  2.36889000e-03 -2.99783000e-03]",8,100,0.0016571807179229007,0.4805925697159636,0.4805925697159636,1.8442705555012037e-06,0.99999725,0.00342345,0.00165718,,,0.3162,0.31619669,-3.31e-06,1.3066,0.6379151036310772,,0.5379347545218118,0.3069616988247117,0.3069636176401651
0.0034536562811694014,"[-6.90000000e-06 -8.90000000e-07  4.32264000e-03  3.86255000e-03
  1.57079464e+00  1.57079890e+00  2.37266000e-03 -3.00260000e-03]",8,100,0.0016598187774680355,0.4805922288548428,0.4805922288548428,1.770081862198257e-06,0.99999725,0.00342904,0.00165982,,,0.3162,0.31619668,-3.32e-06,1.3066,0.637915103515405,,0.5379347613403388,0.3069616607624213,0.3069637658335473
0.0034592675053430337,"[-6.93000000e-06 -8.90000000e-07  4.33009000e-03  3.86902000e-03
  1.57079463e+00  1.57079891e+00  2.37651000e-03 -3.00748000e-03]",8,100,0.0016625154882026587,0.4805925064556101,0.4805925064556101,1.875203413774976e-06,0.99999724,0.00343488,0.00166251,,,0.3162,0.31619667,-3.33e-06,1.3066,0.6379151033948741,,0.5379347683126203,0.30696209133478913,0.3069638511930619
0.003465500746352958,"[-6.95000000e-06 -8.80000000e-07  4.33798000e-03  3.87535000e-03
  1.57079463e+00  1.57079890e+00  2.38080000e-03 -3.01290000e-03]",8,100,0.0016655111365375427,0.48059246788937204,0.48059246788937204,2.101259062943794e-06,0.99999723,0.00344083,0.00166551,,,0.3162,0.31619666,-3.34e-06,1.3066,0.6379151032495649,,0.5379347760569457,0.3069633346263811,0.3069644952456649
0.0034709984724709203,"[-6.97000000e-06 -8.80000000e-07  4.34487000e-03  3.88077000e-03
  1.57079462e+00  1.57079891e+00  2.38457000e-03 -3.01768000e-03]",8,100,0.0016681533021184732,0.4805921121086172,0.4805921121086172,1.9663864032083627e-06,0.99999722,0.00344597,0.00166815,,,0.3162,0.31619665,-3.35e-06,1.3066,0.6379151031242108,,0.5379347828967252,0.3069612739215,0.3069636392986017
0.003476376610614238,"[-7.00000000e-06 -9.00000000e-07  4.35175000e-03  3.88657000e-03
  1.57079462e+00  1.57079894e+00  2.38827000e-03 -3.02236000e-03]",8,100,0.0016707379940018342,0.4805922080594484,0.4805922080594484,2.142314395854169e-06,0.99999721,0.00345129,0.00167074,,,0.3162,0.31619664,-3.36e-06,1.3066,0.6379151030026085,,0.5379347896100778,0.30696208530319363,0.30696400223290765
0.0034829784901946994,"[-7.02000000e-06 -9.00000000e-07  4.36039000e-03  3.89406000e-03
  1.57079461e+00  1.57079894e+00  2.39280000e-03 -3.02810000e-03]",8,100,0.0016739108057432647,0.4805920928399889,0.4805920928399889,1.7659234332903818e-06,0.9999972,0.00345805,0.00167391,,,0.3162,0.31619662,-3.38e-06,1.3066,0.6379151028560672,,0.5379347978659498,0.3069615472444178,0.30696379270502355
0.0034895095472779053,"[-7.05000000e-06 -8.90000000e-07  4.36870000e-03  3.90077000e-03
  1.57079460e+00  1.57079894e+00  2.39729000e-03 -3.03377000e-03]",8,100,0.0016770495813912512,0.4805920875070857,0.4805920875070857,1.7605340575951926e-06,0.99999719,0.00346433,0.00167705,,,0.3162,0.31619661,-3.39e-06,1.3066,0.6379151027134233,,0.5379348060541758,0.30696176263970576,0.3069639070597316
0.0034981362261875012,"[-7.09000000e-06 -8.70000000e-07  4.38035000e-03  3.91097000e-03
  1.57079459e+00  1.57079893e+00  2.40322000e-03 -3.04127000e-03]",8,100,0.0016811954940230936,0.4805920194734959,0.4805920194734959,1.879821843073571e-06,0.99999717,0.00347352,0.00168119,,,0.3162,0.31619659,-3.41e-06,1.3066,0.637915102522229,,0.5379348168820884,0.30696188947725445,0.3069640085888649
0.0035064528560113267,"[-7.12000000e-06 -8.60000000e-07  4.39110000e-03  3.92159000e-03
  1.57079459e+00  1.57079893e+00  2.40893000e-03 -3.04850000e-03]",8,100,0.0016851924009532002,0.4805920678244577,0.4805920678244577,1.7285742083019728e-06,0.99999716,0.0034825,0.00168519,,,0.3162,0.31619658,-3.42e-06,1.3066,0.6379151023323492,,0.5379348273449556,0.3069615579440039,0.3069638248165857
0.0035148556519977404,"[-7.16000000e-06 -8.60000000e-07  4.40198000e-03  3.93076000e-03
  1.57079458e+00  1.57079894e+00  2.41470000e-03 -3.05581000e-03]",8,100,0.001689230718244763,0.4805922103343228,0.4805922103343228,2.161213227861592e-06,0.99999715,0.0034909,0.00168923,,,0.3162,0.31619656,-3.44e-06,1.3066,0.6379151021352708,,0.5379348379367309,0.3069594823811866,0.3069627238419438
0.003520682348624903,"[-7.18000000e-06 -8.40000000e-07  4.40967000e-03  3.93743000e-03
  1.57079457e+00  1.57079892e+00  2.41871000e-03 -3.06088000e-03]",8,100,0.0016920309818264053,0.48059191016955755,0.48059191016955755,1.8994308385134665e-06,0.99999714,0.00349692,0.00169203,,,0.3162,0.31619655,-3.45e-06,1.3066,0.637915102002777,,0.5379348453018494,0.30696242303610555,0.3069643421087654
0.0035251119259603605,"[-7.20000000e-06 -8.50000000e-07  4.41545000e-03  3.94233000e-03
  1.57079457e+00  1.57079894e+00  2.42175000e-03 -3.06473000e-03]",8,100,0.0016941598012445256,0.48059202023774894,0.48059202023774894,1.9953456153980226e-06,0.99999713,0.0035014,0.00169416,,,0.3162,0.31619654,-3.46e-06,1.3066,0.6379151019093899,,0.5379348509241129,0.30696167382790246,0.3069639174179072
0.003529541503295818,"[-7.22000000e-06 -8.70000000e-07  4.42137000e-03  3.94748000e-03
  1.57079456e+00  1.57079896e+00  2.42479000e-03 -3.06858000e-03]",8,100,0.00169628862006761,0.480591940456734,0.480591940456734,2.6771229658954556e-06,0.99999712,0.00350605,0.00169629,,,0.3162,0.31619653,-3.47e-06,1.3066,0.6379151018039293,,0.537934856529297,0.3069624405244348,0.30696434191088146
0.003533679462288708,"[-7.24000000e-06 -8.60000000e-07  4.42694000e-03  3.95247000e-03
  1.57079456e+00  1.57079896e+00  2.42764000e-03 -3.07217000e-03]",8,100,0.0016982772892344378,0.4805921653175384,0.4805921653175384,1.7787123958626027e-06,0.99999712,0.00351049,0.00169828,,,0.3162,0.31619652,-3.48e-06,1.3066,0.6379151017089936,,0.5379348617824183,0.3069621007029969,0.30696406656040753
0.0035407022610781788,"[-7.27000000e-06 -8.80000000e-07  4.43610000e-03  3.96032000e-03
  1.57079455e+00  1.57079898e+00  2.43246000e-03 -3.07828000e-03]",8,100,0.0017016523896711277,0.4805918596340298,0.4805918596340298,2.015367882160043e-06,0.9999971,0.00351762,0.00170165,,,0.3162,0.31619651,-3.49e-06,1.3066,0.6379151015528752,,0.5379348707181767,0.30696090660945846,0.30696362089057005
0.0035477250598676497,"[-7.30000000e-06 -9.00000000e-07  4.44535000e-03  3.96827000e-03
  1.57079454e+00  1.57079900e+00  2.43728000e-03 -3.08439000e-03]",8,100,0.0017050274895132336,0.48059204164756564,0.48059204164756564,2.0044988582805165e-06,0.99999709,0.00352484,0.00170503,,,0.3162,0.31619649,-3.51e-06,1.3066,0.6379151013876388,,0.5379348796573502,0.30696135177826167,0.30696376047031815
0.003554199922526713,"[-7.33000000e-06 -8.70000000e-07  4.45372000e-03  3.97520000e-03
  1.57079454e+00  1.57079899e+00  2.44173000e-03 -3.09002000e-03]",8,100,0.0017081392561032233,0.4805918522352578,0.4805918522352578,2.0828265721907535e-06,0.99999708,0.00353125,0.00170814,,,0.3162,0.31619648,-3.52e-06,1.3066,0.6379151012382731,,0.5379348879244709,0.30696065842521325,0.30696350895738406
0.0035602254299974823,"[-7.35000000e-06 -8.80000000e-07  4.46158000e-03  3.98177000e-03
  1.57079453e+00  1.57079900e+00  2.44587000e-03 -3.09525000e-03]",8,100,0.0017110350658043475,0.4805918040982787,0.4805918040982787,2.12453447607609e-06,0.99999707,0.0035373,0.00171103,,,0.3162,0.31619647,-3.53e-06,1.3066,0.637915101099268,,0.5379348956282323,0.3069625881014155,0.30696450078160475
0.0035658751154639136,"[-7.38000000e-06 -9.30000000e-07  4.46911000e-03  3.98826000e-03
  1.57079453e+00  1.57079906e+00  2.44975000e-03 -3.10017000e-03]",8,100,0.0017137502577185583,0.4805917585988844,0.4805917585988844,1.9417740872586406e-06,0.99999706,0.00354318,0.00171375,,,0.3162,0.31619645,-3.55e-06,1.3066,0.6379151009725608,,0.5379349028713795,0.3069618126499468,0.30696413854407895
0.003571254055780518,"[-7.40000000e-06 -9.40000000e-07  4.47609000e-03  3.99407000e-03
  1.57079452e+00  1.57079907e+00  2.45345000e-03 -3.10484000e-03]",8,100,0.0017163353323666277,0.48059172307422754,0.48059172307422754,1.9164911652009753e-06,0.99999705,0.00354854,0.00171633,,,0.3162,0.31619644,-3.56e-06,1.3066,0.6379151008437391,,0.5379349097640421,0.3069629609489535,0.3069647332127703
0.003575234950652455,"[-7.42000000e-06 -9.50000000e-07  4.48140000e-03  3.99876000e-03
  1.57079452e+00  1.57079908e+00  2.45618000e-03 -3.10830000e-03]",8,100,0.0017182485171710164,0.48059158158503146,0.48059158158503146,2.1466704523789614e-06,0.99999705,0.00355274,0.00171825,,,0.3162,0.31619644,-3.56e-06,1.3066,0.6379151007486861,,0.5379349148715364,0.30696309196896343,0.30696486927504896
0.0035792158455243916,"[-7.43000000e-06 -9.80000000e-07  4.48663000e-03  4.00336000e-03
  1.57079451e+00  1.57079912e+00  2.45892000e-03 -3.11176000e-03]",8,100,0.0017201617022231128,0.4805916889937266,0.4805916889937266,1.987721012301395e-06,0.99999704,0.00355687,0.00172016,,,0.3162,0.31619643,-3.57e-06,1.3066,0.6379151006585713,,0.5379349199980492,0.30696199441316896,0.3069642714406876
0.0035833820331795984,"[-7.45000000e-06 -9.70000000e-07  4.49222000e-03  4.00824000e-03
  1.57079451e+00  1.57079912e+00  2.46178000e-03 -3.11539000e-03]",8,100,0.001722163936936753,0.4805919601449927,0.4805919601449927,1.973498816550365e-06,0.99999703,0.00356126,0.00172216,,,0.3162,0.31619642,-3.58e-06,1.3066,0.6379151005632777,,0.5379349253644297,0.3069634502585246,0.306964871733474
0.0035888845846237306,"[-7.48000000e-06 -1.02000000e-06  4.49928000e-03  4.01451000e-03
  1.57079450e+00  1.57079917e+00  2.46556000e-03 -3.12017000e-03]",8,100,0.0017248084178806819,0.4805915415092791,0.4805915415092791,2.2211146239409833e-06,0.99999703,0.00356685,0.00172481,,,0.3162,0.31619641,-3.59e-06,1.3066,0.6379151004361946,,0.537934932464051,0.30696329929403054,0.3069650009939082
0.003594763031213873,"[-7.5000000e-06 -1.0500000e-06  4.5070100e-03  4.0212700e-03
  1.5707945e+00  1.5707992e+00  2.4696000e-03 -3.1252800e-03]",8,100,0.0017276335500606538,0.4805918775931656,0.4805918775931656,2.029515734428181e-06,0.99999702,0.00357293,0.00172763,,,0.3162,0.3161964,-3.6e-06,1.3066,0.6379151003053065,,0.5379349400673201,0.3069625119170395,0.3069644495879177
0.003600963535449466,"[-7.53000000e-06 -1.09000000e-06  4.51512000e-03  4.02816000e-03
  1.57079449e+00  1.57079925e+00  2.47386000e-03 -3.13067000e-03]",8,100,0.0017306134604692857,0.48059160276676854,0.48059160276676854,1.930748221442751e-06,0.999997,0.00357922,0.00173061,,,0.3162,0.31619638,-3.62e-06,1.3066,0.6379151001622149,,0.5379349480939879,0.3069617125818339,0.3069641860129452
0.003607164039685059,"[-7.55000000e-06 -1.10000000e-06  4.52330000e-03  4.03523000e-03
  1.57079448e+00  1.57079927e+00  2.47812000e-03 -3.13606000e-03]",8,100,0.001733593370400847,0.48059147393066537,0.48059147393066537,1.938754511251473e-06,0.99999699,0.00358562,0.00173359,,,0.3162,0.31619637,-3.63e-06,1.3066,0.6379151000190053,,0.5379349561302547,0.30696121360310585,0.3069640024592555
0.00361381277464296,"[-7.58000000e-06 -1.12000000e-06  4.53225000e-03  4.04315000e-03
  1.57079448e+00  1.57079930e+00  2.48269000e-03 -3.14184000e-03]",8,100,0.0017367886953686279,0.48059144285974514,0.48059144285974514,2.0635998185247526e-06,0.99999698,0.00359271,0.00173679,,,0.3162,0.31619636,-3.64e-06,1.3066,0.6379150998697765,,0.5379349647823802,0.306959979731857,0.3069634047821128
0.0036223895760090327,"[-7.62000000e-06 -1.19000000e-06  4.54353000e-03  4.05289000e-03
  1.57079447e+00  1.57079937e+00  2.48858000e-03 -3.14930000e-03]",8,100,0.0017409106331672823,0.4805917350229017,0.4805917350229017,2.2551185178089435e-06,0.99999697,0.00360153,0.00174091,,,0.3162,0.31619634,-3.66e-06,1.3066,0.637915099672851,,0.5379349759566108,0.3069621918267293,0.3069643760055086
0.0036308053103848085,"[-7.66000000e-06 -1.19000000e-06  4.55430000e-03  4.06161000e-03
  1.57079446e+00  1.57079938e+00  2.49436000e-03 -3.15661000e-03]",8,100,0.001744955164304531,0.4805917271009835,0.4805917271009835,3.1315938077118256e-06,0.99999696,0.00360969,0.00174495,,,0.3162,0.31619632,-3.68e-06,1.3066,0.6379150994703716,,0.5379349869293911,0.3069594528492972,0.3069630158103911
0.003638478170589267,"[-7.69000000e-06 -1.15000000e-06  4.56424000e-03  4.07028000e-03
  1.57079445e+00  1.57079935e+00  2.49963000e-03 -3.16329000e-03]",8,100,0.0017486426756420494,0.480591655423264,0.480591655423264,2.403752143575259e-06,0.99999694,0.00361749,0.00174864,,,0.3162,0.3161963,-3.7e-06,1.3066,0.6379150992836918,,0.537934996957411,0.30696270529997716,0.3069646814974574
0.0036464501687446687,"[-7.73000000e-06 -1.18000000e-06  4.57438000e-03  4.07882000e-03
  1.57079444e+00  1.57079939e+00  2.50511000e-03 -3.17022000e-03]",8,100,0.001752473950524953,0.48059157212602854,0.48059157212602854,1.9825303408683795e-06,0.99999693,0.00362531,0.00175247,,,0.3162,0.31619629,-3.71e-06,1.3066,0.637915099090823,,0.5379350073958451,0.30696286184347127,0.3069648050203743
0.003654798191290786,"[-7.76000000e-06 -1.19000000e-06  4.58510000e-03  4.08804000e-03
  1.57079443e+00  1.57079941e+00  2.51084000e-03 -3.17747000e-03]",8,100,0.001756485938841722,0.4805911966506113,0.4805911966506113,1.9321065534130413e-06,0.99999691,0.00363366,0.00175648,,,0.3162,0.31619627,-3.73e-06,1.3066,0.6379150988993149,,0.537935018379241,0.30696110786790565,0.30696411397454004
0.0036632249239517533,"[-7.80000000e-06 -1.15000000e-06  4.59656000e-03  4.09979000e-03
  1.57079443e+00  1.57079937e+00  2.51663000e-03 -3.18480000e-03]",8,100,0.0017605357517371254,0.48059128988196587,0.48059128988196587,2.591234419743406e-06,0.9999969,0.00364345,0.00176053,,,0.3162,0.31619625,-3.75e-06,1.3066,0.6379150986996892,,0.537935029480312,0.30696115079018294,0.30696409618004156
0.00367019562654578,"[-7.83000000e-06 -1.16000000e-06  4.60596000e-03  4.10951000e-03
  1.57079442e+00  1.57079940e+00  2.52142000e-03 -3.19086000e-03]",8,100,0.0017638858095178778,0.4805911587928712,0.4805911587928712,1.9873030813933342e-06,0.99999689,0.00365151,0.00176388,,,0.3162,0.31619624,-3.76e-06,1.3066,0.6379150985385272,,0.5379350386889639,0.30696176777368356,0.30696447227638635
0.0036768938990120862,"[-7.86000000e-06 -1.16000000e-06  4.61476000e-03  4.11711000e-03
  1.57079441e+00  1.57079940e+00  2.52602000e-03 -3.19668000e-03]",8,100,0.0017671049404881756,0.4805911135897768,0.4805911135897768,2.04679449604266e-06,0.99999688,0.00365839,0.0017671,,,0.3162,0.31619622,-3.78e-06,1.3066,0.6379150983821085,,0.5379350475561802,0.30696136739928753,0.30696429824700294
0.003682599182378282,"[-7.89000000e-06 -1.14000000e-06  4.62231000e-03  4.12361000e-03
  1.57079441e+00  1.57079939e+00  2.52994000e-03 -3.20164000e-03]",8,100,0.0017698468492444376,0.48059110989190745,0.48059110989190745,2.375836710660733e-06,0.99999687,0.00366429,0.00176985,,,0.3162,0.31619621,-3.79e-06,1.3066,0.6379150982454094,,0.5379350551199279,0.306961788584197,0.30696451439849465
0.003687406921611318,"[-7.91000000e-06 -1.15000000e-06  4.62825000e-03  4.12820000e-03
  1.57079440e+00  1.57079941e+00  2.53325000e-03 -3.20582000e-03]",8,100,0.0017721574077264942,0.4805911697591014,0.4805911697591014,2.1748768492618466e-06,0.99999686,0.00366868,0.00177216,,,0.3162,0.3161962,-3.8e-06,1.3066,0.6379150981325977,,0.5379350615081153,0.3069629342678842,0.30696506166278914
0.0036922146608443537,"[-7.9300000e-06 -1.1500000e-06  4.6343000e-03  4.1331500e-03
  1.5707944e+00  1.5707994e+00  2.5365500e-03 -3.2100000e-03]",8,100,0.0017744679656795839,0.4805911440612634,0.4805911440612634,2.1388050585722234e-06,0.99999685,0.00367328,0.00177447,,,0.3162,0.31619619,-3.81e-06,1.3066,0.6379150980153798,,0.5379350678903261,0.30696165250895935,0.3069644363245857
0.003697973842982406,"[-7.95000000e-06 -1.20000000e-06  4.64181000e-03  4.13971000e-03
  1.57079439e+00  1.57079947e+00  2.54050000e-03 -3.21501000e-03]",8,100,0.0017772357777121309,0.4805911080938709,0.4805911080938709,2.3233636421349058e-06,0.99999684,0.00367918,0.00177723,,,0.3162,0.31619618,-3.82e-06,1.3066,0.6379150978752983,,0.5379350755559698,0.30696063615395175,0.3069639492655134
0.003703235127832439,"[-7.98000000e-06 -1.22000000e-06  4.64855000e-03  4.14525000e-03
  1.57079438e+00  1.57079949e+00  2.54412000e-03 -3.21958000e-03]",8,100,0.0017797643050153499,0.4805911493119208,0.4805911493119208,2.4415060218752433e-06,0.99999683,0.00368433,0.00177976,,,0.3162,0.31619617,-3.83e-06,1.3066,0.6379150977512102,,0.5379350825689264,0.3069636819216218,0.3069654558467977
0.0037085521040926073,"[-8.00000000e-06 -1.20000000e-06  4.65539000e-03  4.15095000e-03
  1.57079438e+00  1.57079947e+00  2.54777000e-03 -3.22421000e-03]",8,100,0.0017823195968792414,0.4805910859591267,0.4805910859591267,2.2273496932994024e-06,0.99999682,0.00368958,0.00178232,,,0.3162,0.31619615,-3.85e-06,1.3066,0.6379150976286667,,0.537935089674043,0.3069620892663657,0.306964693518518
0.003712887081464609,"[-8.02000000e-06 -1.18000000e-06  4.66110000e-03  4.15594000e-03
  1.57079437e+00  1.57079946e+00  2.55075000e-03 -3.22798000e-03]",8,100,0.0017844029481180498,0.48059095688571674,0.48059095688571674,2.3175854387040893e-06,0.99999682,0.00369407,0.0017844,,,0.3162,0.31619614,-3.86e-06,1.3066,0.6379150975250721,,0.5379350954721889,0.30696156816009224,0.30696449789597613
0.003717222058836611,"[-8.04000000e-06 -1.20000000e-06  4.66683000e-03  4.16082000e-03
  1.57079437e+00  1.57079948e+00  2.55373000e-03 -3.23174000e-03]",8,100,0.0017864862991518026,0.4805910726845113,0.4805910726845113,2.2117899799956363e-06,0.99999681,0.00369852,0.00178648,,,0.3162,0.31619614,-3.86e-06,1.3066,0.6379150974263775,,0.5379351012830994,0.306963459198003,0.30696539066852657
0.0037226176764846015,"[-8.07000000e-06 -1.19000000e-06  4.67363000e-03  4.16629000e-03
  1.57079436e+00  1.57079948e+00  2.55744000e-03 -3.23644000e-03]",8,100,0.0017890793855628805,0.48059105614064923,0.48059105614064923,2.1749100944937555e-06,0.9999968,0.00370365,0.00178908,,,0.3162,0.31619612,-3.88e-06,1.3066,0.6379150972973389,,0.5379351085125296,0.3069626331463188,0.3069649892082319
0.0037316368745020597,"[-8.11000000e-06 -1.16000000e-06  4.68554000e-03  4.17922000e-03
  1.57079435e+00  1.57079946e+00  2.56363000e-03 -3.24428000e-03]",8,100,0.0017934139303508515,0.48059086560346154,0.48059086560346154,2.192951913305555e-06,0.99999678,0.00371412,0.00179341,,,0.3162,0.3161961,-3.9e-06,1.3066,0.6379150970794014,,0.5379351206164047,0.3069620498965096,0.3069647952057149
0.0037408794138310488,"[-8.15000000e-06 -1.17000000e-06  4.69751000e-03  4.18931000e-03
  1.57079434e+00  1.57079948e+00  2.56998000e-03 -3.25231000e-03]",8,100,0.0017978558114229977,0.4805908347058931,0.4805908347058931,2.2729901851863222e-06,0.99999677,0.00372337,0.00179785,,,0.3162,0.31619608,-3.92e-06,1.3066,0.6379150968597362,,0.5379351330738489,0.30696369034405335,0.30696563650729763
0.0037495671955056413,"[-8.19000000e-06 -1.07000000e-06  4.70886000e-03  4.19925000e-03
  1.57079434e+00  1.57079938e+00  2.57595000e-03 -3.25987000e-03]",8,100,0.001802031080237201,0.4805907551181011,0.4805907551181011,2.382386938498215e-06,0.99999675,0.0037323,0.00180203,,,0.3162,0.31619607,-3.93e-06,1.3066,0.6379150966508385,,0.5379351448078484,0.3069617637096672,0.3069647173062645
0.003757713584350592,"[-8.22000000e-06 -1.03000000e-06  4.71987000e-03  4.20895000e-03
  1.57079433e+00  1.57079935e+00  2.58155000e-03 -3.26695000e-03]",8,100,0.0018059461586921036,0.4805910750483794,0.4805910750483794,2.073794875931622e-06,0.99999674,0.003741,0.00180594,,,0.3162,0.31619605,-3.95e-06,1.3066,0.6379150964506116,,0.5379351558258042,0.30696224053103716,0.3069648074703422
0.003765496033036365,"[-8.26000000e-06 -1.00000000e-06  4.72999000e-03  4.21725000e-03
  1.57079432e+00  1.57079934e+00  2.58689000e-03 -3.27371000e-03]",8,100,0.001809686332199584,0.4805910427484823,0.4805910427484823,2.1186292435408655e-06,0.99999673,0.00374872,0.00180968,,,0.3162,0.31619603,-3.97e-06,1.3066,0.6379150962614011,,0.5379351663718973,0.3069620622500086,0.30696473912591615
0.003769723370799849,"[-8.28000000e-06 -9.70000000e-07  4.73532000e-03  4.22149000e-03
  1.57079431e+00  1.57079931e+00  2.58980000e-03 -3.27739000e-03]",8,100,0.0018117179525408535,0.4805906513479711,0.4805906513479711,2.172613259878561e-06,0.99999672,0.00375272,0.00181172,,,0.3162,0.31619602,-3.98e-06,1.3066,0.6379150961587405,,0.5379351721103074,0.3069642335451489,0.30696601574619464
0.00377384716982647,"[-8.30000000e-06 -9.40000000e-07  4.74071000e-03  4.22620000e-03
  1.57079431e+00  1.57079929e+00  2.59263000e-03 -3.28098000e-03]",8,100,0.0018136998122479885,0.48059069318711173,0.48059069318711173,2.2672945308706806e-06,0.99999671,0.00375696,0.0018137,,,0.3162,0.31619601,-3.99e-06,1.3066,0.6379150960570754,,0.5379351777136455,0.30696095673247026,0.30696436003402355
0.0037783763097458474,"[-8.32000000e-06 -9.60000000e-07  4.74675000e-03  4.23140000e-03
  1.57079430e+00  1.57079931e+00  2.59574000e-03 -3.28491000e-03]",8,100,0.0018158764744581422,0.4805906894264058,0.4805906894264058,2.5441134981237993e-06,0.9999967,0.00376167,0.00181587,,,0.3162,0.316196,-4e-06,1.3066,0.637915095955159,,0.5379351838972991,0.3069614413792026,0.30696460725657676
0.0037846246676428645,"[-8.3500000e-06 -9.4000000e-07  4.7548600e-03  4.2383200e-03
  1.5707943e+00  1.5707993e+00  2.6000300e-03 -3.2903500e-03]",8,100,0.0018188793774246003,0.48059068972289143,0.48059068972289143,2.2917962368981807e-06,0.99999669,0.00376797,0.00181888,,,0.3162,0.31619599,-4.01e-06,1.3066,0.6379150958088742,,0.537935192428208,0.30696184497480633,0.30696481317734486
0.0037908730255398816,"[-8.37000000e-06 -9.30000000e-07  4.76295000e-03  4.24517000e-03
  1.57079429e+00  1.57079929e+00  2.60433000e-03 -3.29578000e-03]",8,100,0.0018218822802937799,0.48059056290965024,0.48059056290965024,2.225786704134303e-06,0.99999668,0.00377424,0.00182188,,,0.3162,0.31619598,-4.02e-06,1.3066,0.6379150956596146,,0.5379352009515245,0.30696222566434483,0.3069650687290274
0.0037966624782539786,"[-8.40000000e-06 -9.60000000e-07  4.77046000e-03  4.25154000e-03
  1.57079429e+00  1.57079932e+00  2.60830000e-03 -3.30081000e-03]",8,100,0.0018246646373444974,0.4805908979045718,0.4805908979045718,2.1890986083471933e-06,0.99999667,0.00378005,0.00182466,,,0.3162,0.31619596,-4.04e-06,1.3066,0.6379150955136433,,0.537935208862897,0.30696235043826725,0.30696497407622086
0.0038019090723594084,"[-8.43000000e-06 -9.40000000e-07  4.77745000e-03  4.25758000e-03
  1.57079428e+00  1.57079932e+00  2.61191000e-03 -3.30537000e-03]",8,100,0.0018271861006536243,0.48059055395988765,0.48059055395988765,2.347341029312525e-06,0.99999666,0.00378553,0.00182718,,,0.3162,0.31619595,-4.05e-06,1.3066,0.6379150953804917,,0.5379352160420962,0.3069618928182805,0.30696491415245253
0.003807155666464838,"[-8.45000000e-06 -9.50000000e-07  4.78423000e-03  4.26334000e-03
  1.57079427e+00  1.57079933e+00  2.61551000e-03 -3.30993000e-03]",8,100,0.0018297075647401983,0.48059054721263234,0.48059054721263234,2.3996600315409407e-06,0.99999665,0.00379078,0.00182971,,,0.3162,0.31619594,-4.06e-06,1.3066,0.6379150952504404,,0.5379352232371732,0.30696229128497415,0.306965120226005
0.0038120695837187274,"[-8.47000000e-06 -9.70000000e-07  4.79033000e-03  4.26811000e-03
  1.57079427e+00  1.57079936e+00  2.61889000e-03 -3.31421000e-03]",8,100,0.0018320691483774063,0.48059049647731766,0.48059049647731766,2.62706527062638e-06,0.99999664,0.00379532,0.00183207,,,0.3162,0.31619593,-4.07e-06,1.3066,0.63791509512607,,0.5379352299807885,0.3069629601549013,0.30696548241568755
0.0038167639359468902,"[-8.49000000e-06 -9.50000000e-07  4.79647000e-03  4.27346000e-03
  1.57079426e+00  1.57079934e+00  2.62211000e-03 -3.31829000e-03]",8,100,0.0018343252096400219,0.48059088296781577,0.48059088296781577,2.1545784204035394e-06,0.99999664,0.00380014,0.00183432,,,0.3162,0.31619592,-4.08e-06,1.3066,0.6379150950108545,,0.537935236437294,0.3069619040300611,0.30696477183778514
0.003821458288175053,"[-8.52000000e-06 -9.60000000e-07  4.80251000e-03  4.27844000e-03
  1.57079426e+00  1.57079936e+00  2.62534000e-03 -3.32237000e-03]",8,100,0.0018365812711739788,0.48059077598441624,0.48059077598441624,2.457416448101275e-06,0.99999663,0.00380476,0.00183658,,,0.3162,0.31619591,-4.09e-06,1.3066,0.6379150948977632,,0.5379352429101678,0.3069618212437535,0.306964785096309
0.003826093474366532,"[-8.54000000e-06 -9.90000000e-07  4.80864000e-03  4.28372000e-03
  1.57079425e+00  1.57079939e+00  2.62852000e-03 -3.32640000e-03]",8,100,0.001838808897269562,0.4805907547035597,0.4805907547035597,2.9713097205176633e-06,0.99999662,0.00380954,0.00183881,,,0.3162,0.3161959,-4.1e-06,1.3066,0.6379150947873276,,0.5379352493071691,0.30696291825038907,0.30696534702551054
0.0038308691983393916,"[-8.56000000e-06 -9.80000000e-07  4.81500000e-03  4.28929000e-03
  1.57079425e+00  1.57079939e+00  2.63180000e-03 -3.33055000e-03]",8,100,0.0018411040641878233,0.48059040085852534,0.48059040085852534,2.1480449886014744e-06,0.99999661,0.00381455,0.0018411,,,0.3162,0.31619589,-4.11e-06,1.3066,0.6379150946655204,,0.537935255892381,0.3069627729212232,0.3069654477081231
0.003835528525980224,"[-8.58000000e-06 -9.70000000e-07  4.82090000e-03  4.29413000e-03
  1.57079424e+00  1.57079938e+00  2.63500000e-03 -3.33460000e-03]",8,100,0.001843343293350554,0.48059043085311076,0.48059043085311076,2.4380336859662663e-06,0.9999966,0.00381904,0.00184334,,,0.3162,0.31619588,-4.12e-06,1.3066,0.6379150945524354,,0.5379352623401381,0.30696430694177124,0.3069662035271653
0.0038404625294623054,"[-8.60000000e-06 -9.40000000e-07  4.82698000e-03  4.29897000e-03
  1.57079424e+00  1.57079936e+00  2.63839000e-03 -3.33889000e-03]",8,100,0.001845714529694925,0.4805903808108208,0.4805903808108208,2.348458414680519e-06,0.99999659,0.00382361,0.00184571,,,0.3162,0.31619587,-4.13e-06,1.3066,0.6379150944317669,,0.5379352691733417,0.3069636803926283,0.30696591771904014
0.003846556359127647,"[-8.63000000e-06 -9.10000000e-07  4.83514000e-03  4.30593000e-03
  1.57079423e+00  1.57079934e+00  2.64258000e-03 -3.34419000e-03]",8,100,0.0018486431648561071,0.4805902762809373,0.4805902762809373,2.148764221466292e-06,0.99999658,0.00382995,0.00184864,,,0.3162,0.31619585,-4.15e-06,1.3066,0.6379150942783055,,0.5379352776236707,0.3069619788993777,0.30696512143363036
0.0038541268767092155,"[-8.67000000e-06 -8.80000000e-07  4.84491000e-03  4.31406000e-03
  1.57079422e+00  1.57079931e+00  2.64778000e-03 -3.35077000e-03]",8,100,0.0018522814830844658,0.480590385131147,0.480590385131147,2.129422369580105e-06,0.99999657,0.00383745,0.00185228,,,0.3162,0.31619583,-4.17e-06,1.3066,0.6379150940826974,,0.5379352881289254,0.3069625842405857,0.30696537704450355
0.0038636417410589374,"[-8.71000000e-06 -9.40000000e-07  4.85696000e-03  4.32403000e-03
  1.57079421e+00  1.57079938e+00  2.65432000e-03 -3.35904000e-03]",8,100,0.0018568542363469715,0.48059017644667806,0.48059017644667806,2.2090228754271054e-06,0.99999655,0.00384666,0.00185685,,,0.3162,0.31619581,-4.19e-06,1.3066,0.6379150938467907,,0.5379353013759847,0.306962322759931,0.30696535321943325
0.003870444133280988,"[-8.74000000e-06 -9.20000000e-07  4.86580000e-03  4.33271000e-03
  1.57079420e+00  1.57079937e+00  2.65899000e-03 -3.36496000e-03]",8,100,0.001860123400083753,0.48059055759086494,0.48059055759086494,2.163695681061228e-06,0.99999654,0.00385403,0.00186012,,,0.3162,0.3161958,-4.2e-06,1.3066,0.6379150936799194,,0.5379353108668816,0.3069628012623106,0.3069654140418469
0.0038772465255030386,"[-8.77000000e-06 -9.60000000e-07  4.87469000e-03  4.34026000e-03
  1.57079420e+00  1.57079942e+00  2.66366000e-03 -3.37087000e-03]",8,100,0.0018633925633020196,0.48059009117069107,0.48059009117069107,2.2848666793698864e-06,0.99999653,0.00386092,0.00186339,,,0.3162,0.31619578,-4.22e-06,1.3066,0.6379150935031577,,0.5379353203583555,0.3069630264200797,0.3069657555234909
0.003887083339728592,"[-8.82000000e-06 -9.60000000e-07  4.88759000e-03  4.35131000e-03
  1.57079419e+00  1.57079943e+00  2.67042000e-03 -3.37942000e-03]",8,100,0.001868120039501424,0.48059013481654994,0.48059013481654994,2.2102799870832652e-06,0.99999651,0.00387097,0.00186812,,,0.3162,0.31619576,-4.24e-06,1.3066,0.6379150932633414,,0.537935334147326,0.306962389174969,0.30696542281965267
0.0038947523150359813,"[-8.86000000e-06 -9.70000000e-07  4.89765000e-03  4.35985000e-03
  1.57079418e+00  1.57079945e+00  2.67569000e-03 -3.38609000e-03]",8,100,0.0018718056732747936,0.4805901194079679,0.4805901194079679,2.1899683974430747e-06,0.9999965,0.00387877,0.0018718,,,0.3162,0.31619574,-4.26e-06,1.3066,0.6379150930767041,,0.5379353449260558,0.306962137562016,0.30696530980775344
0.003901347550993125,"[-8.89000000e-06 -1.02000000e-06  4.90630000e-03  4.36721000e-03
  1.57079417e+00  1.57079950e+00  2.68022000e-03 -3.39182000e-03]",8,100,0.0018749752782612425,0.48059039547507765,0.48059039547507765,2.509948213544409e-06,0.99999648,0.00388549,0.00187497,,,0.3162,0.31619573,-4.27e-06,1.3066,0.6379150929103057,,0.5379353542017588,0.30696157112146466,0.30696489855016584
0.003907942786950269,"[-8.92000000e-06 -9.90000000e-07  4.91500000e-03  4.37465000e-03
  1.57079416e+00  1.57079947e+00  2.68475000e-03 -3.39756000e-03]",8,100,0.0018781448827909053,0.4805900462231288,0.4805900462231288,2.8858770273612176e-06,0.99999647,0.00389225,0.00187814,,,0.3162,0.31619571,-4.29e-06,1.3066,0.6379150927468655,,0.5379353634975922,0.30696261351473136,0.3069655922417872
0.003914421683771686,"[-8.95000000e-06 -9.80000000e-07  4.92370000e-03  4.38231000e-03
  1.57079416e+00  1.57079948e+00  2.68920000e-03 -3.40319000e-03]",8,100,0.001881258574993309,0.48058995537328625,0.48058995537328625,2.5587088183687234e-06,0.99999646,0.00389913,0.00188126,,,0.3162,0.3161957,-4.3e-06,1.3066,0.6379150925853542,,0.5379353726508844,0.3069616152977661,0.3069651413714767
0.003923513750948352,"[-8.99000000e-06 -9.70000000e-07  4.93527000e-03  4.39215000e-03
  1.57079415e+00  1.57079948e+00  2.69545000e-03 -3.41109000e-03]",8,100,0.0018856281328795532,0.4805899242301521,0.4805899242301521,2.6331391633310485e-06,0.99999644,0.0039081,0.00188563,,,0.3162,0.31619568,-4.32e-06,1.3066,0.6379150923604705,,0.5379353855269965,0.30696426285959755,0.30696648655752534
0.003932605818125018,"[-9.04000000e-06 -9.50000000e-07  4.94725000e-03  4.40244000e-03
  1.57079414e+00  1.57079947e+00  2.70170000e-03 -3.41900000e-03]",8,100,0.0018899976884876014,0.48058987888174964,0.48058987888174964,2.7713004891157403e-06,0.99999643,0.00391744,0.00189,,,0.3162,0.31619566,-4.34e-06,1.3066,0.6379150921253303,,0.537935398408224,0.3069659762575966,0.30696737149112296
0.003942079392236088,"[-9.08000000e-06 -9.10000000e-07  4.96001000e-03  4.41375000e-03
  1.57079413e+00  1.57079943e+00  2.70820000e-03 -3.42724000e-03]",8,100,0.0018945505907254595,0.4805898800719659,0.4805898800719659,2.4345166585228377e-06,0.99999641,0.00392755,0.00189455,,,0.3162,0.31619564,-4.36e-06,1.3066,0.6379150918811034,,0.5379354118571554,0.3069623603731574,0.3069655697013632
0.00394988738705523,"[-9.12000000e-06 -9.10000000e-07  4.97028000e-03  4.42273000e-03
  1.57079412e+00  1.57079945e+00  2.71357000e-03 -3.43402000e-03]",8,100,0.0018983030334787617,0.4805898172675276,0.4805898172675276,2.5044086340124843e-06,0.9999964,0.00393563,0.0018983,,,0.3162,0.31619562,-4.38e-06,1.3066,0.6379150916866669,,0.5379354229904357,0.30696377161418986,0.306966311071695
0.00395714481951149,"[-9.15000000e-06 -9.10000000e-07  4.97982000e-03  4.43095000e-03
  1.57079411e+00  1.57079945e+00  2.71855000e-03 -3.44033000e-03]",8,100,0.0019017908812515754,0.4805898562002843,0.4805898562002843,2.496618206791514e-06,0.99999638,0.00394308,0.00190179,,,0.3162,0.3161956,-4.4e-06,1.3066,0.6379150915004541,,0.537935433345866,0.3069628532484673,0.30696583835586166
0.003961345015294828,"[-9.17000000e-06 -8.90000000e-07  4.98499000e-03  4.43490000e-03
  1.57079410e+00  1.57079944e+00  2.72144000e-03 -3.44399000e-03]",8,100,0.0019038094538649775,0.4805897299813364,0.4805897299813364,2.81920318524196e-06,0.99999638,0.00394689,0.00190381,,,0.3162,0.31619559,-4.41e-06,1.3066,0.6379150913990532,,0.5379354393584883,0.30696128294629044,0.30696511687062245
0.003964615378780201,"[-9.19000000e-06 -8.70000000e-07  4.98926000e-03  4.43862000e-03
  1.57079410e+00  1.57079942e+00  2.72369000e-03 -3.44683000e-03]",8,100,0.0019053811570790711,0.48058975245194663,0.48058975245194663,2.384582907635088e-06,0.99999637,0.00395024,0.00190538,,,0.3162,0.31619558,-4.42e-06,1.3066,0.6379150913180013,,0.5379354440454566,0.30696255003296635,0.3069657419582998
0.0039678857422655745,"[-9.20000000e-06 -8.80000000e-07  4.99342000e-03  4.44204000e-03
  1.57079410e+00  1.57079944e+00  2.72593000e-03 -3.44967000e-03]",8,100,0.0019069528607462969,0.4805899441373946,0.4805899441373946,2.2530202704668506e-06,0.99999636,0.00395341,0.00190695,,,0.3162,0.31619558,-4.42e-06,1.3066,0.6379150912322114,,0.5379354487269314,0.30696367024191545,0.3069662122814315
0.003970740509721542,"[-9.22000000e-06 -9.00000000e-07  4.99703000e-03  4.44495000e-03
  1.57079409e+00  1.57079946e+00  2.72789000e-03 -3.45215000e-03]",8,100,0.0019083248332030297,0.4805897724207217,0.4805897724207217,2.3292521218293763e-06,0.99999636,0.00395614,0.00190832,,,0.3162,0.31619557,-4.43e-06,1.3066,0.6379150911630621,,0.537935452829577,0.30696391981870064,0.3069664216464383
0.00397359527717751,"[-9.23000000e-06 -9.10000000e-07  5.00075000e-03  4.44821000e-03
  1.57079409e+00  1.57079948e+00  2.72986000e-03 -3.45464000e-03]",8,100,0.0019096968050849542,0.48058958374092686,0.48058958374092686,2.520867475460713e-06,0.99999635,0.00395906,0.00190969,,,0.3162,0.31619556,-4.44e-06,1.3066,0.6379150910878691,,0.5379354569238763,0.3069612369641097,0.3069651729438544
0.003976384999621183,"[-9.25000000e-06 -9.00000000e-07  5.00444000e-03  4.45136000e-03
  1.57079409e+00  1.57079946e+00  2.73177000e-03 -3.45706000e-03]",8,100,0.0019110375167149076,0.48058960857149746,0.48058960857149746,2.4393151632406837e-06,0.99999635,0.00396194,0.00191104,,,0.3162,0.31619556,-4.44e-06,1.3066,0.6379150910154366,,0.5379354609257198,0.30696444347603924,0.3069667662674269
0.003981025672251547,"[-9.27000000e-06 -8.80000000e-07  5.01039000e-03  4.45639000e-03
  1.57079408e+00  1.57079946e+00  2.73496000e-03 -3.46110000e-03]",8,100,0.001913267776595144,0.4805896300600188,0.4805896300600188,2.4566356302955584e-06,0.99999634,0.00396653,0.00191327,,,0.3162,0.31619555,-4.45e-06,1.3066,0.6379150908964546,,0.5379354675963579,0.30696315607301855,0.3069661155740754
0.0039865534986346565,"[-9.29000000e-06 -8.80000000e-07  5.01779000e-03  4.46292000e-03
  1.57079408e+00  1.57079945e+00  2.73876000e-03 -3.46590000e-03]",8,100,0.0019159243918862678,0.4805895058913592,0.4805895058913592,2.5418124340113125e-06,0.99999633,0.00397239,0.00191592,,,0.3162,0.31619553,-4.47e-06,1.3066,0.6379150907569298,,0.5379354755573377,0.30696436634238494,0.30696678436341096
0.003993579227984376,"[-9.33000000e-06 -8.60000000e-07  5.02715000e-03  4.47118000e-03
  1.57079407e+00  1.57079945e+00  2.74359000e-03 -3.47201000e-03]",8,100,0.0019193008836076875,0.4805894713063517,0.4805894713063517,2.385667380353694e-06,0.99999632,0.00397979,0.0019193,,,0.3162,0.31619552,-4.48e-06,1.3066,0.6379150905745107,,0.5379354856784629,0.3069637740893689,0.30696650991865665
0.0039979511517724475,"[-9.35000000e-06 -8.70000000e-07  5.03248000e-03  4.47534000e-03
  1.57079406e+00  1.57079946e+00  2.74659000e-03 -3.47581000e-03]",8,100,0.001921401986380724,0.48058955431716643,0.48058955431716643,2.465040192894613e-06,0.99999631,0.00398375,0.0019214,,,0.3162,0.31619551,-4.49e-06,1.3066,0.6379150904646816,,0.5379354919955665,0.30696485822831404,0.30696701525255393
0.004002323075560519,"[-9.37000000e-06 -8.90000000e-07  5.03815000e-03  4.48034000e-03
  1.57079406e+00  1.57079949e+00  2.74959000e-03 -3.47961000e-03]",8,100,0.0019235030874872382,0.48058959649716965,0.48058959649716965,2.4184027968044183e-06,0.9999963,0.00398822,0.0019235,,,0.3162,0.3161955,-4.5e-06,1.3066,0.6379150903522198,,0.5379354983167061,0.3069646717443204,0.30696690489985706
0.004007116115484159,"[-9.39000000e-06 -8.90000000e-07  5.04411000e-03  4.48500000e-03
  1.57079405e+00  1.57079949e+00  2.75288000e-03 -3.48378000e-03]",8,100,0.0019258065737464414,0.4805894622149232,0.4805894622149232,2.448109123989747e-06,0.99999629,0.00399265,0.0019258,,,0.3162,0.31619549,-4.51e-06,1.3066,0.6379150902258484,,0.5379355052436267,0.3069646216563056,0.3069669478539515
0.004011063093897624,"[-9.41000000e-06 -9.00000000e-07  5.04914000e-03  4.48903000e-03
  1.57079405e+00  1.57079951e+00  2.75560000e-03 -3.48721000e-03]",8,100,0.0019277034507349676,0.48058937748457364,0.48058937748457364,3.356224920585465e-06,0.99999628,0.00399645,0.0019277,,,0.3162,0.31619548,-4.52e-06,1.3066,0.6379150901215076,,0.5379355109528716,0.3069605028295821,0.3069649320157218
0.004014630005784011,"[-9.43000000e-06 -9.00000000e-07  5.05367000e-03  4.49270000e-03
  1.57079404e+00  1.57079951e+00  2.75805000e-03 -3.49031000e-03]",8,100,0.0019294176717336508,0.4805893128727967,0.4805893128727967,2.382006197992993e-06,0.99999628,0.00399988,0.00192942,,,0.3162,0.31619547,-4.53e-06,1.3066,0.6379150900298586,,0.5379355161263137,0.3069646649162255,0.30696704669749614
0.004018096005820379,"[-9.45000000e-06 -9.00000000e-07  5.05808000e-03  4.49632000e-03
  1.57079404e+00  1.57079951e+00  2.76043000e-03 -3.49332000e-03]",8,100,0.0019310833953865107,0.4805894678816646,0.4805894678816646,2.393601989917208e-06,0.99999627,0.00400324,0.00193108,,,0.3162,0.31619546,-4.54e-06,1.3066,0.637915089941198,,0.5379355211571702,0.3069638921139447,0.30696658831616663
0.004021562005856748,"[-9.46000000e-06 -9.10000000e-07  5.06264000e-03  4.50024000e-03
  1.57079404e+00  1.57079952e+00  2.76281000e-03 -3.49634000e-03]",8,100,0.0019327491183131116,0.4805893306396909,0.4805893306396909,2.3736368208276543e-06,0.99999626,0.00400679,0.00193275,,,0.3162,0.31619545,-4.55e-06,1.3066,0.6379150898530203,,0.5379355261990804,0.3069623874603337,0.306965904467354
0.00402564468289579,"[-9.48000000e-06 -9.30000000e-07  5.06769000e-03  4.50417000e-03
  1.57079403e+00  1.57079955e+00  2.76561000e-03 -3.49989000e-03]",8,100,0.0019347112110745298,0.48058928181781935,0.48058928181781935,2.3745644448999364e-06,0.99999626,0.00401055,0.00193471,,,0.3162,0.31619544,-4.56e-06,1.3066,0.6379150897517969,,0.5379355321417535,0.3069636460178155,0.3069665601807008
0.00403002987782563,"[-9.51000000e-06 -9.60000000e-07  5.07342000e-03  4.50910000e-03
  1.57079403e+00  1.57079959e+00  2.76863000e-03 -3.50370000e-03]",8,100,0.0019368186893113392,0.48058969754243447,0.48058969754243447,2.78538851218972e-06,0.99999625,0.00401502,0.00193682,,,0.3162,0.31619543,-4.57e-06,1.3066,0.6379150896387807,,0.5379355385235437,0.30696361945603945,0.30696635029782726
0.004034986501735171,"[-9.53000000e-06 -9.60000000e-07  5.07982000e-03  4.51467000e-03
  1.57079402e+00  1.57079959e+00  2.77203000e-03 -3.50801000e-03]",8,100,0.001939200790512602,0.480589609451041,0.480589609451041,2.4595262476806998e-06,0.99999624,0.00402003,0.0019392,,,0.3162,0.31619542,-4.58e-06,1.3066,0.637915089517093,,0.5379355457589292,0.3069631975016695,0.3069661852741473
0.004041630712365091,"[-9.56000000e-06 -9.70000000e-07  5.08839000e-03  4.52194000e-03
  1.57079401e+00  1.57079961e+00  2.77660000e-03 -3.51379000e-03]",8,100,0.0019423939278869341,0.48058931859764786,0.48058931859764786,2.691531027020941e-06,0.99999623,0.00402667,0.00194239,,,0.3162,0.3161954,-4.6e-06,1.3066,0.6379150893437509,,0.5379355554516594,0.3069624153169591,0.30696593880923345
0.004047755880487774,"[-9.59000000e-06 -1.00000000e-06  5.09646000e-03  4.52891000e-03
  1.57079401e+00  1.57079965e+00  2.78080000e-03 -3.51911000e-03]",8,100,0.001945337617903396,0.4805893713281379,0.4805893713281379,3.021899481677224e-06,0.99999622,0.00403298,0.00194534,,,0.3162,0.31619539,-4.61e-06,1.3066,0.6379150891897186,,0.5379355644148011,0.3069629661194841,0.30696619335035513
0.004054386176877773,"[-9.62000000e-06 -1.03000000e-06  5.10507000e-03  4.53641000e-03
  1.57079400e+00  1.57079969e+00  2.78536000e-03 -3.52487000e-03]",8,100,0.00194852406754475,0.4805891936758659,0.4805891936758659,2.5301262274255554e-06,0.9999962,0.00403974,0.00194852,,,0.3162,0.31619537,-4.63e-06,1.3066,0.6379150890188751,,0.53793557412316,0.30696443960246333,0.3069670203238022
0.004062039064536518,"[-9.66000000e-06 -1.01000000e-06  5.11526000e-03  4.54523000e-03
  1.57079399e+00  1.57079967e+00  2.79062000e-03 -3.53153000e-03]",8,100,0.0019522019620808197,0.4805895648150463,0.4805895648150463,3.186956255917374e-06,0.99999619,0.00404772,0.0019522,,,0.3162,0.31619536,-4.64e-06,1.3066,0.6379150888258255,,0.5379355853662279,0.30696378794619267,0.3069665217516525
0.004069082374422935,"[-9.70000000e-06 -1.00000000e-06  5.12441000e-03  4.55303000e-03
  1.57079398e+00  1.57079967e+00  2.79546000e-03 -3.53765000e-03]",8,100,0.0019555869009923147,0.48058913578333623,0.48058913578333623,2.5828893888346005e-06,0.99999618,0.00405483,0.00195558,,,0.3162,0.31619534,-4.66e-06,1.3066,0.637915088641693,,0.5379355957115691,0.3069645782023899,0.3069671282404925
0.004076214766091211,"[-9.73000000e-06 -1.01000000e-06  5.13376000e-03  4.56097000e-03
  1.57079397e+00  1.57079969e+00  2.80036000e-03 -3.54385000e-03]",8,100,0.0019590146509868905,0.48058918935407957,0.48058918935407957,2.8774078910870772e-06,0.99999616,0.00406207,0.00195901,,,0.3162,0.31619532,-4.68e-06,1.3066,0.6379150884501186,,0.5379356062118127,0.30696180898037306,0.30696572313408726
0.0040833596032745344,"[-9.77000000e-06 -1.03000000e-06  5.14319000e-03  4.56906000e-03
  1.57079397e+00  1.57079972e+00  2.80526000e-03 -3.55006000e-03]",8,100,0.0019624483815272285,0.4805891055985912,0.4805891055985912,2.660426131416382e-06,0.99999615,0.00406943,0.00196245,,,0.3162,0.31619531,-4.69e-06,1.3066,0.6379150882665434,,0.5379356167592866,0.3069644750315924,0.3069671016854126
0.004090504440457858,"[-9.80000000e-06 -1.02000000e-06  5.15287000e-03  4.57880000e-03
  1.57079396e+00  1.57079971e+00  2.81017000e-03 -3.55628000e-03]",8,100,0.0019658821105838697,0.4805890016339274,0.4805890016339274,2.3813619374714777e-06,0.99999614,0.00407761,0.00196588,,,0.3162,0.31619529,-4.71e-06,1.3066,0.6379150880733454,,0.5379356273007228,0.3069640752076096,0.30696695700841864
0.00409781336157475,"[-9.84000000e-06 -1.01000000e-06  5.16280000e-03  4.58758000e-03
  1.57079395e+00  1.57079971e+00  2.81519000e-03 -3.56263000e-03]",8,100,0.0019693946960750385,0.48058899414685996,0.48058899414685996,2.640330062503888e-06,0.99999612,0.00408548,0.00196939,,,0.3162,0.31619527,-4.73e-06,1.3066,0.6379150878877239,,0.5379356381368815,0.30696371528318095,0.306966786062486
0.004105296004876827,"[-9.88000000e-06 -1.06000000e-06  5.17245000e-03  4.59556000e-03
  1.57079394e+00  1.57079978e+00  2.82033000e-03 -3.56914000e-03]",8,100,0.0019729907727510064,0.48058894868251717,0.48058894868251717,2.5789664082377726e-06,0.99999611,0.00409286,0.00197299,,,0.3162,0.31619525,-4.75e-06,1.3066,0.6379150876964339,,0.5379356492399238,0.30696324809141706,0.30696657986778686
0.004112133377551139,"[-9.91000000e-06 -1.12000000e-06  5.18146000e-03  4.60309000e-03
  1.57079393e+00  1.57079984e+00  2.82503000e-03 -3.57508000e-03]",8,100,0.001976276738192197,0.48058891932120523,0.48058891932120523,2.8609918419834063e-06,0.99999609,0.00409979,0.00197627,,,0.3162,0.31619524,-4.76e-06,1.3066,0.6379150875082622,,0.5379356593765452,0.3069625758800335,0.3069662629411274
0.004118752812344612,"[-9.94000000e-06 -1.18000000e-06  5.18996000e-03  4.61011000e-03
  1.57079392e+00  1.57079991e+00  2.82958000e-03 -3.58083000e-03]",8,100,0.00197945796596017,0.4805891344052849,0.4805891344052849,2.9622803010894475e-06,0.99999608,0.00410629,0.00197946,,,0.3162,0.31619522,-4.78e-06,1.3066,0.637915087321878,,0.5379356692048447,0.3069614450907571,0.30696559909359045
0.00412472362231167,"[-9.97000000e-06 -1.19000000e-06  5.19778000e-03  4.61676000e-03
  1.57079392e+00  1.57079993e+00  2.83368000e-03 -3.58602000e-03]",8,100,0.0019823274707710084,0.4805888309241544,0.4805888309241544,2.652993444304417e-06,0.99999607,0.00411236,0.00198233,,,0.3162,0.31619521,-4.79e-06,1.3066,0.6379150871582872,,0.5379356780972039,0.3069629892804695,0.306966521484314
0.004131053036377381,"[-1.00000000e-05 -1.22000000e-06  5.20616000e-03  4.62409000e-03
  1.57079391e+00  1.57079996e+00  2.83803000e-03 -3.59153000e-03]",8,100,0.001985369316021882,0.480588889050321,0.480588889050321,2.608225969799197e-06,0.99999606,0.00411896,0.00198537,,,0.3162,0.31619519,-4.81e-06,1.3066,0.6379150869931931,,0.5379356875480558,0.3069635270390277,0.3069667671542309
0.004137674842727411,"[-1.00400000e-05 -1.23000000e-06  5.21463000e-03  4.63114000e-03
  1.57079390e+00  1.57079998e+00  2.84258000e-03 -3.59728000e-03]",8,100,0.001988551682996204,0.4805886499551781,0.4805886499551781,2.426309471074539e-06,0.99999605,0.00412545,0.00198855,,,0.3162,0.31619518,-4.82e-06,1.3066,0.6379150868161207,,0.5379356974429148,0.30696362540605926,0.3069669361916167
0.00414478526089779,"[-1.00700000e-05 -1.25000000e-06  5.22391000e-03  4.63916000e-03
  1.57079389e+00  1.57080001e+00  2.84746000e-03 -3.60347000e-03]",8,100,0.0019919688702030192,0.4805887699823702,0.4805887699823702,2.968263325974562e-06,0.99999603,0.00413271,0.00199197,,,0.3162,0.31619516,-4.84e-06,1.3066,0.6379150866343862,,0.537935708113225,0.30696264298682757,0.3069663926334425
0.004150653494479244,"[-1.01000000e-05 -1.27000000e-06  5.23156000e-03  4.64539000e-03
  1.57079389e+00  1.57080004e+00  2.85149000e-03 -3.60857000e-03]",8,100,0.001994789077302251,0.48058905039437394,0.48058905039437394,2.8820570580025023e-06,0.99999602,0.00413852,0.00199479,,,0.3162,0.31619514,-4.86e-06,1.3066,0.6379150864760149,,0.5379357169123179,0.3069623223913784,0.30696610197236507
0.004155964347031982,"[-1.01300000e-05 -1.27000000e-06  5.23855000e-03  4.65134000e-03
  1.57079388e+00  1.57080005e+00  2.85514000e-03 -3.61318000e-03]",8,100,0.001997341412771408,0.4805885972646109,0.4805885972646109,2.864888328205576e-06,0.99999601,0.00414395,0.00199734,,,0.3162,0.31619513,-4.87e-06,1.3066,0.637915086344703,,0.5379357249063533,0.30696451577388817,0.3069674204297375
0.004163997912072125,"[-1.01700000e-05 -1.24000000e-06  5.24905000e-03  4.66049000e-03
  1.57079387e+00  1.57080002e+00  2.86066000e-03 -3.62017000e-03]",8,100,0.0020012022530949574,0.48058853756446973,0.48058853756446973,2.5685231903301435e-06,0.999996,0.00415219,0.0020012,,,0.3162,0.31619511,-4.89e-06,1.3066,0.6379150861243651,,0.5379357369886381,0.3069650450277568,0.30696771978901954
0.004174248080425384,"[-1.02200000e-05 -1.23000000e-06  5.26222000e-03  4.67171000e-03
  1.57079386e+00  1.57080003e+00  2.86770000e-03 -3.62908000e-03]",8,100,0.0020061283684957073,0.4805885852240156,0.4805885852240156,2.8808337088954865e-06,0.99999598,0.00416241,0.00200613,,,0.3162,0.31619509,-4.91e-06,1.3066,0.6379150858480619,,0.537935752452493,0.3069659576382938,0.30696816092158297
0.004182658685274839,"[-1.02600000e-05 -1.30000000e-06  5.27268000e-03  4.67982000e-03
  1.57079385e+00  1.57080010e+00  2.87348000e-03 -3.63639000e-03]",8,100,0.002010170411696963,0.4805888502551855,0.4805888502551855,2.5462606785460978e-06,0.99999596,0.00417017,0.00201017,,,0.3162,0.31619507,-4.93e-06,1.3066,0.6379150856241653,,0.5379357651622093,0.3069639603966945,0.30696704128465135
0.004189299213895868,"[-1.03000000e-05 -1.33000000e-06  5.28138000e-03  4.68722000e-03
  1.57079384e+00  1.57080015e+00  2.87804000e-03 -3.64217000e-03]",8,100,0.0020133617734212354,0.48058846683086087,0.48058846683086087,3.2398201450611956e-06,0.99999595,0.00417692,0.00201336,,,0.3162,0.31619505,-4.95e-06,1.3066,0.6379150854448686,,0.537935775224922,0.3069662351796886,0.3069683679768866
0.004195939742516896,"[-1.03300000e-05 -1.31000000e-06  5.29018000e-03  4.69471000e-03
  1.57079383e+00  1.57080013e+00  2.88261000e-03 -3.64794000e-03]",8,100,0.0020165531343947843,0.48058882264983144,0.48058882264983144,3.059460379653098e-06,0.99999593,0.00418376,0.00201655,,,0.3162,0.31619503,-4.97e-06,1.3066,0.6379150852700728,,0.5379357853122465,0.3069639696117307,0.306967069234013
0.004204281301975555,"[-1.03700000e-05 -1.27000000e-06  5.30070000e-03  4.70338000e-03
  1.57079382e+00  1.57080010e+00  2.88834000e-03 -3.65519000e-03]",8,100,0.002020561993395002,0.4805883414683904,0.4805883414683904,2.83495480166005e-06,0.99999592,0.00419178,0.00202056,,,0.3162,0.31619501,-4.99e-06,1.3066,0.6379150850475173,,0.5379357980014924,0.30696161826090296,0.30696613115352855
0.0042123500447409454,"[-1.04200000e-05 -1.27000000e-06  5.31136000e-03  4.71249000e-03
  1.57079381e+00  1.57080011e+00  2.89388000e-03 -3.66221000e-03]",8,100,0.0020244397369166512,0.4805883491076975,0.4805883491076975,2.6535059287940544e-06,0.9999959,0.00420008,0.00202444,,,0.3162,0.31619499,-5.01e-06,1.3066,0.6379150848247664,,0.5379358102813223,0.306964008338885,0.30696732866107257
0.00422033628291428,"[-1.04600000e-05 -1.24000000e-06  5.32191000e-03  4.72175000e-03
  1.57079380e+00  1.57080008e+00  2.89937000e-03 -3.66915000e-03]",8,100,0.0020282778293437623,0.48058818724395647,0.48058818724395647,2.880833584217888e-06,0.99999589,0.0042084,0.00202828,,,0.3162,0.31619497,-5.03e-06,1.3066,0.6379150846050112,,0.5379358224651137,0.3069631926045392,0.30696700467561033
0.004228379097562852,"[-1.05000000e-05 -1.25000000e-06  5.33214000e-03  4.73002000e-03
  1.57079379e+00  1.57080011e+00  2.90489000e-03 -3.67614000e-03]",8,100,0.0020321431134437047,0.4805882391732091,0.4805882391732091,2.705055280065859e-06,0.99999587,0.00421614,0.00203214,,,0.3162,0.31619496,-5.04e-06,1.3066,0.6379150843839825,,0.5379358347632167,0.30696451117910495,0.30696764515535807
0.004239029089018656,"[-1.05500000e-05 -1.26000000e-06  5.34528000e-03  4.74042000e-03
  1.57079378e+00  1.57080013e+00  2.91221000e-03 -3.68540000e-03]",8,100,0.0020372613782941636,0.4805882257833496,0.4805882257833496,3.044953938729985e-06,0.99999585,0.00422596,0.00203726,,,0.3162,0.31619493,-5.07e-06,1.3066,0.6379150840839362,,0.5379358510732271,0.3069636387975241,0.30696722355458167
0.0042510529938950894,"[-1.06100000e-05 -1.38000000e-06  5.36037000e-03  4.75300000e-03
  1.57079377e+00  1.57080027e+00  2.92047000e-03 -3.69585000e-03]",8,100,0.002043039928232766,0.4805879992657125,0.4805879992657125,2.8007657611651305e-06,0.99999583,0.00423754,0.00204304,,,0.3162,0.3161949,-5.1e-06,1.3066,0.637915083761541,,0.5379358695637133,0.30696269647123586,0.30696687049836435
0.00426242879813165,"[-1.06700000e-05 -1.42000000e-06  5.37495000e-03  4.76493000e-03
  1.57079375e+00  1.57080032e+00  2.92828000e-03 -3.70574000e-03]",8,100,0.0020485070061323552,0.4805880718987212,0.4805880718987212,2.9856551958279263e-06,0.9999958,0.00424864,0.0020485,,,0.3162,0.31619487,-5.13e-06,1.3066,0.6379150834586982,,0.5379358871007582,0.3069638728291971,0.30696743253931247
0.004276579713947199,"[-1.07500000e-05 -1.46000000e-06  5.39260000e-03  4.77874000e-03
  1.57079374e+00  1.57080037e+00  2.93801000e-03 -3.71805000e-03]",8,100,0.0020553077716470585,0.4805879297386932,0.4805879297386932,2.8769796877563473e-06,0.99999578,0.00426177,0.0020553,,,0.3162,0.31619484,-5.16e-06,1.3066,0.6379150830773203,,0.5379359089917592,0.3069652690742727,0.3069682099277544
0.0042904890562748986,"[-1.08200000e-05 -1.40000000e-06  5.41046000e-03  4.79335000e-03
  1.57079372e+00  1.57080034e+00  2.94756000e-03 -3.73014000e-03]",8,100,0.0020619924359014633,0.4805882660252381,0.4805882660252381,2.732145370621571e-06,0.99999575,0.00427537,0.00206199,,,0.3162,0.3161948,-5.2e-06,1.3066,0.6379150827062837,,0.5379359305794023,0.306965458818881,0.30696815397856914
0.004304398398602598,"[-1.08900000e-05 -1.48000000e-06  5.42848000e-03  4.80916000e-03
  1.57079370e+00  1.57080043e+00  2.95712000e-03 -3.74223000e-03]",8,100,0.002068677098148539,0.4805878044134918,0.4805878044134918,3.1080395471364567e-06,0.99999572,0.00428956,0.00206867,,,0.3162,0.31619477,-5.23e-06,1.3066,0.6379150823178104,,0.5379359521958771,0.3069629530098289,0.3069671337273626
0.004318157661638767,"[-1.09600000e-05 -1.51000000e-06  5.44643000e-03  4.82641000e-03
  1.57079369e+00  1.57080048e+00  2.96657000e-03 -3.75419000e-03]",8,100,0.002075289632334336,0.4805876379756694,0.4805876379756694,2.667657782489596e-06,0.99999569,0.00430436,0.00207529,,,0.3162,0.31619473,-5.27e-06,1.3066,0.6379150819531494,,0.5379359737001357,0.3069646866965753,0.30696809131083896
0.0043282082166487745,"[-1.10200000e-05 -1.55000000e-06  5.46004000e-03  4.83839000e-03
  1.57079367e+00  1.57080053e+00  2.97347000e-03 -3.76293000e-03]",8,100,0.0020801198031892313,0.48058800033759524,0.48058800033759524,2.8702813849207922e-06,0.99999567,0.00431511,0.00208012,,,0.3162,0.31619471,-5.29e-06,1.3066,0.6379150816926092,,0.5379359894582033,0.30696377053421403,0.30696746696196453
0.004336846470007054,"[-1.10600000e-05 -1.51000000e-06  5.47118000e-03  4.84760000e-03
  1.57079366e+00  1.57080050e+00  2.97941000e-03 -3.77044000e-03]",8,100,0.0020842712421173344,0.4805879875057178,0.4805879875057178,2.8050537026384736e-06,0.99999566,0.00432363,0.00208427,,,0.3162,0.31619468,-5.32e-06,1.3066,0.6379150814606893,,0.5379360030272888,0.30696601910842447,0.30696860420045874
0.004345484723365334,"[-1.11100000e-05 -1.51000000e-06  5.48253000e-03  4.85723000e-03
  1.57079365e+00  1.57080051e+00  2.98534000e-03 -3.77795000e-03]",8,100,0.0020884226795058088,0.48058745701243016,0.48058745701243016,3.0560283274667444e-06,0.99999564,0.00433243,0.00208842,,,0.3162,0.31619466,-5.34e-06,1.3066,0.6379150812250219,,0.5379360166084218,0.3069637303059621,0.3069677215383548
0.0043558736930413905,"[-1.11600000e-05 -1.48000000e-06  5.49574000e-03  4.86976000e-03
  1.57079364e+00  1.57080050e+00  2.99248000e-03 -3.78698000e-03]",8,100,0.0020934154912319405,0.4805873799869652,0.4805873799869652,2.814802551347686e-06,0.99999562,0.00434323,0.00209341,,,0.3162,0.31619464,-5.36e-06,1.3066,0.6379150809396136,,0.5379360329771272,0.30696466797141886,0.3069682355729052
0.004368415980016794,"[-1.12300000e-05 -1.57000000e-06  5.51232000e-03  4.88438000e-03
  1.57079362e+00  1.57080060e+00  3.00110000e-03 -3.79789000e-03]",8,100,0.0020994431565397095,0.48058731339655203,0.48058731339655203,2.9522597611142653e-06,0.99999559,0.00435633,0.00209944,,,0.3162,0.3161946,-5.4e-06,1.3066,0.6379150806118231,,0.5379360528193051,0.30696711141419203,0.30696949921789074
0.004381805322604581,"[-1.13000000e-05 -1.51000000e-06  5.53019000e-03  4.90031000e-03
  1.57079361e+00  1.57080056e+00  3.01029000e-03 -3.80953000e-03]",8,100,0.0021058779041306383,0.48058760942227513,0.48058760942227513,3.0947509559385537e-06,0.99999557,0.00437053,0.00210588,,,0.3162,0.31619457,-5.43e-06,1.3066,0.6379150802214608,,0.5379360740002996,0.3069651116282504,0.30696836764916635
0.004392904164502623,"[-1.13600000e-05 -1.41000000e-06  5.54431000e-03  4.91136000e-03
  1.57079359e+00  1.57080047e+00  3.01792000e-03 -3.81918000e-03]",8,100,0.0021112118693548208,0.48058715048699974,0.48058715048699974,2.815311812863739e-06,0.99999554,0.00438105,0.00211121,,,0.3162,0.31619454,-5.46e-06,1.3066,0.6379150799149024,,0.5379360916450202,0.30696527201248824,0.30696867722214716
0.004403130375839059,"[-1.14100000e-05 -1.46000000e-06  5.55751000e-03  4.92282000e-03
  1.57079358e+00  1.57080053e+00  3.02495000e-03 -3.82807000e-03]",8,100,0.002116126457474925,0.4805870889132368,0.4805870889132368,2.8342057269802303e-06,0.99999552,0.00439139,0.00211612,,,0.3162,0.31619452,-5.48e-06,1.3066,0.6379150796253781,,0.5379361079351913,0.30696582611243495,0.30696899200876343
0.004414458037382952,"[-1.14700000e-05 -1.48000000e-06  5.57244000e-03  4.93552000e-03
  1.57079357e+00  1.57080056e+00  3.03273000e-03 -3.83792000e-03]",8,100,0.0021215703861648073,0.48058712150594746,0.48058712150594746,3.2119756830596674e-06,0.9999955,0.00440299,0.00212157,,,0.3162,0.31619449,-5.51e-06,1.3066,0.637915079290594,,0.5379361259955894,0.3069661363057982,0.30696914047200763
0.004428590542453678,"[-1.15500000e-05 -1.44000000e-06  5.59121000e-03  4.95167000e-03
  1.57079355e+00  1.57080055e+00  3.04244000e-03 -3.85020000e-03]",8,100,0.0021283622847445213,0.48058705963064513,0.48058705963064513,2.958503433930639e-06,0.99999547,0.00441764,0.00212836,,,0.3162,0.31619445,-5.55e-06,1.3066,0.6379150788671876,,0.5379361485914333,0.306964324372071,0.30696827553953754
0.0044413320888758,"[-1.16200000e-05 -1.50000000e-06  5.60797000e-03  4.96637000e-03
  1.57079353e+00  1.57080062e+00  3.05119000e-03 -3.86128000e-03]",8,100,0.002134485706524144,0.48058687540610107,0.48058687540610107,2.9077104216981522e-06,0.99999544,0.00443084,0.00213448,,,0.3162,0.31619442,-5.58e-06,1.3066,0.6379150785018673,,0.5379361690602642,0.30696586411283255,0.30696914418024873
0.00445308091218689,"[-1.16800000e-05 -1.55000000e-06  5.62348000e-03  4.97973000e-03
  1.57079352e+00  1.57080069e+00  3.05926000e-03 -3.87150000e-03]",8,100,0.0021401320372298467,0.48058724929141794,0.48058724929141794,3.5469832640290485e-06,0.99999542,0.00444296,0.00214013,,,0.3162,0.31619439,-5.61e-06,1.3066,0.6379150781720652,,0.5379361880098331,0.3069656500752226,0.30696886695178216
0.00446326753015651,"[-1.17400000e-05 -1.53000000e-06  5.63700000e-03  4.99167000e-03
  1.57079351e+00  1.57080068e+00  3.06626000e-03 -3.88035000e-03]",8,100,0.0021450275913936605,0.48058685033478293,0.48058685033478293,3.491595448680828e-06,0.9999954,0.00445365,0.00214502,,,0.3162,0.31619436,-5.64e-06,1.3066,0.6379150778774351,,0.537936204471844,0.3069658567064832,0.30696917023181003
0.004472269184746904,"[-1.17800000e-05 -1.48000000e-06  5.64843000e-03  5.00088000e-03
  1.57079349e+00  1.57080064e+00  3.07244000e-03 -3.88818000e-03]",8,100,0.002149353670327503,0.480586665890675,0.480586665890675,2.9554141467271913e-06,0.99999538,0.00446228,0.00214935,,,0.3162,0.31619434,-5.66e-06,1.3066,0.6379150776183026,,0.5379362190544699,0.30696457085709544,0.306968623239825
0.004480915566752543,"[-1.18300000e-05 -1.48000000e-06  5.65939000e-03  5.00939000e-03
  1.57079348e+00  1.57080065e+00  3.07838000e-03 -3.89569000e-03]",8,100,0.0021535090094694565,0.4805867914679764,0.4805867914679764,3.254435103369965e-06,0.99999536,0.00447042,0.00215351,,,0.3162,0.31619431,-5.69e-06,1.3066,0.6379150773757364,,0.5379362330920886,0.3069650395732083,0.30696880426590634
0.004490130433370792,"[-1.18800000e-05 -1.48000000e-06  5.67164000e-03  5.01979000e-03
  1.57079347e+00  1.57080067e+00  3.08471000e-03 -3.90371000e-03]",8,100,0.0021579375511404995,0.4805870659263858,0.4805870659263858,3.050594755933955e-06,0.99999534,0.00447992,0.00215793,,,0.3162,0.31619429,-5.71e-06,1.3066,0.6379150771195203,,0.5379362480896415,0.3069657934158582,0.30696905678488373
0.00449858112349463,"[-1.19300000e-05 -1.49000000e-06  5.68278000e-03  5.02938000e-03
  1.57079346e+00  1.57080068e+00  3.09052000e-03 -3.91105000e-03]",8,100,0.0021619988398764627,0.48058708382518306,0.48058708382518306,2.8984562045687198e-06,0.99999533,0.00448862,0.002162,,,0.3162,0.31619427,-5.73e-06,1.3066,0.6379150768681484,,0.537936261848798,0.30696564860485465,0.30696898265702954
0.004505553055749099,"[-1.19700000e-05 -1.55000000e-06  5.69189000e-03  5.03727000e-03
  1.57079345e+00  1.57080075e+00  3.09531000e-03 -3.91711000e-03]",8,100,0.0021653494574486506,0.48058697392473343,0.48058697392473343,4.315269920691698e-06,0.99999531,0.00449576,0.00216535,,,0.3162,0.31619425,-5.75e-06,1.3066,0.6379150766599627,,0.5379362732133315,0.30696375268247755,0.3069680931948383
0.004512524988003567,"[-1.20000000e-05 -1.53000000e-06  5.70049000e-03  5.04394000e-03
  1.57079344e+00  1.57080074e+00  3.10010000e-03 -3.92318000e-03]",8,100,0.0021687000778514557,0.48058650288943533,0.48058650288943533,3.232114376944265e-06,0.9999953,0.00450213,0.0021687,,,0.3162,0.31619423,-5.77e-06,1.3066,0.6379150764563059,,0.5379362846059511,0.30696618969261535,0.30696954376953456
0.004520993839191207,"[-1.20500000e-05 -1.59000000e-06  5.71158000e-03  5.05372000e-03
  1.57079343e+00  1.57080082e+00  3.10592000e-03 -3.93054000e-03]",8,100,0.0021727700938161255,0.48058652132398627,0.48058652132398627,3.3691916917627908e-06,0.99999528,0.00451088,0.00217277,,,0.3162,0.31619421,-5.79e-06,1.3066,0.6379150762139265,,0.5379362984966995,0.30696439354541255,0.30696864378191085
0.004529382462266402,"[-1.21000000e-05 -1.59000000e-06  5.72263000e-03  5.06320000e-03
  1.57079342e+00  1.57080082e+00  3.11168000e-03 -3.93783000e-03]",8,100,0.00217680155243172,0.48058645098423214,0.48058645098423214,3.2319810167771924e-06,0.99999526,0.0045195,0.0021768,,,0.3162,0.31619419,-5.81e-06,1.3066,0.637915075966857,,0.5379363122595949,0.3069654740452817,0.30696922471762844
0.004537508557329829,"[-1.21400000e-05 -1.58000000e-06  5.73324000e-03  5.07210000e-03
  1.57079341e+00  1.57080083e+00  3.11726000e-03 -3.94490000e-03]",8,100,0.0021807068437360577,0.4805868645761535,0.4805868645761535,2.9913812320109402e-06,0.99999524,0.00452768,0.0021807,,,0.3162,0.31619417,-5.83e-06,1.3066,0.6379150757245827,,0.5379363256051121,0.30696568660176454,0.3069691389018693
0.004550863507833477,"[-1.22100000e-05 -1.50000000e-06  5.75144000e-03  5.09064000e-03
  1.57079339e+00  1.57080076e+00  3.12644000e-03 -3.95651000e-03]",8,100,0.0021871250467436825,0.4805861675303359,0.4805861675303359,3.091699776460975e-06,0.99999522,0.00454317,0.00218712,,,0.3162,0.31619413,-5.87e-06,1.3066,0.6379150753449625,,0.53793634764113,0.3069658417601626,0.3069695624898983
0.0045610860243989835,"[-1.22700000e-05 -1.50000000e-06  5.76515000e-03  5.10282000e-03
  1.57079338e+00  1.57080078e+00  3.13346000e-03 -3.96539000e-03]",8,100,0.0021920378462160356,0.4805861653647328,0.4805861653647328,3.2025428067568755e-06,0.99999519,0.00455404,0.00219203,,,0.3162,0.3161941,-5.9e-06,1.3066,0.6379150750408688,,0.5379363645212899,0.3069658566078869,0.30696957939459923
0.00457130854096449,"[-1.23300000e-05 -1.51000000e-06  5.77851000e-03  5.11429000e-03
  1.57079337e+00  1.57080080e+00  3.14048000e-03 -3.97428000e-03]",8,100,0.0021969506471593205,0.4805860636734465,0.4805860636734465,3.383933003593544e-06,0.99999517,0.00456446,0.00219695,,,0.3162,0.31619408,-5.92e-06,1.3066,0.6379150747315054,,0.5379363814419902,0.30696586704059997,0.3069696419427262
0.004584012489778393,"[-1.24000000e-05 -1.49000000e-06  5.79529000e-03  5.12909000e-03
  1.57079335e+00  1.57080079e+00  3.14921000e-03 -3.98533000e-03]",8,100,0.002203055988373583,0.48058611087951836,0.48058611087951836,3.2100486689455413e-06,0.99999515,0.00457772,0.00220305,,,0.3162,0.31619404,-5.96e-06,1.3066,0.6379150743591451,,0.5379364025425196,0.30696610613956843,0.30696974935589366
0.004596716438592297,"[-1.24700000e-05 -1.53000000e-06  5.81156000e-03  5.14269000e-03
  1.57079333e+00  1.57080085e+00  3.15794000e-03 -3.99637000e-03]",8,100,0.0022091613317155195,0.48058603990717963,0.48058603990717963,3.206834862865963e-06,0.99999512,0.00459022,0.00220916,,,0.3162,0.31619401,-5.99e-06,1.3066,0.6379150739892553,,0.5379364237101882,0.3069639119385928,0.30696869694755796
0.00460681387792216,"[-1.25300000e-05 -1.50000000e-06  5.82522000e-03  5.15675000e-03
  1.57079332e+00  1.57080084e+00  3.16487000e-03 -4.00515000e-03]",8,100,0.0022140140170811137,0.4805859801244803,0.4805859801244803,3.402600927022927e-06,0.9999951,0.00460191,0.00221401,,,0.3162,0.31619398,-6.02e-06,1.3066,0.6379150736900654,,0.5379364405655755,0.3069654974959062,0.3069695268846372
0.004616911317252023,"[-1.25800000e-05 -1.53000000e-06  5.83842000e-03  5.16792000e-03
  1.57079331e+00  1.57080088e+00  3.17181000e-03 -4.01393000e-03]",8,100,0.0022188667047539174,0.48058637947605204,0.48058637947605204,3.2190781733627064e-06,0.99999508,0.00461213,0.00221886,,,0.3162,0.31619395,-6.05e-06,1.3066,0.6379150733967224,,0.5379364574825917,0.3069642928943176,0.3069687411195047
0.004626818028051864,"[-1.26400000e-05 -1.60000000e-06  5.85148000e-03  5.17910000e-03
  1.57079329e+00  1.57080096e+00  3.17862000e-03 -4.02254000e-03]",8,100,0.0022236277295727743,0.48058583470390637,0.48058583470390637,3.260435523212947e-06,0.99999506,0.0046223,0.00222362,,,0.3162,0.31619393,-6.07e-06,1.3066,0.6379150730966592,,0.5379364740973911,0.30696761771298625,0.3069706736461635
0.0046367247388517056,"[-1.26900000e-05 -1.73000000e-06  5.86441000e-03  5.19017000e-03
  1.57079328e+00  1.57080110e+00  3.18542000e-03 -4.03115000e-03]",8,100,0.002228388754645963,0.48058579498454923,0.48058579498454923,3.271298884275181e-06,0.99999503,0.00463236,0.00222838,,,0.3162,0.3161939,-6.1e-06,1.3066,0.6379150728060176,,0.5379364907691473,0.30696419481104376,0.3069689896196299
0.004645777876668528,"[-1.27500000e-05 -1.71000000e-06  5.87594000e-03  5.19975000e-03
  1.57079327e+00  1.57080109e+00  3.19164000e-03 -4.03902000e-03]",8,100,0.002232739565902456,0.48058562333337373,0.48058562333337373,3.2408657572269497e-06,0.99999501,0.0046412,0.00223274,,,0.3162,0.31619387,-6.13e-06,1.3066,0.6379150725333922,,0.5379365060211301,0.3069664739701456,0.3069702193182742
0.004657559971733564,"[-1.28100000e-05 -1.66000000e-06  5.89200000e-03  5.21610000e-03
  1.57079325e+00  1.57080106e+00  3.19974000e-03 -4.04927000e-03]",8,100,0.002238401868268733,0.4805856049781551,0.4805856049781551,3.318169837259834e-06,0.99999499,0.00465486,0.0022384,,,0.3162,0.31619384,-6.16e-06,1.3066,0.6379150721767077,,0.5379365259134453,0.30696750878330276,0.3069707554922643
0.0046693420667986,"[-1.28800000e-05 -1.67000000e-06  5.90737000e-03  5.22924000e-03
  1.57079324e+00  1.57080109e+00  3.20783000e-03 -4.05951000e-03]",8,100,0.0022440641741548186,0.48058555933728114,0.48058555933728114,3.5172792273689132e-06,0.99999496,0.00466682,0.00224406,,,0.3162,0.31619381,-6.19e-06,1.3066,0.6379150718254345,,0.5379365458713224,0.3069673412785343,0.30697070365316476
0.004680208251254058,"[-1.29400000e-05 -1.72000000e-06  5.92158000e-03  5.24146000e-03
  1.57079322e+00  1.57080115e+00  3.21530000e-03 -4.06896000e-03]",8,100,0.0022492863054605025,0.4805856279152189,0.4805856279152189,3.641508762762579e-06,0.99999494,0.00467791,0.00224928,,,0.3162,0.31619378,-6.22e-06,1.3066,0.637915071518277,,0.5379365643567313,0.30696880652224223,0.30697141256015414
0.004691977361827732,"[-1.30100000e-05 -1.72000000e-06  5.93721000e-03  5.25501000e-03
  1.57079321e+00  1.57080117e+00  3.22338000e-03 -4.07919000e-03]",8,100,0.0022549423676798716,0.4805853069407388,0.4805853069407388,3.519163482100505e-06,0.99999492,0.00469016,0.00225494,,,0.3162,0.31619375,-6.25e-06,1.3066,0.6379150711698011,,0.5379365844084649,0.3069682860574548,0.3069713166092979
0.0047062570702319385,"[-1.30900000e-05 -1.75000000e-06  5.95538000e-03  5.26998000e-03
  1.57079319e+00  1.57080122e+00  3.23319000e-03 -4.09160000e-03]",8,100,0.0022618049904128317,0.48058544478152804,0.48058544478152804,4.21573572064859e-06,0.99999488,0.00470402,0.0022618,,,0.3162,0.31619371,-6.29e-06,1.3066,0.637915070737261,,0.5379366087808682,0.3069633466747184,0.30696879285986367
0.004720714242853639,"[-1.31700000e-05 -1.76000000e-06  5.97475000e-03  5.28703000e-03
  1.57079317e+00  1.57080124e+00  3.24312000e-03 -4.10417000e-03]",8,100,0.002268752892230293,0.48058534361681027,0.48058534361681027,3.3973220022851346e-06,0.99999485,0.00471932,0.00226875,,,0.3162,0.31619367,-6.33e-06,1.3066,0.637915070301943,,0.537936633539098,0.30696505460555523,0.30696970782268285
0.004733769217685549,"[-1.32500000e-05 -1.73000000e-06  5.99211000e-03  5.30220000e-03
  1.57079315e+00  1.57080123e+00  3.25209000e-03 -4.11552000e-03]",8,100,0.0022750269182851566,0.4805855804960912,0.4805855804960912,3.274276291230071e-06,0.99999482,0.00473298,0.00227502,,,0.3162,0.31619363,-6.37e-06,1.3066,0.6379150699294371,,0.5379366560012401,0.30696699177400383,0.30697057379723947
0.004746597105972946,"[-1.33200000e-05 -1.79000000e-06  6.00937000e-03  5.31742000e-03
  1.57079314e+00  1.57080131e+00  3.26091000e-03 -4.12668000e-03]",8,100,0.0022811918075834638,0.48058508195075483,0.48058508195075483,3.3670972457587196e-06,0.9999948,0.00474663,0.00228119,,,0.3162,0.3161936,-6.4e-06,1.3066,0.6379150695504384,,0.5379366781106327,0.3069665538916597,0.3069706055043393
0.004759474534096711,"[-1.34000000e-05 -1.73000000e-06  6.02602000e-03  5.33127000e-03
  1.57079312e+00  1.57080126e+00  3.26975000e-03 -4.13787000e-03]",8,100,0.0022873805082972844,0.48058501214196053,0.48058501214196053,3.4345145418527432e-06,0.99999477,0.00475941,0.00228738,,,0.3162,0.31619356,-6.44e-06,1.3066,0.6379150691827833,,0.5379367003881137,0.30696591625150793,0.30697033137206664
0.004768474774604247,"[-1.34500000e-05 -1.78000000e-06  6.03743000e-03  5.34053000e-03
  1.57079311e+00  1.57080133e+00  3.27594000e-03 -4.14570000e-03]",8,100,0.002291705891147083,0.48058503731871516,0.48058503731871516,3.821947071936139e-06,0.99999475,0.00476805,0.0022917,,,0.3162,0.31619354,-6.46e-06,1.3066,0.6379150689095671,,0.537936715972292,0.306966868656533,0.306970803267097
0.004777475015111783,"[-1.35000000e-05 -1.78000000e-06  6.04940000e-03  5.35091000e-03
  1.57079309e+00  1.57080134e+00  3.28212000e-03 -4.15352000e-03]",8,100,0.0022960312697185834,0.4805849644534382,0.4805849644534382,3.5941719721907245e-06,0.99999473,0.00477744,0.00229603,,,0.3162,0.31619351,-6.49e-06,1.3066,0.6379150686382526,,0.5379367315950918,0.30696601143982744,0.3069704174881034
0.004786689753234097,"[-1.35500000e-05 -1.77000000e-06  6.06144000e-03  5.36132000e-03
  1.57079308e+00  1.57080134e+00  3.28845000e-03 -4.16153000e-03]",8,100,0.0023004597334469997,0.4805845810096972,0.4805845810096972,4.162919309178687e-06,0.99999471,0.00478685,0.00230046,,,0.3162,0.31619349,-6.51e-06,1.3066,0.6379150683540115,,0.5379367476042698,0.30696519596008476,0.30697020203004416
0.004796256993187972,"[-1.36100000e-05 -1.79000000e-06  6.07381000e-03  5.37159000e-03
  1.57079307e+00  1.57080138e+00  3.29502000e-03 -4.16985000e-03]",8,100,0.0023050576045719456,0.48058508098524366,0.48058508098524366,3.4755682310769024e-06,0.99999469,0.00479633,0.00230505,,,0.3162,0.31619346,-6.54e-06,1.3066,0.6379150680512734,,0.5379367642623604,0.3069680931935692,0.30697141869516814
0.004805058865213147,"[-1.36600000e-05 -1.75000000e-06  6.08540000e-03  5.38141000e-03
  1.57079306e+00  1.57080135e+00  3.30107000e-03 -4.17750000e-03]",8,100,0.002309287649434136,0.4805845178686949,0.4805845178686949,3.5186644380916755e-06,0.99999467,0.00480531,0.00230928,,,0.3162,0.31619343,-6.57e-06,1.3066,0.6379150677899716,,0.5379367796536422,0.306966224843367,0.30697076284096164
0.004813095999896979,"[-1.37100000e-05 -1.81000000e-06  6.09563000e-03  5.38995000e-03
  1.57079305e+00  1.57080141e+00  3.30659000e-03 -4.18449000e-03]",8,100,0.00231315017519135,0.4805844824285013,0.4805844824285013,3.4842349716704075e-06,0.99999465,0.00481317,0.00231315,,,0.3162,0.31619341,-6.59e-06,1.3066,0.637915067534574,,0.5379367936857536,0.3069653143686383,0.30697033165166077
0.004820212837804489,"[-1.37500000e-05 -1.88000000e-06  6.10498000e-03  5.39799000e-03
  1.57079304e+00  1.57080150e+00  3.31148000e-03 -4.19068000e-03]",8,100,0.0023165704178862334,0.48058452626092346,0.48058452626092346,3.77939909775671e-06,0.99999463,0.00482047,0.00231657,,,0.3162,0.31619339,-6.61e-06,1.3066,0.6379150673170252,,0.5379368061422329,0.30696668327743776,0.30697100126911725
0.0048273296757119985,"[-1.37900000e-05 -1.86000000e-06  6.11412000e-03  5.40555000e-03
  1.57079303e+00  1.57080149e+00  3.31637000e-03 -4.19686000e-03]",8,100,0.0023199906616351547,0.480584460818818,0.480584460818818,3.797798861192846e-06,0.99999462,0.00482746,0.00231999,,,0.3162,0.31619337,-6.63e-06,1.3066,0.637915067085099,,0.5379368186039172,0.30696606419938144,0.30697072941139225
0.004836863809390511,"[-1.38500000e-05 -1.85000000e-06  6.12670000e-03  5.41642000e-03
  1.57079301e+00  1.57080149e+00  3.32292000e-03 -4.20515000e-03]",8,100,0.0023245726181183764,0.4805844614504286,0.4805844614504286,3.681642960700135e-06,0.9999946,0.0048373,0.00232457,,,0.3162,0.31619335,-6.65e-06,1.3066,0.6379150667813047,,0.5379368353228765,0.3069651727002448,0.3069702917177614
0.004844526043071649,"[-1.38900000e-05 -1.87000000e-06  6.13631000e-03  5.42434000e-03
  1.57079300e+00  1.57080152e+00  3.32818000e-03 -4.21181000e-03]",8,100,0.0023282549715556012,0.48058435027481994,0.48058435027481994,3.406600727528134e-06,0.99999458,0.00484463,0.00232825,,,0.3162,0.31619332,-6.68e-06,1.3066,0.6379150665433133,,0.5379368488139663,0.3069661818262927,0.3069708564555941
0.004852188276752787,"[-1.39400000e-05 -1.85000000e-06  6.14640000e-03  5.43304000e-03
  1.57079299e+00  1.57080151e+00  3.33345000e-03 -4.21848000e-03]",8,100,0.00233193732126473,0.48058417716832996,0.48058417716832996,4.4144140853718676e-06,0.99999456,0.00485252,0.00233193,,,0.3162,0.3161933,-6.7e-06,1.3066,0.6379150662871846,,0.5379368622790887,0.3069659968861505,0.30697085391033924
0.004859500178082076,"[-1.39800000e-05 -1.82000000e-06  6.15602000e-03  5.44128000e-03
  1.57079298e+00  1.57080149e+00  3.33847000e-03 -4.22483000e-03]",8,100,0.002335451306405958,0.4805843241520263,0.4805843241520263,4.006844650555841e-06,0.99999455,0.00486001,0.00233545,,,0.3162,0.31619328,-6.72e-06,1.3066,0.6379150660565237,,0.5379368751784441,0.3069667411160999,0.3069711618369421
0.004871649204939608,"[-1.40500000e-05 -1.86000000e-06  6.17217000e-03  5.45554000e-03
  1.57079297e+00  1.57080154e+00  3.34682000e-03 -4.23539000e-03]",8,100,0.0023412899363203623,0.48058423691431484,0.48058423691431484,3.676133900953507e-06,0.99999452,0.00487278,0.00234129,,,0.3162,0.31619325,-6.75e-06,1.3066,0.6379150656703789,,0.5379368966611976,0.3069673397003674,0.30697151379552534
0.004880656881650296,"[-1.41100000e-05 -1.95000000e-06  6.18394000e-03  5.46546000e-03
  1.57079295e+00  1.57080165e+00  3.35300000e-03 -4.24323000e-03]",8,100,0.0023456188838660392,0.4805846295435256,0.4805846295435256,3.5570962951093393e-06,0.9999945,0.00488187,0.00234561,,,0.3162,0.31619322,-6.78e-06,1.3066,0.6379150653896213,,0.5379369126359482,0.3069679661010566,0.30697164629175844
0.0048896645583609835,"[-1.41600000e-05 -2.00000000e-06  6.19551000e-03  5.47492000e-03
  1.57079294e+00  1.57080171e+00  3.35919000e-03 -4.25106000e-03]",8,100,0.002349947832278141,0.48058397969780087,0.48058397969780087,3.7336836141911758e-06,0.99999448,0.00489068,0.00234994,,,0.3162,0.31619319,-6.81e-06,1.3066,0.6379150651157628,,0.5379369286579379,0.3069688248620007,0.30697239598888115
0.00489849329042069,"[-1.42100000e-05 -2.04000000e-06  6.20722000e-03  5.48514000e-03
  1.57079293e+00  1.57080177e+00  3.36526000e-03 -4.25873000e-03]",8,100,0.0023541907795598086,0.48058399460558043,0.48058399460558043,4.727591523132669e-06,0.99999446,0.00489989,0.00235419,,,0.3162,0.31619317,-6.83e-06,1.3066,0.6379150648469251,,0.5379369443889105,0.30696545374301903,0.30697071113043645
0.004908421631510617,"[-1.42700000e-05 -2.06000000e-06  6.22027000e-03  5.49620000e-03
  1.57079291e+00  1.57080180e+00  3.37208000e-03 -4.26736000e-03]",8,100,0.0023589621815727924,0.4805838137349051,0.4805838137349051,3.767149779821802e-06,0.99999444,0.00491,0.00235896,,,0.3162,0.31619314,-6.86e-06,1.3066,0.6379150645343772,,0.5379369621110963,0.30696665811115365,0.30697140909913206
0.004922109732759854,"[-1.43500000e-05 -2.12000000e-06  6.23771000e-03  5.51084000e-03
  1.57079290e+00  1.57080188e+00  3.38148000e-03 -4.27926000e-03]",8,100,0.002365540467055051,0.48058435637180297,0.48058435637180297,3.6202197957944487e-06,0.9999944,0.00492343,0.00236554,,,0.3162,0.3161931,-6.9e-06,1.3066,0.6379150641136779,,0.5379369866025935,0.3069658289788568,0.3069707459960751
0.004936541144678139,"[-1.44400000e-05 -2.15000000e-06  6.25675000e-03  5.52793000e-03
  1.57079288e+00  1.57080193e+00  3.39140000e-03 -4.29181000e-03]",8,100,0.0023724759698334438,0.4805836373993397,0.4805836373993397,3.78487739960401e-06,0.99999437,0.0049386,0.00237247,,,0.3162,0.31619306,-6.94e-06,1.3066,0.6379150636691038,,0.5379370124847365,0.3069669453067118,0.3069716626277342
0.004951630325847689,"[-1.45300000e-05 -2.15000000e-06  6.27640000e-03  5.54498000e-03
  1.57079285e+00  1.57080194e+00  3.40176000e-03 -4.30493000e-03]",8,100,0.0023797275862574314,0.4805835270104832,0.4805835270104832,4.281350761307609e-06,0.99999434,0.004954,0.00237972,,,0.3162,0.31619302,-6.98e-06,1.3066,0.6379150632155044,,0.5379370396658864,0.3069664504096686,0.3069714818208595
0.004965367670292643,"[-1.46100000e-05 -2.11000000e-06  6.29484000e-03  5.56369000e-03
  1.57079284e+00  1.57080193e+00  3.41120000e-03 -4.31687000e-03]",8,100,0.0023863295264306495,0.4805834228877188,0.4805834228877188,3.934436507338846e-06,0.99999431,0.00496965,0.00238633,,,0.3162,0.31619298,-7.02e-06,1.3066,0.6379150627856773,,0.5379370644574485,0.3069700966666774,0.30697336738482495
0.0049771040192945456,"[-1.46900000e-05 -2.18000000e-06  6.31041000e-03  5.57723000e-03
  1.57079282e+00  1.57080202e+00  3.41926000e-03 -4.32707000e-03]",8,100,0.00239196982169444,0.48058329573786834,0.48058329573786834,3.992785648313506e-06,0.99999428,0.00498187,0.00239197,,,0.3162,0.31619294,-7.06e-06,1.3066,0.6379150624035292,,0.5379370856712874,0.30696605256343895,0.30697141704622743
0.0049888403682964485,"[-1.47600000e-05 -2.19000000e-06  6.32570000e-03  5.59022000e-03
  1.57079280e+00  1.57080204e+00  3.42733000e-03 -4.33728000e-03]",8,100,0.0023976101179982606,0.48058326570835125,0.48058326570835125,3.7761206250673636e-06,0.99999425,0.00499373,0.00239761,,,0.3162,0.31619291,-7.09e-06,1.3066,0.6379150620358126,,0.5379371069795036,0.3069680925910762,0.30697246214583807
0.004999748933403058,"[-1.48200000e-05 -2.22000000e-06  6.33974000e-03  5.60180000e-03
  1.57079279e+00  1.57080209e+00  3.43482000e-03 -4.34676000e-03]",8,100,0.002402852595471305,0.4805831786359336,0.4805831786359336,3.630396518402453e-06,0.99999423,0.00500445,0.00240285,,,0.3162,0.31619288,-7.12e-06,1.3066,0.6379150616811872,,0.5379371267958405,0.306967197220633,0.30697206621432793
0.005008522975035142,"[-1.48800000e-05 -2.23000000e-06  6.35164000e-03  5.61224000e-03
  1.57079277e+00  1.57080211e+00  3.44085000e-03 -4.35439000e-03]",8,100,0.0024070692507885765,0.4805833261628983,0.4805833261628983,4.933603052246177e-06,0.99999421,0.00501385,0.00240706,,,0.3162,0.31619285,-7.15e-06,1.3066,0.6379150613785878,,0.537937142747867,0.3069679500563537,0.306972379709213
0.005015860355415951,"[-1.49200000e-05 -2.29000000e-06  6.36120000e-03  5.62062000e-03
  1.57079276e+00  1.57080218e+00  3.44589000e-03 -4.36077000e-03]",8,100,0.002410595473655819,0.4805831186502644,0.4805831186502644,4.218069663172698e-06,0.99999419,0.00502137,0.00241059,,,0.3162,0.31619283,-7.17e-06,1.3066,0.6379150611285913,,0.5379371561057343,0.3069674437755378,0.3069722329748291
0.005023175738259446,"[-1.49700000e-05 -2.30000000e-06  6.37112000e-03  5.62935000e-03
  1.57079275e+00  1.57080220e+00  3.45091000e-03 -4.36713000e-03]",8,100,0.00241411112161722,0.4805830517243731,0.4805830517243731,4.285920081218465e-06,0.99999417,0.00502921,0.00241411,,,0.3162,0.31619281,-7.19e-06,1.3066,0.6379150609026775,,0.5379371695008717,0.3069662541109064,0.3069716770035333
0.005035608361536401,"[-1.50400000e-05 -2.38000000e-06  6.38746000e-03  5.64386000e-03
  1.57079274e+00  1.57080230e+00  3.45945000e-03 -4.37794000e-03]",8,100,0.0024200860308886112,0.4805835418356828,0.4805835418356828,4.325093680276496e-06,0.99999414,0.00504216,0.00242008,,,0.3162,0.31619277,-7.23e-06,1.3066,0.6379150604994739,,0.5379371922723998,0.30696636687578616,0.3069715092324282
0.005046845799910291,"[-1.51100000e-05 -2.37000000e-06  6.40221000e-03  5.65625000e-03
  1.57079272e+00  1.57080230e+00  3.46718000e-03 -4.38771000e-03]",8,100,0.0024254865536361145,0.4805828592306466,0.4805828592306466,3.803429228247756e-06,0.99999412,0.00505354,0.00242548,,,0.3162,0.31619274,-7.26e-06,1.3066,0.6379150601365585,,0.537937212894618,0.30696663374441246,0.3069719810263635
0.005075119330534445,"[-1.52900000e-05 -2.40000000e-06  6.43938000e-03  5.68811000e-03
  1.57079268e+00  1.57080237e+00  3.48660000e-03 -4.41229000e-03]",8,100,0.0024390743296705715,0.48058285982675586,0.48058285982675586,4.144515185054037e-06,0.99999405,0.0050825,0.00243907,,,0.3162,0.31619265,-7.35e-06,1.3066,0.6379150592036765,,0.5379372649469985,0.30697075818689407,0.30697406898731466
0.005101275628046231,"[-1.54500000e-05 -2.50000000e-06  6.47228000e-03  5.71517000e-03
  1.57079264e+00  1.57080251e+00  3.50457000e-03 -4.43503000e-03]",8,100,0.002451644606196678,0.48058252657564426,0.48058252657564426,4.481845968928569e-06,0.99999399,0.00510757,0.00245164,,,0.3162,0.31619258,-7.42e-06,1.3066,0.6379150583228633,,0.5379373134356081,0.30696929961646424,0.3069735241011213
0.0051214675710380495,"[-1.55700000e-05 -2.61000000e-06  6.49791000e-03  5.73628000e-03
  1.57079261e+00  1.57080266e+00  3.51844000e-03 -4.45258000e-03]",8,100,0.0024613485092971486,0.4805826427353217,0.4805826427353217,4.365285217581701e-06,0.99999394,0.00512714,0.00246134,,,0.3162,0.31619252,-7.48e-06,1.3066,0.6379150577162261,,0.5379373511352236,0.3069670881083597,0.30697238137255867
0.005141659514029868,"[-1.57000000e-05 -2.58000000e-06  6.52346000e-03  5.75716000e-03
  1.57079258e+00  1.57080265e+00  3.53231000e-03 -4.47014000e-03]",8,100,0.0024710524102230526,0.4805823244293426,0.4805823244293426,3.8334544871853736e-06,0.99999389,0.00514656,0.00247105,,,0.3162,0.31619245,-7.55e-06,1.3066,0.6379150570573426,,0.5379373889062047,0.30696863916502604,0.3069733287586604
0.00516023514906516,"[-1.58200000e-05 -2.53000000e-06  6.54744000e-03  5.77716000e-03
  1.57079256e+00  1.57080263e+00  3.54507000e-03 -4.48628000e-03]",8,100,0.002479979535140114,0.48058282593355806,0.48058282593355806,4.547915520440411e-06,0.99999385,0.00516498,0.00247997,,,0.3162,0.3161924,-7.6e-06,1.3066,0.6379150563886613,,0.5379374236582908,0.30696949022163933,0.30697353064882277
0.005178950591348993,"[-1.59400000e-05 -2.61000000e-06  6.57131000e-03  5.79635000e-03
  1.57079253e+00  1.57080274e+00  3.55793000e-03 -4.50256000e-03]",8,100,0.00248897384888348,0.48058264868063605,0.48058264868063605,5.640981878359286e-06,0.99999381,0.00518299,0.00248897,,,0.3162,0.31619234,-7.66e-06,1.3066,0.6379150557407411,,0.5379374588235205,0.3069645292288116,0.3069711529197182
0.005193885364713302,"[-1.60300000e-05 -2.65000000e-06  6.59083000e-03  5.81333000e-03
  1.57079251e+00  1.57080280e+00  3.56819000e-03 -4.51554000e-03]",8,100,0.002496151233779158,0.48058249682880816,0.48058249682880816,5.103445777105653e-06,0.99999377,0.00519831,0.00249615,,,0.3162,0.3161923,-7.7e-06,1.3066,0.6379150552221035,,0.5379374870003473,0.3069721782019721,0.30697506447205397
0.005207538916335111,"[-1.61200000e-05 -2.65000000e-06  6.60755000e-03  5.82621000e-03
  1.57079249e+00  1.57080281e+00  3.57757000e-03 -4.52741000e-03]",8,100,0.002502712894122084,0.4805818688297137,0.4805818688297137,4.145253126360965e-06,0.99999374,0.00521066,0.00250271,,,0.3162,0.31619225,-7.75e-06,1.3066,0.6379150547788126,,0.5379375128843675,0.30696743007245464,0.306973005154481
0.0052180920908282205,"[-1.61800000e-05 -2.61000000e-06  6.62162000e-03  5.83817000e-03
  1.57079247e+00  1.57080279e+00  3.58482000e-03 -4.53658000e-03]",8,100,0.0025077845568365186,0.48058168854338185,0.48058168854338185,4.4644581818031685e-06,0.99999371,0.00522158,0.00250778,,,0.3162,0.31619222,-7.78e-06,1.3066,0.6379150544260123,,0.5379375329239308,0.3069707655787717,0.30697476956974723
0.00522864526532133,"[-1.62500000e-05 -2.54000000e-06  6.63556000e-03  5.85009000e-03
  1.57079246e+00  1.57080274e+00  3.59207000e-03 -4.54576000e-03]",8,100,0.00251285621980445,0.48058186088427807,0.48058186088427807,5.25821043155407e-06,0.99999369,0.00523243,0.00251285,,,0.3162,0.31619219,-7.81e-06,1.3066,0.6379150541036509,,0.5379375530758403,0.3069668240734252,0.30697272606913495
0.005238977906859455,"[-1.63200000e-05 -2.61000000e-06  6.64931000e-03  5.86182000e-03
  1.57079244e+00  1.57080283e+00  3.59917000e-03 -4.55474000e-03]",8,100,0.0025178218969940077,0.4805822598950076,0.4805822598950076,4.109758227057991e-06,0.99999366,0.00524313,0.00251782,,,0.3162,0.31619216,-7.84e-06,1.3066,0.6379150537494559,,0.5379375727632045,0.30696861156005506,0.30697343789873344
0.005256384473439558,"[-1.64300000e-05 -2.68000000e-06  6.67227000e-03  5.88678000e-03
  1.57079241e+00  1.57080292e+00  3.61113000e-03 -4.56988000e-03]",8,100,0.002526187172225808,0.48058156453324696,0.48058156453324696,4.3473423691446755e-06,0.99999362,0.00526333,0.00252618,,,0.3162,0.3161921,-7.9e-06,1.3066,0.6379150531506799,,0.5379376060069332,0.3069658185302511,0.3069723921839804
0.005274107576158007,"[-1.65400000e-05 -2.81000000e-06  6.69526000e-03  5.90664000e-03
  1.57079239e+00  1.57080308e+00  3.62330000e-03 -4.58528000e-03]",8,100,0.002534704569795745,0.4805820100977744,0.4805820100977744,4.591027095279803e-06,0.99999358,0.00528129,0.0025347,,,0.3162,0.31619205,-7.95e-06,1.3066,0.6379150524970918,,0.5379376398862982,0.30696727289104125,0.306972922173861
0.005291260533014049,"[-1.66500000e-05 -2.91000000e-06  6.71708000e-03  5.92466000e-03
  1.57079236e+00  1.57080320e+00  3.63509000e-03 -4.60020000e-03]",8,100,0.002542947967178735,0.48058185022229316,0.48058185022229316,5.915405718204474e-06,0.99999353,0.00529797,0.00254294,,,0.3162,0.316192,-8e-06,1.3066,0.6379150519331659,,0.5379376729650566,0.30697206445559255,0.30697541132878325
0.005311256068014152,"[-1.67800000e-05 -3.03000000e-06  6.74375000e-03  5.94758000e-03
  1.57079233e+00  1.57080336e+00  3.64882000e-03 -4.61758000e-03]",8,100,0.0025525574426659412,0.4805811466649324,0.4805811466649324,4.563956308382376e-06,0.99999348,0.00531879,0.00255255,,,0.3162,0.31619193,-8.07e-06,1.3066,0.6379150512185133,,0.537937711546497,0.3069698088080225,0.30697464091236915
0.005330579364785171,"[-1.69100000e-05 -3.29000000e-06  6.76938000e-03  5.97015000e-03
  1.57079230e+00  1.57080364e+00  3.66210000e-03 -4.63438000e-03]",8,100,0.002561843851507647,0.48058096834397507,0.48058096834397507,5.2880104809809005e-06,0.99999344,0.00533903,0.00256184,,,0.3162,0.31619187,-8.13e-06,1.3066,0.6379150505587526,,0.5379377490387347,0.3069697198146555,0.30697470085947864
0.005350099266496765,"[-1.70300000e-05 -3.42000000e-06  6.79436000e-03  5.99108000e-03
  1.57079227e+00  1.57080380e+00  3.67551000e-03 -4.65135000e-03]",8,100,0.002571224749976788,0.4805815141655215,0.4805815141655215,4.802016679061531e-06,0.99999339,0.00535825,0.00257122,,,0.3162,0.31619181,-8.19e-06,1.3066,0.6379150498907077,,0.5379377870103635,0.306967745277092,0.30697347026491506
0.00537233257758218,"[-1.71800000e-05 -3.29000000e-06  6.82417000e-03  6.02135000e-03
  1.57079224e+00  1.57080370e+00  3.69078000e-03 -4.67068000e-03]",8,100,0.002581909646967844,0.4805812336213605,0.4805812336213605,6.0072716017774855e-06,0.99999333,0.00538357,0.0025819,,,0.3162,0.31619174,-8.26e-06,1.3066,0.6379150491171145,,0.5379378304521486,0.30696849994617464,0.3069740041446472
0.0053880686285781585,"[-1.72800000e-05 -3.32000000e-06  6.84477000e-03  6.03926000e-03
  1.57079222e+00  1.57080376e+00  3.70159000e-03 -4.68436000e-03]",8,100,0.0025894720891656274,0.4805805681519225,0.4805805681519225,5.8956896118227805e-06,0.99999329,0.00539973,0.00258947,,,0.3162,0.31619169,-8.31e-06,1.3066,0.6379150485818569,,0.5379378613485392,0.3069651113483809,0.3069726451058477
0.005401931379695368,"[-1.73700000e-05 -3.29000000e-06  6.86275000e-03  6.05408000e-03
  1.57079219e+00  1.57080375e+00  3.71112000e-03 -4.69641000e-03]",8,100,0.002596134259615309,0.48058062663210027,0.48058062663210027,4.768627119440125e-06,0.99999326,0.00541346,0.00259613,,,0.3162,0.31619165,-8.35e-06,1.3066,0.6379150481000454,,0.5379378886114407,0.306972228871804,0.3069761893945712
0.005415794130812577,"[-1.74700000e-05 -3.41000000e-06  6.88057000e-03  6.06912000e-03
  1.57079217e+00  1.57080390e+00  3.72064000e-03 -4.70846000e-03]",8,100,0.002602796429965899,0.4805809604497456,0.4805809604497456,4.9753481516351675e-06,0.99999323,0.00542723,0.00260279,,,0.3162,0.31619161,-8.39e-06,1.3066,0.6379150476036904,,0.5379379159425356,0.3069713871842068,0.3069756217899712
0.005429424055693857,"[-1.75600000e-05 -3.51000000e-06  6.89760000e-03  6.08258000e-03
  1.57079215e+00  1.57080401e+00  3.73000000e-03 -4.72031000e-03]",8,100,0.002609346711468963,0.4805804293967236,0.4805804293967236,4.564959381526377e-06,0.99999319,0.00543997,0.00260934,,,0.3162,0.31619156,-8.44e-06,1.3066,0.6379150470983356,,0.5379379428321975,0.30696834670415585,0.3069743702086071
0.005443243330835334,"[-1.76500000e-05 -3.58000000e-06  6.91539000e-03  6.09773000e-03
  1.57079213e+00  1.57080411e+00  3.73950000e-03 -4.73232000e-03]",8,100,0.0026159879851166876,0.48058083849135375,0.48058083849135375,4.999821198750697e-06,0.99999316,0.00545378,0.00261598,,,0.3162,0.31619152,-8.48e-06,1.3066,0.6379150466357266,,0.53793797028704,0.30696788321782287,0.30697395558990515
0.005456165306366273,"[-1.77300000e-05 -3.49000000e-06  6.93243000e-03  6.11267000e-03
  1.57079211e+00  1.57080403e+00  3.74838000e-03 -4.74356000e-03]",8,100,0.0026221980293019676,0.4805800972033092,0.4805800972033092,4.868910011417281e-06,0.99999312,0.0054672,0.00262219,,,0.3162,0.31619148,-8.52e-06,1.3066,0.6379150461446965,,0.5379379958833821,0.3069670140616391,0.3069738900585396
0.005469392778739747,"[-1.78200000e-05 -3.55000000e-06  6.94900000e-03  6.12572000e-03
  1.57079209e+00  1.57080411e+00  3.75746000e-03 -4.75506000e-03]",8,100,0.0026285548955853446,0.4805798963163356,0.4805798963163356,4.416388712057888e-06,0.99999309,0.00547957,0.00262855,,,0.3162,0.31619143,-8.57e-06,1.3066,0.6379150456757213,,0.5379380222324018,0.3069715664175038,0.30697627595324284
0.005484352088132552,"[-1.79200000e-05 -3.58000000e-06  6.96924000e-03  6.14374000e-03
  1.57079207e+00  1.57080417e+00  3.76774000e-03 -4.76806000e-03]",8,100,0.002635744034221315,0.48057991263296224,0.48057991263296224,5.327965777222024e-06,0.99999305,0.00549565,0.00263574,,,0.3162,0.31619139,-8.61e-06,1.3066,0.6379150451538939,,0.5379380521375586,0.30696653864940443,0.3069737691803287
0.005499311397525357,"[-1.80200000e-05 -3.70000000e-06  6.98862000e-03  6.15959000e-03
  1.57079204e+00  1.57080431e+00  3.77802000e-03 -4.78107000e-03]",8,100,0.0026429331787817334,0.4805796236829825,0.4805796236829825,5.145627902540233e-06,0.99999301,0.00551041,0.00264293,,,0.3162,0.31619134,-8.66e-06,1.3066,0.6379150446420596,,0.5379380821411663,0.3069671704596558,0.3069742389507725
0.005511607985122111,"[-1.81100000e-05 -3.80000000e-06  7.00488000e-03  6.17399000e-03
  1.57079202e+00  1.57080443e+00  3.78646000e-03 -4.79176000e-03]",8,100,0.002648842668335918,0.48057965435577166,0.48057965435577166,5.380324308995602e-06,0.99999298,0.00552328,0.00264884,,,0.3162,0.3161913,-8.7e-06,1.3066,0.6379150441894852,,0.5379381068049582,0.30697006659187903,0.30697568460806207
0.005523904572718864,"[-1.81900000e-05 -3.80000000e-06  7.02092000e-03  6.18730000e-03
  1.57079201e+00  1.57080445e+00  3.79491000e-03 -4.80245000e-03]",8,100,0.0026547521587310815,0.4805797427314303,0.4805797427314303,4.979858845735486e-06,0.99999295,0.00553558,0.00265475,,,0.3162,0.31619126,-8.74e-06,1.3066,0.6379150437437572,,0.5379381315445387,0.3069663778689141,0.3069738101448225
0.005540185960263461,"[-1.83000000e-05 -3.87000000e-06  7.04195000e-03  6.20461000e-03
  1.57079198e+00  1.57080454e+00  3.80610000e-03 -4.81660000e-03]",8,100,0.002662576663229687,0.4805800284935342,0.4805800284935342,4.49179831011607e-06,0.99999291,0.00555164,0.00266257,,,0.3162,0.31619121,-8.79e-06,1.3066,0.6379150431518558,,0.5379381644064882,0.30696952684575146,0.3069752637326968
0.005556389143155627,"[-1.84100000e-05 -3.88000000e-06  7.06306000e-03  6.22227000e-03
  1.57079195e+00  1.57080458e+00  3.81723000e-03 -4.83069000e-03]",8,100,0.002670363580586736,0.480579329235415,0.480579329235415,4.463452530446064e-06,0.99999287,0.00556789,0.00267036,,,0.3162,0.31619115,-8.85e-06,1.3066,0.6379150425781294,,0.5379381972372097,0.30696912543593147,0.30697541549238994
0.005572658898735692,"[-1.85200000e-05 -4.01000000e-06  7.08460000e-03  6.24107000e-03
  1.57079193e+00  1.57080473e+00  3.82841000e-03 -4.84483000e-03]",8,100,0.0026781824860752194,0.48057920484801403,0.48057920484801403,6.223270288679526e-06,0.99999283,0.00558483,0.00267818,,,0.3162,0.3161911,-8.9e-06,1.3066,0.6379150419938874,,0.5379382302599884,0.3069685437768416,0.30697520095224023
0.005608901290067654,"[-1.87700000e-05 -4.14000000e-06  7.13274000e-03  6.28280000e-03
  1.57079187e+00  1.57080492e+00  3.85330000e-03 -4.87634000e-03]",8,100,0.0026955998154297614,0.48057874570941683,0.48057874570941683,4.845696022956268e-06,0.99999273,0.00562255,0.00269559,,,0.3162,0.31619098,-9.02e-06,1.3066,0.6379150407385658,,0.5379383043856676,0.3069715485929312,0.3069769610754812
0.005636290841151404,"[-1.89600000e-05 -4.13000000e-06  7.16938000e-03  6.31413000e-03
  1.57079183e+00  1.57080496e+00  3.87212000e-03 -4.90015000e-03]",8,100,0.002708762647043727,0.4805786984597593,0.4805786984597593,4.82045878123231e-06,0.99999266,0.00565109,0.00270876,,,0.3162,0.31619089,-9.11e-06,1.3066,0.6379150397360337,,0.537938360618311,0.30697022512749045,0.3069763501662627
0.005663680392235154,"[-1.91400000e-05 -4.20000000e-06  7.20446000e-03  6.34270000e-03
  1.57079178e+00  1.57080507e+00  3.89094000e-03 -4.92397000e-03]",8,100,0.0027219254875002767,0.48057841713942756,0.48057841713942756,6.08847872674215e-06,0.99999259,0.00567773,0.00272192,,,0.3162,0.3161908,-9.2e-06,1.3066,0.6379150387794232,,0.5379384172371138,0.30697241112799006,0.3069776066724331
0.005688774859328401,"[-1.93200000e-05 -4.32000000e-06  7.23635000e-03  6.36808000e-03
  1.57079174e+00  1.57080523e+00  3.90818000e-03 -4.94578000e-03]",8,100,0.0027339853564732996,0.4805789646750539,0.4805789646750539,5.1799700155767885e-06,0.99999253,0.00570168,0.00273398,,,0.3162,0.31619072,-9.28e-06,1.3066,0.6379150378690225,,0.5379384693006395,0.30696890746409905,0.30697561773829596
0.005713398319505563,"[-1.94900000e-05 -4.39000000e-06  7.26835000e-03  6.39540000e-03
  1.57079170e+00  1.57080534e+00  3.92509000e-03 -4.96719000e-03]",8,100,0.0027458188579573676,0.4805787313079781,0.4805787313079781,5.693715189957156e-06,0.99999246,0.00572654,0.00274581,,,0.3162,0.31619063,-9.37e-06,1.3066,0.637915036945328,,0.5379385205275403,0.3069737700505898,0.3069781867962721
0.005735492030803402,"[-1.96500000e-05 -4.66000000e-06  7.29602000e-03  6.41730000e-03
  1.57079167e+00  1.57080564e+00  3.94027000e-03 -4.98639000e-03]",8,100,0.0027564366232062446,0.48057790427937963,0.48057790427937963,5.060118970352631e-06,0.9999924,0.00574725,0.00275643,,,0.3162,0.31619056,-9.44e-06,1.3066,0.6379150361475422,,0.5379385667228898,0.3069717150905895,0.30697757986595936
0.005754810666200561,"[-1.97800000e-05 -4.60000000e-06  7.32105000e-03  6.43810000e-03
  1.57079164e+00  1.57080562e+00  3.95354000e-03 -5.00319000e-03]",8,100,0.0027657207349513382,0.48057843359968405,0.48057843359968405,4.794828692276958e-06,0.99999235,0.00576645,0.00276571,,,0.3162,0.31619049,-9.51e-06,1.3066,0.6379150354000275,,0.5379386072192663,0.30697021675638325,0.30697659656726184
0.005774129301597719,"[-1.99200000e-05 -4.59000000e-06  7.34630000e-03  6.45975000e-03
  1.57079160e+00  1.57080564e+00  3.96681000e-03 -5.01999000e-03]",8,100,0.0027750048416417695,0.4805783845928303,0.4805783845928303,5.374825068538296e-06,0.9999923,0.00578612,0.002775,,,0.3162,0.31619043,-9.57e-06,1.3066,0.6379150346588469,,0.5379386478431019,0.30696973939001043,0.30697640174762897
0.005793532049767278,"[-2.00500000e-05 -4.41000000e-06  7.37149000e-03  6.48027000e-03
  1.57079157e+00  1.57080549e+00  3.98014000e-03 -5.03686000e-03]",8,100,0.0027843293697139724,0.4805782011448968,0.4805782011448968,5.921324444422257e-06,0.99999225,0.00580527,0.00278432,,,0.3162,0.31619036,-9.64e-06,1.3066,0.6379150339507053,,0.5379386889125064,0.30697634593614065,0.3069798137164911
0.005811848050733916,"[-2.01800000e-05 -4.41000000e-06  7.39587000e-03  6.50205000e-03
  1.57079154e+00  1.57080552e+00  3.99273000e-03 -5.05278000e-03]",8,100,0.002793131622594192,0.48057708359046714,0.48057708359046714,5.520753787525189e-06,0.9999922,0.00582466,0.00279312,,,0.3162,0.3161903,-9.7e-06,1.3066,0.6379150332976933,,0.5379387278065351,0.30697470412109945,0.30697954932765786
0.005831002088206698,"[-2.03200000e-05 -4.37000000e-06  7.42101000e-03  6.52359000e-03
  1.57079151e+00  1.57080551e+00  4.00589000e-03 -5.06943000e-03]",8,100,0.0028023366173162145,0.4805778727650029,0.4805778727650029,6.176234345979238e-06,0.99999215,0.00584424,0.00280233,,,0.3162,0.31619023,-9.77e-06,1.3066,0.6379150325297207,,0.5379387684377207,0.3069755028054706,0.306979589725928
0.005852453638621085,"[-2.04700000e-05 -4.56000000e-06  7.44911000e-03  6.54750000e-03
  1.57079148e+00  1.57080574e+00  4.02062000e-03 -5.08808000e-03]",8,100,0.002812645741606286,0.4805768497388079,0.4805768497388079,5.1911789063925505e-06,0.99999209,0.00586605,0.00281264,,,0.3162,0.31619016,-9.84e-06,1.3066,0.6379150317101278,,0.5379388142455255,0.3069688608473162,0.3069767832939825
0.005873680331444363,"[-2.06300000e-05 -4.40000000e-06  7.47641000e-03  6.57043000e-03
  1.57079144e+00  1.57080561e+00  4.03521000e-03 -5.10654000e-03]",8,100,0.002822846805940734,0.48057681305042743,0.48057681305042743,6.240132084817582e-06,0.99999203,0.0058871,0.00282284,,,0.3162,0.31619009,-9.91e-06,1.3066,0.6379150308786828,,0.537938859647524,0.30696730724879495,0.30697604682730667
0.005897355070851143,"[-2.0800000e-05 -4.4400000e-06  7.5073200e-03  6.5968700e-03
  1.5707914e+00  1.5708057e+00  4.0514700e-03 -5.1271200e-03]",8,100,0.0028342243367292697,0.48057663963670166,0.48057663963670166,5.55395229173214e-06,0.99999197,0.00591114,0.00283422,,,0.3162,0.31619001,-9.99e-06,1.3066,0.6379150299688772,,0.5379389105448735,0.30697120702377634,0.30697810550207283
0.005919342121262411,"[-2.09600000e-05 -4.70000000e-06  7.53632000e-03  6.62182000e-03
  1.57079136e+00  1.57080599e+00  4.06658000e-03 -5.14623000e-03]",8,100,0.0028447907961442155,0.4805764542525958,0.4805764542525958,6.145599337535483e-06,0.99999191,0.00593378,0.00284478,,,0.3162,0.31618993,-1.007e-05,1.3066,0.6379150292003399,,0.5379389581369156,0.30697402635055904,0.30697962805273865
0.00594019560568503,"[-2.11100000e-05 -4.82000000e-06  7.56351000e-03  6.64539000e-03
  1.57079133e+00  1.57080615e+00  4.08090000e-03 -5.16436000e-03]",8,100,0.0028548124899916948,0.4805763260165803,0.4805763260165803,5.719312938757238e-06,0.99999185,0.00595507,0.0028548,,,0.3162,0.31618986,-1.014e-05,1.3066,0.637915028451643,,0.5379390034423244,0.30697399845479706,0.30697969838476347
0.005962103529817339,"[-2.12700000e-05 -4.99000000e-06  7.59271000e-03  6.67119000e-03
  1.57079129e+00  1.57080635e+00  4.09595000e-03 -5.18341000e-03]",8,100,0.002865340912183971,0.48057587218854414,0.48057587218854414,6.283683355099118e-06,0.99999179,0.00597817,0.00286533,,,0.3162,0.31618978,-1.022e-05,1.3066,0.6379150276044615,,0.5379390511216036,0.3069724042098937,0.3069791432008586
0.005986304900059219,"[-2.14400000e-05 -5.09000000e-06  7.62434000e-03  6.69810000e-03
  1.57079125e+00  1.57080649e+00  4.11258000e-03 -5.20445000e-03]",8,100,0.0028769715114672317,0.4805760555901321,0.4805760555901321,5.4588758141803055e-06,0.99999172,0.00600272,0.00287696,,,0.3162,0.31618969,-1.031e-05,1.3066,0.6379150267081806,,0.5379391040736591,0.306970172771714,0.30697796581940173
0.006011901323801363,"[-2.16300000e-05 -5.20000000e-06  7.65881000e-03  6.72809000e-03
  1.57079121e+00  1.57080665e+00  4.13016000e-03 -5.22670000e-03]",8,100,0.0028892725238748584,0.4805758832283088,0.4805758832283088,6.323595059083795e-06,0.99999165,0.0060298,0.00288926,,,0.3162,0.3161896,-1.04e-05,1.3066,0.6379150257019078,,0.5379391601683361,0.3069759494520926,0.3069809650398798
0.00603834685906183,"[-2.18300000e-05 -5.34000000e-06  7.69461000e-03  6.75951000e-03
  1.57079116e+00  1.57080683e+00  4.14833000e-03 -5.24969000e-03]",8,100,0.0029019815905036586,0.48057545601227125,0.48057545601227125,5.883116961990036e-06,0.99999158,0.00605805,0.00290197,,,0.3162,0.31618951,-1.049e-05,1.3066,0.6379150246416583,,0.5379392183836483,0.3069695015215982,0.306977975491922
0.006066409741347309,"[-2.20400000e-05 -5.43000000e-06  7.73229000e-03  6.79158000e-03
  1.57079111e+00  1.57080697e+00  4.16761000e-03 -5.27408000e-03]",8,100,0.002915467910663327,0.4805759926973519,0.4805759926973519,9.431172393984176e-06,0.9999915,0.00608734,0.00291546,,,0.3162,0.31618941,-1.059e-05,1.3066,0.6379150234896224,,0.5379392803885038,0.30696693282479126,0.3069764642281249
0.006089066085560231,"[-2.22000000e-05 -5.50000000e-06  7.76269000e-03  6.81851000e-03
  1.57079108e+00  1.57080708e+00  4.18317000e-03 -5.29378000e-03]",8,100,0.0029263559788941795,0.4805758069851504,0.4805758069851504,6.149519160047193e-06,0.99999144,0.00611143,0.00292635,,,0.3162,0.31618933,-1.067e-05,1.3066,0.6379150226261663,,0.5379393308367301,0.30697126918268985,0.3069787468799957
0.006111722429773154,"[-2.23700000e-05 -5.82000000e-06  7.79182000e-03  6.84213000e-03
  1.57079104e+00  1.57080744e+00  4.19874000e-03 -5.31348000e-03]",8,100,0.0029372440569565774,0.480575518987334,0.480575518987334,6.892365508101404e-06,0.99999137,0.0061335,0.00293724,,,0.3162,0.31618925,-1.075e-05,1.3066,0.6379150217069733,,0.5379393813677931,0.30697563711196496,0.3069810945149063
0.00613414139326768,"[-2.25400000e-05 -5.56000000e-06  7.82043000e-03  6.86570000e-03
  1.57079100e+00  1.57080721e+00  4.21414000e-03 -5.33297000e-03]",8,100,0.0029480180538750795,0.48057432080291657,0.48057432080291657,6.0015793589882276e-06,0.99999131,0.00615534,0.00294801,,,0.3162,0.31618917,-1.083e-05,1.3066,0.6379150208758598,,0.537939431729905,0.3069721275018827,0.3069799407083016
0.006154634472390742,"[-2.27000000e-05 -5.61000000e-06  7.84722000e-03  6.88836000e-03
  1.57079096e+00  1.57080730e+00  4.22822000e-03 -5.35079000e-03]",8,100,0.002957866507799189,0.48057469471929753,0.48057469471929753,6.3514158820098956e-06,0.99999125,0.00617608,0.00295786,,,0.3162,0.31618909,-1.091e-05,1.3066,0.637915020096623,,0.5379394778702331,0.3069771860617553,0.30698231336372117
0.006175665092504551,"[-2.28500000e-05 -5.81000000e-06  7.87389000e-03  6.90995000e-03
  1.57079093e+00  1.57080754e+00  4.24267000e-03 -5.36907000e-03]",8,100,0.002967973295927108,0.4805742686288308,0.4805742686288308,5.76262717798775e-06,0.99999119,0.00619627,0.00296796,,,0.3162,0.31618902,-1.098e-05,1.3066,0.6379150192328127,,0.5379395252939216,0.3069731137423611,0.30698050568407353
0.006205601100105066,"[-2.30800000e-05 -5.88000000e-06  7.91368000e-03  6.94424000e-03
  1.57079087e+00  1.57080766e+00  4.26323000e-03 -5.39509000e-03]",8,100,0.0029823597624281197,0.48057405050235513,0.48057405050235513,5.7892877635109815e-06,0.99999111,0.00622736,0.00298235,,,0.3162,0.31618891,-1.109e-05,1.3066,0.6379150179064097,,0.5379395928390526,0.3069761607952499,0.30698216780903115
0.006235537107705582,"[-2.33100000e-05 -5.75000000e-06  7.95296000e-03  6.97764000e-03
  1.57079082e+00  1.57080759e+00  4.28380000e-03 -5.42112000e-03]",8,100,0.0029967462271166664,0.480573601241934,0.480573601241934,6.1191406887470845e-06,0.99999102,0.00625784,0.00299674,,,0.3162,0.3161888,-1.12e-05,1.3066,0.6379150167141343,,0.537939661024983,0.3069784517025208,0.3069835632584313
0.006264199924726845,"[-2.35300000e-05 -5.82000000e-06  7.99055000e-03  7.00965000e-03
  1.57079077e+00  1.57080771e+00  4.30349000e-03 -5.44604000e-03]",8,100,0.0030105208224780492,0.48057417730706303,0.48057417730706303,7.088866099019067e-06,0.99999094,0.00628703,0.00301051,,,0.3162,0.31618869,-1.131e-05,1.3066,0.6379150155433996,,0.537939726548192,0.3069743685352171,0.3069812775945243
0.0062927188151466725,"[-2.37500000e-05 -5.81000000e-06  8.02640000e-03  7.03850000e-03
  1.57079072e+00  1.57080775e+00  4.32308000e-03 -5.47083000e-03]",8,100,0.00302422626181041,0.4805739754831818,0.4805739754831818,6.1323820195966695e-06,0.99999085,0.00631408,0.00302422,,,0.3162,0.31618859,-1.141e-05,1.3066,0.6379150144277556,,0.537939792157629,0.3069715397271796,0.3069799929865493
0.006327932691464732,"[-2.40200000e-05 -5.63000000e-06  8.07308000e-03  7.07865000e-03
  1.57079066e+00  1.57080763e+00  4.34727000e-03 -5.50145000e-03]",8,100,0.0030411490995670486,0.48057373708386136,0.48057373708386136,6.674821930720959e-06,0.99999075,0.00635052,0.00304114,,,0.3162,0.31618846,-1.154e-05,1.3066,0.6379150130095007,,0.5379398736299248,0.3069766133010339,0.3069826850781051
0.006349752368322967,"[-2.41900000e-05 -5.70000000e-06  8.10145000e-03  7.10316000e-03
  1.57079062e+00  1.57080774e+00  4.36226000e-03 -5.52042000e-03]",8,100,0.0030516350480141717,0.4805729513703481,0.4805729513703481,6.3943272372584394e-06,0.99999069,0.0063727,0.00305163,,,0.3162,0.31618837,-1.163e-05,1.3066,0.6379150121258005,,0.537939924330763,0.30697237207181055,0.30698096740688324
0.006364023152617768,"[-2.43000000e-05 -5.79000000e-06  8.12061000e-03  7.11996000e-03
  1.57079059e+00  1.57080785e+00  4.37207000e-03 -5.53282000e-03]",8,100,0.0030584931925599886,0.4805734175519047,0.4805734175519047,6.107653190634325e-06,0.99999065,0.00638781,0.00305848,,,0.3162,0.31618832,-1.168e-05,1.3066,0.6379150115563837,,0.5379399575702195,0.3069738186348745,0.30698148327378827
0.006378293936912569,"[-2.44100000e-05 -5.81000000e-06  8.13935000e-03  7.13579000e-03
  1.57079056e+00  1.57080790e+00  4.38187000e-03 -5.54523000e-03]",8,100,0.003065351340509843,0.48057249512642325,0.48057249512642325,7.646105121967006e-06,0.9999906,0.0064023,0.00306534,,,0.3162,0.31618827,-1.173e-05,1.3066,0.637915010951498,,0.5379399908333692,0.30696875207788005,0.30697940991960665
0.006397695277974348,"[-2.45700000e-05 -5.96000000e-06  8.16488000e-03  7.15809000e-03
  1.57079053e+00  1.57080808e+00  4.39520000e-03 -5.56210000e-03]",8,100,0.003074675089779116,0.4805723177710812,0.4805723177710812,6.484462517712579e-06,0.99999055,0.00642238,0.00307467,,,0.3162,0.31618819,-1.181e-05,1.3066,0.6379150101541087,,0.5379400362238839,0.306979235909517,0.3069847597627659
0.006418134705480804,"[-2.47300000e-05 -6.11000000e-06  8.19143000e-03  7.18148000e-03
  1.57079049e+00  1.57080827e+00  4.40924000e-03 -5.57987000e-03]",8,100,0.003084497715563922,0.48057215582070556,0.48057215582070556,6.327550362878489e-06,0.99999049,0.00644333,0.00308449,,,0.3162,0.31618812,-1.188e-05,1.3066,0.6379150093130389,,0.5379400842568511,0.30697254500033583,0.3069815161535132
0.0064554614318775285,"[-2.50200000e-05 -6.17000000e-06  8.23841000e-03  7.21896000e-03
  1.57079042e+00  1.57080840e+00  4.43489000e-03 -5.61232000e-03]",8,100,0.003102435921134651,0.4805714910911209,0.4805714910911209,6.951353306960484e-06,0.99999037,0.00647863,0.00310243,,,0.3162,0.31618797,-1.203e-05,1.3066,0.6379150077253616,,0.5379401722803389,0.3069789863577953,0.3069851002942955
0.006501925662358473,"[-2.53900000e-05 -6.18000000e-06  8.30124000e-03  7.27293000e-03
  1.57079034e+00  1.57080850e+00  4.46681000e-03 -5.65271000e-03]",8,100,0.0031247652897409056,0.48057124802251544,0.48057124802251544,9.391544754051227e-06,0.99999024,0.00652769,0.00312475,,,0.3162,0.3161878,-1.22e-05,1.3066,0.637915005706634,,0.5379402824939536,0.3069742924854075,0.30698292527672155
0.0065472618009099065,"[-2.57500000e-05 -6.26000000e-06  8.36050000e-03  7.32253000e-03
  1.57079026e+00  1.57080866e+00  4.49795000e-03 -5.69213000e-03]",8,100,0.0031465525368693068,0.4805709746398515,0.4805709746398515,7.805325925067014e-06,0.9999901,0.00657332,0.00314654,,,0.3162,0.31618762,-1.238e-05,1.3066,0.6379150038052368,,0.5379403908814996,0.3069743758030264,0.3069831525091146
0.0066087383703875395,"[-2.62500000e-05 -5.93000000e-06  8.44376000e-03  7.39633000e-03
  1.57079014e+00  1.57080845e+00  4.54019000e-03 -5.74557000e-03]",8,100,0.0031760963439275004,0.48057074704293906,0.48057074704293906,6.944705735218681e-06,0.99998991,0.00663935,0.00317609,,,0.3162,0.31618738,-1.262e-05,1.3066,0.6379150012554469,,0.5379405393384139,0.3069756548635919,0.30698397564429863
0.006668653894163434,"[-2.67400000e-05 -6.41000000e-06  8.52020000e-03  7.45920000e-03
  1.57079003e+00  1.57080903e+00  4.58135000e-03 -5.79766000e-03]",8,100,0.0032048899873714414,0.48056977634959985,0.48056977634959985,7.51344873389969e-06,0.99998973,0.00669766,0.00320488,,,0.3162,0.31618715,-1.285e-05,1.3066,0.6379149989880972,,0.5379406857588185,0.30697570546645,0.3069845406422821
0.006741247116118433,"[-2.73400000e-05 -6.57000000e-06  8.61624000e-03  7.55992000e-03
  1.57078989e+00  1.57080933e+00  4.63122000e-03 -5.86077000e-03]",8,100,0.003239776070458034,0.4805691787620173,0.4805691787620173,7.002143263449887e-06,0.9999895,0.00678058,0.00323976,,,0.3162,0.31618686,-1.314e-05,1.3066,0.6379149953490253,,0.537940863423142,0.30697810153353156,0.3069861146903368
0.0068067001764923335,"[-2.78800000e-05 -6.94000000e-06  8.69785000e-03  7.62403000e-03
  1.57078976e+00  1.57080983e+00  4.67618000e-03 -5.91767000e-03]",8,100,0.0032712308370218043,0.4805687370912411,0.4805687370912411,7.884078959187246e-06,0.9999893,0.00684144,0.00327122,,,0.3162,0.3161866,-1.34e-05,1.3066,0.6379149926365876,,0.5379410263399149,0.30697775729052523,0.3069862362804849
0.00684024149959699,"[-2.81600000e-05 -7.23000000e-06  8.74132000e-03  7.66108000e-03
  1.57078970e+00  1.57081018e+00  4.69923000e-03 -5.94683000e-03]",8,100,0.003287349747251984,0.48056909715917684,0.48056909715917684,8.297652788102321e-06,0.99998919,0.00687519,0.00328734,,,0.3162,0.31618647,-1.353e-05,1.3066,0.6379149912489777,,0.537941110451109,0.3069743123925908,0.3069843828496568
0.00686638917605622,"[-2.83800000e-05 -7.25000000e-06  8.77472000e-03  7.68833000e-03
  1.57078965e+00  1.57081025e+00  4.71719000e-03 -5.96956000e-03]",8,100,0.0032999155017575106,0.480567653747302,0.480567653747302,6.954822973335674e-06,0.99998911,0.00690057,0.0032999,,,0.3162,0.31618636,-1.364e-05,1.3066,0.6379149901532292,,0.5379411762965092,0.3069771513544031,0.30698652891136274
0.00689060539848473,"[-2.85900000e-05 -7.23000000e-06  8.80709000e-03  7.71763000e-03
  1.57078960e+00  1.57081028e+00  4.73382000e-03 -5.99062000e-03]",8,100,0.0033115530338807876,0.4805674597561623,0.4805674597561623,9.164639049822853e-06,0.99998903,0.00692649,0.00331154,,,0.3162,0.31618626,-1.374e-05,1.3066,0.6379149891478079,,0.537941237537796,0.30698441046418073,0.3069902823127431
0.0069154245710025715,"[-2.88000000e-05 -7.19000000e-06  8.83989000e-03  7.74573000e-03
  1.57078955e+00  1.57081029e+00  4.75088000e-03 -6.01219000e-03]",8,100,0.003323480323629869,0.48056747713473597,0.48056747713473597,7.36543510046434e-06,0.99998895,0.00695204,0.00332347,,,0.3162,0.31618616,-1.384e-05,1.3066,0.6379149879995504,,0.5379413003079553,0.3069816817498019,0.30698894098905605
0.006948632999412821,"[-2.90800000e-05 -7.16000000e-06  8.88289000e-03  7.78040000e-03
  1.57078949e+00  1.57081033e+00  4.77369000e-03 -6.04106000e-03]",8,100,0.0033394392213914547,0.4805677824440012,0.4805677824440012,7.840720979098087e-06,0.99998885,0.00698456,0.00333943,,,0.3162,0.31618602,-1.398e-05,1.3066,0.6379149865322781,,0.5379413848554815,0.3069775693025246,0.3069867803174306
0.006970837595895942,"[-2.92700000e-05 -7.02000000e-06  8.91282000e-03  7.80685000e-03
  1.57078944e+00  1.57081023e+00  4.78894000e-03 -6.06037000e-03]",8,100,0.0033501100099121214,0.48056794575326794,0.48056794575326794,9.118457133255865e-06,0.99998878,0.00700826,0.0033501,,,0.3162,0.31618593,-1.407e-05,1.3066,0.6379149855218602,,0.5379414416127661,0.3069710922386448,0.30698349168294753
0.006991119757308361,"[-2.94400000e-05 -7.25000000e-06  8.93923000e-03  7.82850000e-03
  1.57078940e+00  1.57081049e+00  4.80288000e-03 -6.07800000e-03]",8,100,0.003359856949755189,0.4805668030249797,0.4805668030249797,8.51143538749319e-06,0.99998871,0.00702839,0.00335984,,,0.3162,0.31618585,-1.415e-05,1.3066,0.6379149845467464,,0.5379414934626311,0.30697428415389183,0.30698566272343664
0.00701421131688702,"[-2.96400000e-05 -7.21000000e-06  8.96915000e-03  7.85473000e-03
  1.57078936e+00  1.57081051e+00  4.81874000e-03 -6.09808000e-03]",8,100,0.003370953991220039,0.4805662683604223,0.4805662683604223,8.557498105226451e-06,0.99998864,0.00705194,0.00337094,,,0.3162,0.31618575,-1.425e-05,1.3066,0.6379149834485311,,0.5379415527293301,0.3069793187709801,0.3069884666072244
0.007041275418721162,"[-2.98800000e-05 -7.36000000e-06  9.00434000e-03  7.88553000e-03
  1.57078930e+00  1.57081071e+00  4.83733000e-03 -6.12161000e-03]",8,100,0.0033839600970560746,0.4805663026392724,0.4805663026392724,9.935264295865755e-06,0.99998855,0.00707962,0.00338395,,,0.3162,0.31618564,-1.436e-05,1.3066,0.6379149822734025,,0.5379416226325722,0.30697435860951583,0.30698600500485373
0.007075029868999203,"[-3.01700000e-05 -7.55000000e-06  9.04770000e-03  7.92250000e-03
  1.57078924e+00  1.57081097e+00  4.86052000e-03 -6.15095000e-03]",8,100,0.0034001813593551693,0.480565657667515,0.480565657667515,8.735265502592232e-06,0.99998844,0.00711329,0.00340017,,,0.3162,0.3161855,-1.45e-05,1.3066,0.6379149806773533,,0.5379417099971808,0.30697957113156,0.3069889648996649
0.007127864390963941,"[-3.06300000e-05 -7.73000000e-06  9.11806000e-03  7.98278000e-03
  1.57078913e+00  1.57081125e+00  4.89682000e-03 -6.19688000e-03]",8,100,0.0034255718075270683,0.48056652165582525,0.48056652165582525,8.432678261066272e-06,0.99998827,0.00716812,0.00342556,,,0.3162,0.31618528,-1.472e-05,1.3066,0.6379149781257742,,0.5379418474987636,0.30698558749187044,0.30699162662712765
0.007181010844005331,"[-3.11000000e-05 -7.81000000e-06  9.18477000e-03  8.03559000e-03
  1.57078902e+00  1.57081143e+00  4.93333000e-03 -6.24309000e-03]",8,100,0.0034511121936700415,0.48056499491483207,0.48056499491483207,8.979058019939444e-06,0.99998809,0.00721806,0.0034511,,,0.3162,0.31618505,-1.495e-05,1.3066,0.637914975819698,,0.5379419875562702,0.3069832182054093,0.30699124571209346
0.007233572794109836,"[-3.15600000e-05 -7.85000000e-06  9.25284000e-03  8.09301000e-03
  1.57078892e+00  1.57081158e+00  4.96944000e-03 -6.28878000e-03]",8,100,0.0034763716279720388,0.4805653950876552,0.4805653950876552,1.3884401431454963e-05,0.99998791,0.00727065,0.00347636,,,0.3162,0.31618483,-1.517e-05,1.3066,0.6379149733284445,,0.5379421264582982,0.30698031234633927,0.30698966992444165
0.007339567150447808,"[-3.25100000e-05 -8.23000000e-06  9.38839000e-03  8.20504000e-03
  1.57078870e+00  1.57081218e+00  5.04226000e-03 -6.38093000e-03]",8,100,0.003527308751919482,0.4805633399086599,0.4805633399086599,8.86236771041067e-06,0.99998756,0.00737429,0.00352729,,,0.3162,0.31618437,-1.563e-05,1.3066,0.6379149682565931,,0.5379424096344173,0.30697942089742686,0.306990353433839
0.007415050579228675,"[-3.32000000e-05 -8.43000000e-06  9.48873000e-03  8.29360000e-03
  1.57078854e+00  1.57081254e+00  5.09411000e-03 -6.44655000e-03]",8,100,0.003563583276208392,0.48056223567698725,0.48056223567698725,8.151316010104805e-06,0.9999873,0.00745363,0.00356357,,,0.3162,0.31618405,-1.595e-05,1.3066,0.6379149646486071,,0.5379426141367961,0.30697916804382264,0.3069908599108772
0.007487771016207384,"[-3.38600000e-05 -8.41000000e-06  9.58397000e-03  8.37526000e-03
  1.57078839e+00  1.57081268e+00  5.14407000e-03 -6.50977000e-03]",8,100,0.003598529977447695,0.48056286079104743,0.48056286079104743,1.03755148202658e-05,0.99998705,0.00752783,0.00359851,,,0.3162,0.31618373,-1.627e-05,1.3066,0.6379149612380501,,0.5379428132105413,0.30697316250862045,0.3069876562737431
0.007557800885260135,"[-3.45100000e-05 -8.74000000e-06  9.67653000e-03  8.45556000e-03
  1.57078824e+00  1.57081316e+00  5.19218000e-03 -6.57065000e-03]",8,100,0.0036321836264445176,0.48056238391686856,0.48056238391686856,9.917766435287398e-06,0.99998681,0.00760038,0.00363217,,,0.3162,0.31618341,-1.659e-05,1.3066,0.6379149580389646,,0.5379430072925601,0.3069835989342314,0.3069932006954639
0.007627675253593727,"[-3.51600000e-05 -9.00000000e-06  9.76626000e-03  8.52929000e-03
  1.57078809e+00  1.57081356e+00  5.24019000e-03 -6.63140000e-03]",8,100,0.0036657625420132988,0.4805604532451029,0.4805604532451029,8.513448568521413e-06,0.99998656,0.00766881,0.00366575,,,0.3162,0.3161831,-1.69e-05,1.3066,0.6379149542686393,,0.5379432015026986,0.30698258863839634,0.3069937204589781
0.007697549621927319,"[-3.58200000e-05 -8.95000000e-06  9.85802000e-03  8.60791000e-03
  1.57078793e+00  1.57081367e+00  5.28819000e-03 -6.69214000e-03]",8,100,0.0036993413704643693,0.4805604825741947,0.4805604825741947,9.60619947533797e-06,0.99998632,0.00774029,0.00369932,,,0.3162,0.31618278,-1.722e-05,1.3066,0.6379149509984597,,0.5379433986405481,0.3069815794485343,0.30699330033856975
0.007762445322204334,"[-3.64400000e-05 -8.93000000e-06  9.94013000e-03  8.67460000e-03
  1.57078779e+00  1.57081379e+00  5.33277000e-03 -6.74856000e-03]",8,100,0.003730527660048902,0.48055997644907983,0.48055997644907983,1.0027451755245558e-05,0.99998608,0.00780252,0.00373051,,,0.3162,0.31618249,-1.751e-05,1.3066,0.6379149474485932,,0.5379435823903996,0.30698062053458186,0.30699315598012067
0.007806640905052296,"[-3.68600000e-05 -9.28000000e-06  9.99674000e-03  8.72041000e-03
  1.57078770e+00  1.57081424e+00  5.36313000e-03 -6.78698000e-03]",8,100,0.0037517662595762174,0.48055850534625255,0.48055850534625255,9.285488759326028e-06,0.99998592,0.00784538,0.00375175,,,0.3162,0.31618228,-1.772e-05,1.3066,0.6379149452259897,,0.5379437088167268,0.3069815154876777,0.3069943736218901
0.007850836487900258,"[-3.72900000e-05 -9.03000000e-06  1.00556800e-02  8.77038000e-03
  1.57078760e+00  1.57081408e+00  5.39350000e-03 -6.82541000e-03]",8,100,0.003773004794916113,0.4805579168248176,0.4805579168248176,9.672828610264941e-06,0.99998576,0.00789108,0.00377299,,,0.3162,0.31618208,-1.792e-05,1.3066,0.637914943094333,,0.5379438362516372,0.30698692858390164,0.3069974267062653
0.007890739334141337,"[-3.76800000e-05 -9.07000000e-06  1.01073600e-02  8.81512000e-03
  1.57078751e+00  1.57081422e+00  5.42091000e-03 -6.86010000e-03]",8,100,0.0037921804321681025,0.48055796203545886,0.48055796203545886,1.0937311761560018e-05,0.99998562,0.00793152,0.00379216,,,0.3162,0.31618189,-1.811e-05,1.3066,0.637914941061565,,0.5379439518204656,0.3069840637348315,0.3069960303398118
0.007948355508421986,"[-3.82400000e-05 -9.34000000e-06  1.01823500e-02  8.87890000e-03
  1.57078738e+00  1.57081461e+00  5.46049000e-03 -6.91018000e-03]",8,100,0.0038198683156853664,0.4805572739679878,0.4805572739679878,1.0019206462053203e-05,0.99998541,0.00798969,0.00381985,,,0.3162,0.31618162,-1.838e-05,1.3066,0.6379149379950042,,0.5379441193110353,0.3069828589807273,0.30699584236410943
0.008004225800495354,"[-3.87900000e-05 -8.74000000e-06  1.02568500e-02  8.94152000e-03
  1.57078725e+00  1.57081414e+00  5.49887000e-03 -6.95876000e-03]",8,100,0.0038467171329525556,0.48055656979847633,0.48055656979847633,1.0019617698542728e-05,0.9999852,0.00804723,0.0038467,,,0.3162,0.31618136,-1.864e-05,1.3066,0.6379149351262149,,0.537944283205676,0.30698585517174604,0.3069977608004721
0.008048245299024547,"[-3.92200000e-05 -8.77000000e-06  1.03133100e-02  8.98855000e-03
  1.57078715e+00  1.57081427e+00  5.52911000e-03 -6.99703000e-03]",8,100,0.0038678709964989214,0.4805560824720906,0.4805560824720906,9.815963109493446e-06,0.99998504,0.00809057,0.00386785,,,0.3162,0.31618115,-1.885e-05,1.3066,0.6379149327232255,,0.5379444131463845,0.30698510260103506,0.3069976836732484
0.008088619028587164,"[-3.96200000e-05 -8.82000000e-06  1.03669500e-02  9.03524000e-03
  1.57078706e+00  1.57081441e+00  5.55685000e-03 -7.03213000e-03]",8,100,0.003887272805912805,0.48055673402924665,0.48055673402924665,1.1435590951068121e-05,0.99998489,0.0081327,0.00388725,,,0.3162,0.31618096,-1.904e-05,1.3066,0.6379149307106556,,0.5379445331997124,0.3069812093941724,0.30699548398651433
0.008132379582815093,"[-4.00600000e-05 -9.55000000e-06  1.04229100e-02  9.08387000e-03
  1.57078696e+00  1.57081524e+00  5.58691000e-03 -7.07017000e-03]",8,100,0.003908302194456792,0.480554668444042,0.480554668444042,1.0627409277592592e-05,0.99998473,0.00817653,0.00390828,,,0.3162,0.31618075,-1.925e-05,1.3066,0.6379149283348916,,0.5379446637711152,0.3069910214131949,0.3070014479104735
0.00817278420047155,"[-4.04700000e-05 -1.01100000e-05  1.04749400e-02  9.12668000e-03
  1.57078687e+00  1.57081589e+00  5.61467000e-03 -7.10529000e-03]",8,100,0.003927718842038916,0.4805538321728618,0.4805538321728618,1.0089622181936462e-05,0.99998457,0.00821624,0.0039277,,,0.3162,0.31618055,-1.945e-05,1.3066,0.6379149260063497,,0.537944784579898,0.3069831863828065,0.30699799267334077
0.008211198715853244,"[-4.08600000e-05 -1.01700000e-05  1.05252000e-02  9.16848000e-03
  1.57078678e+00  1.57081605e+00  5.64106000e-03 -7.13869000e-03]",8,100,0.003946179102792888,0.4805534597314158,0.4805534597314158,1.1079871990183204e-05,0.99998443,0.00825482,0.00394616,,,0.3162,0.31618037,-1.963e-05,1.3066,0.6379149240083558,,0.5379449004738044,0.30698660784194853,0.30699994032795974
0.008251978250425425,"[-4.12700000e-05 -1.03500000e-05  1.05788200e-02  9.21496000e-03
  1.57078668e+00  1.57081632e+00  5.66908000e-03 -7.17414000e-03]",8,100,0.003965775859628671,0.4805548345013414,0.4805548345013414,1.0708119568787364e-05,0.99998427,0.00829683,0.00396575,,,0.3162,0.31618017,-1.983e-05,1.3066,0.6379149218976896,,0.5379450241842598,0.30699189263256016,0.30700198392710426
0.008316486751399137,"[-4.19300000e-05 -1.03500000e-05  1.06661600e-02  9.29097000e-03
  1.57078653e+00  1.57081647e+00  5.71339000e-03 -7.23022000e-03]",8,100,0.003996775567448726,0.4805521358009114,0.4805521358009114,1.35205255847844e-05,0.99998403,0.00836547,0.00399675,,,0.3162,0.31617985,-2.015e-05,1.3066,0.6379149183887227,,0.5379452207467739,0.30699799995199695,0.3070064327379766
0.008380995252372849,"[-4.25900000e-05 -1.04800000e-05  1.07507900e-02  9.36109000e-03
  1.57078638e+00  1.57081675e+00  5.75771000e-03 -7.28630000e-03]",8,100,0.004027775282776783,0.48055155959970136,0.48055155959970136,1.0611643930594314e-05,0.99998378,0.00843033,0.00402775,,,0.3162,0.31617953,-2.047e-05,1.3066,0.6379149151119187,,0.5379454192802717,0.30698855872917274,0.30700208828786957
0.008443619385051334,"[-4.32400000e-05 -1.08200000e-05  1.08299900e-02  9.42506000e-03
  1.57078623e+00  1.57081725e+00  5.80073000e-03 -7.34074000e-03]",8,100,0.004057869477672155,0.4805511488129386,0.4805511488129386,1.1214652904220195e-05,0.99998353,0.00849021,0.00405785,,,0.3162,0.31617922,-2.078e-05,1.3066,0.6379149119933976,,0.5379456140816123,0.3069867127973826,0.30700146012678
0.008500764045385537,"[-4.38400000e-05 -1.11900000e-05  1.09036800e-02  9.48554000e-03
  1.57078609e+00  1.57081775e+00  5.83999000e-03 -7.39042000e-03]",8,100,0.0040853304277036545,0.48055079003935797,0.48055079003935797,1.1796042111490156e-05,0.99998331,0.00854639,0.00408531,,,0.3162,0.31617893,-2.107e-05,1.3066,0.6379149089627952,,0.5379457925125876,0.3069946864420223,0.30700570857357945
0.008557908705719739,"[-4.44400000e-05 -1.16100000e-05  1.09786900e-02  9.55192000e-03
  1.57078595e+00  1.57081830e+00  5.87925000e-03 -7.44009000e-03]",8,100,0.004112791310376637,0.4805500678454541,0.4805500678454541,1.1960636983866174e-05,0.99998309,0.00860574,0.00411277,,,0.3162,0.31617864,-2.136e-05,1.3066,0.6379149054368318,,0.5379459712400054,0.30699251828242896,0.3070050609080819
0.00860913714737489,"[-4.49800000e-05 -1.11700000e-05  1.10460700e-02  9.60955000e-03
  1.57078583e+00  1.57081799e+00  5.91444000e-03 -7.48463000e-03]",8,100,0.004137409116352524,0.48054917662226115,0.48054917662226115,1.1213071679236158e-05,0.99998288,0.00865818,0.00413738,,,0.3162,0.31617838,-2.162e-05,1.3066,0.6379149026440002,,0.5379461332639404,0.3069941163409292,0.3070063692262683
0.00864993582604251,"[-4.54200000e-05 -1.17800000e-05  1.10986000e-02  9.65277000e-03
  1.57078573e+00  1.57081870e+00  5.94247000e-03 -7.52010000e-03]",8,100,0.004157014907140702,0.48054899284351793,0.48054899284351793,1.2286829034732025e-05,0.99998272,0.00869827,0.00415699,,,0.3162,0.31617817,-2.183e-05,1.3066,0.6379149004029692,,0.5379462630127763,0.30699320645360567,0.3070060674717313
0.008687349198309241,"[-4.58200000e-05 -1.17800000e-05  1.11484400e-02  9.69606000e-03
  1.57078564e+00  1.57081880e+00  5.96817000e-03 -7.55262000e-03]",8,100,0.004174993834493438,0.4805481432756066,0.4805481432756066,1.2090903476115903e-05,0.99998257,0.00873738,0.00417497,,,0.3162,0.31617798,-2.202e-05,1.3066,0.6379148979197118,,0.5379463816085646,0.306987079995532,0.3070034717992318
0.008731762363202429,"[-4.62900000e-05 -1.22400000e-05  1.12082800e-02  9.74906000e-03
  1.57078553e+00  1.57081937e+00  5.99868000e-03 -7.59123000e-03]",8,100,0.004196336461254685,0.48054716223244964,0.48054716223244964,1.1932854639996307e-05,0.99998239,0.0087848,0.00419631,,,0.3162,0.31617775,-2.225e-05,1.3066,0.6379148954122367,,0.5379465240674235,0.3069880593768531,0.3070045041573081
0.00877481367510013,"[-4.67600000e-05 -1.21300000e-05  1.12651900e-02  9.79822000e-03
  1.57078542e+00  1.57081936e+00  6.02826000e-03 -7.62866000e-03]",8,100,0.00421702465519194,0.4805474289958092,0.4805474289958092,1.544159318863982e-05,0.99998222,0.00882932,0.004217,,,0.3162,0.31617753,-2.247e-05,1.3066,0.6379148931056864,,0.537946663315333,0.30699675693630946,0.3070087943685801
0.008848699686056918,"[-4.75600000e-05 -1.28100000e-05  1.13629900e-02  9.88147000e-03
  1.57078524e+00  1.57082023e+00  6.07902000e-03 -7.69289000e-03]",8,100,0.004252530325540507,0.48054601859630225,0.48054601859630225,1.2079474939504685e-05,0.99998192,0.00890528,0.0042525,,,0.3162,0.31617714,-2.286e-05,1.3066,0.6379148886671251,,0.5379469028524201,0.306995690702345,0.30700905878300366
0.008929970806114492,"[-4.84500000e-05 -1.34000000e-05  1.14671200e-02  9.96759000e-03
  1.57078503e+00  1.57082102e+00  6.13485000e-03 -7.76354000e-03]",8,100,0.0042915848894467075,0.4805444946203384,0.4805444946203384,1.2158382626417092e-05,0.99998158,0.00898493,0.00429156,,,0.3162,0.31617671,-2.329e-05,1.3066,0.6379148839361615,,0.5379471691451791,0.3069964118864306,0.30701028486084664
0.00900569468443163,"[-4.92900000e-05 -1.37800000e-05  1.15665200e-02  1.00529200e-02
  1.57078484e+00  1.57082159e+00  6.18687000e-03 -7.82936000e-03]",8,100,0.004327973614112375,0.4805441776322402,0.4805441776322402,1.2285931650288229e-05,0.99998127,0.00906243,0.00432795,,,0.3162,0.31617631,-2.369e-05,1.3066,0.6379148795081504,,0.5379474194562849,0.3069895440011193,0.3070071284005791
0.009073558370775829,"[-5.00500000e-05 -1.47600000e-05  1.16561200e-02  1.01291400e-02
  1.57078466e+00  1.57082274e+00  6.23349000e-03 -7.88835000e-03]",8,100,0.004360585089224102,0.4805433575563145,0.4805433575563145,1.2743609190664539e-05,0.99998099,0.00913199,0.00436056,,,0.3162,0.31617595,-2.405e-05,1.3066,0.6379148754894387,,0.5379476454190768,0.3069911162497019,0.3070084215886414
0.009141422057120029,"[-5.08100000e-05 -1.49700000e-05  1.17437600e-02  1.02000000e-02
  1.57078449e+00  1.57082313e+00  6.28011000e-03 -7.94735000e-03]",8,100,0.004393196554981925,0.4805429131055428,0.4805429131055428,1.3218219522297217e-05,0.9999807,0.00919835,0.00439317,,,0.3162,0.31617558,-2.442e-05,1.3066,0.6379148713825985,,0.5379478733501515,0.3069910640791531,0.3070087230466716
0.00923328695632616,"[-5.18500000e-05 -1.48100000e-05  1.18652000e-02  1.03034700e-02
  1.57078425e+00  1.57082321e+00  6.34322000e-03 -8.02721000e-03]",8,100,0.004437341487187541,0.4805408670741778,0.4805408670741778,1.678041329885653e-05,0.99998031,0.00929272,0.00443731,,,0.3162,0.31617508,-2.492e-05,1.3066,0.6379148659853932,,0.5379481844899614,0.3069878767549553,0.30700826815825705
0.009307772889877884,"[-5.27100000e-05 -1.49900000e-05  1.19625100e-02  1.03849500e-02
  1.57078406e+00  1.57082358e+00  6.39439000e-03 -8.09197000e-03]",8,100,0.0044731350483026506,0.4805415063811422,0.4805415063811422,1.3869318063487785e-05,0.99997999,0.00936766,0.0044731,,,0.3162,0.31617467,-2.533e-05,1.3066,0.6379148617399354,,0.5379484396854436,0.30699988610439616,0.30701409321739126
0.009361087855635941,"[-5.33200000e-05 -1.46400000e-05  1.20316400e-02  1.04428700e-02
  1.57078392e+00  1.57082338e+00  6.43102000e-03 -8.13832000e-03]",8,100,0.004498755056376145,0.4805395923528897,0.4805395923528897,1.475963543546352e-05,0.99997976,0.00942089,0.00449872,,,0.3162,0.31617437,-2.563e-05,1.3066,0.637914858757421,,0.5379486237076032,0.3069960003525816,0.3070131621207517
0.00941037255972522,"[-5.38900000e-05 -1.48100000e-05  1.20974100e-02  1.04998600e-02
  1.57078378e+00  1.57082368e+00  6.46488000e-03 -8.18117000e-03]",8,100,0.004522438277165166,0.48053956545091453,0.48053956545091453,1.351116210381042e-05,0.99997955,0.00947244,0.00452241,,,0.3162,0.3161741,-2.59e-05,1.3066,0.637914855663131,,0.5379487941735571,0.30699985664421064,0.307015188427007
0.00947508766601947,"[-5.46500000e-05 -1.51500000e-05  1.21840000e-02  1.05733400e-02
  1.57078361e+00  1.57082419e+00  6.50934000e-03 -8.23743000e-03]",8,100,0.00455353635136033,0.4805375047127919,0.4805375047127919,1.3526857589213752e-05,0.99997927,0.00953964,0.0045535,,,0.3162,0.31617374,-2.626e-05,1.3066,0.6379148520207735,,0.5379490203639252,0.3069942519129507,0.3070134894206397
0.00954965735455391,"[-5.55200000e-05 -1.48200000e-05  1.22818300e-02  1.06553600e-02
  1.57078341e+00  1.57082406e+00  6.56057000e-03 -8.30226000e-03]",8,100,0.00458936991138298,0.4805366330652928,0.4805366330652928,1.8271753621305828e-05,0.99997894,0.00961504,0.00458934,,,0.3162,0.31617331,-2.669e-05,1.3066,0.6379148478067236,,0.5379492828830168,0.30701447174058827,0.30702414945293866
0.009623612147014515,"[-5.64000000e-05 -1.55000000e-05  1.23765800e-02  1.07318300e-02
  1.57078321e+00  1.57082494e+00  6.61137000e-03 -8.36654000e-03]",8,100,0.004624907981041871,0.48053633797968665,0.48053633797968665,1.575125886175262e-05,0.99997861,0.00968669,0.00462487,,,0.3162,0.31617289,-2.711e-05,1.3066,0.6379148434593146,,0.5379495446280128,0.30700391834151114,0.30701914542529823
0.009700466580277435,"[-5.73200000e-05 -1.62900000e-05  1.24773300e-02  1.08185700e-02
  1.57078300e+00  1.57082594e+00  6.66417000e-03 -8.43335000e-03]",8,100,0.004661839296335345,0.4805352046839922,0.4805352046839922,1.752878816306942e-05,0.99997827,0.00976534,0.0046618,,,0.3162,0.31617245,-2.755e-05,1.3066,0.6379148385917217,,0.5379498189086416,0.3069974411336903,0.3070165885508228
0.009789126128458328,"[-5.83900000e-05 -1.70000000e-05  1.25948600e-02  1.09186500e-02
  1.57078276e+00  1.57082689e+00  6.72508000e-03 -8.51042000e-03]",8,100,0.004704443255329759,0.4805338654752102,0.4805338654752102,1.5194078477825166e-05,0.99997787,0.00985665,0.00470441,,,0.3162,0.31617194,-2.806e-05,1.3066,0.6379148328292926,,0.5379501379982793,0.3069984147642536,0.30701787844699274
0.009860085794322068,"[-5.92500000e-05 -1.71000000e-05  1.26879300e-02  1.10007200e-02
  1.57078256e+00  1.57082719e+00  6.77383000e-03 -8.57211000e-03]",8,100,0.00473854176357347,0.48053298646327824,0.48053298646327824,1.7842393837907632e-05,0.99997755,0.00993016,0.00473851,,,0.3162,0.31617152,-2.848e-05,1.3066,0.6379148284198087,,0.5379503956412993,0.30698817369868603,0.30701330913033414
0.009931045460185807,"[-6.01200000e-05 -1.74700000e-05  1.27764500e-02  1.10725200e-02
  1.57078236e+00  1.57082776e+00  6.82257000e-03 -8.63379000e-03]",8,100,0.004772640339213507,0.48053204545262757,0.48053204545262757,1.8345688922643682e-05,0.99997722,0.00999716,0.0047726,,,0.3162,0.31617111,-2.889e-05,1.3066,0.6379148240768107,,0.5379506549712229,0.30700326294460467,0.3070214356044707
0.010014837065456205,"[-6.11500000e-05 -1.75100000e-05  1.28895600e-02  1.11725000e-02
  1.57078212e+00  1.57082804e+00  6.88014000e-03 -8.70664000e-03]",8,100,0.004812904758040776,0.48053063733818013,0.48053063733818013,1.5488254384164285e-05,0.99997684,0.01008673,0.00481287,,,0.3162,0.31617061,-2.939e-05,1.3066,0.6379148188556549,,0.5379509640965454,0.3070076259808465,0.30702444832837716
0.010119539076213645,"[-6.24500000e-05 -1.80000000e-05  1.30215200e-02  1.12743800e-02
  1.57078183e+00  1.57082882e+00  6.95207000e-03 -8.79766000e-03]",8,100,0.004863217413361444,0.4805282963534529,0.4805282963534529,1.686170507382918e-05,0.99997635,0.01018439,0.00486318,,,0.3162,0.31616998,-3.002e-05,1.3066,0.6379148118810178,,0.5379513531352078,0.30701487119145326,0.30702939036515464
0.010261824496064388,"[-6.42500000e-05 -1.75600000e-05  1.32027500e-02  1.14178100e-02
  1.57078141e+00  1.57082880e+00  7.04981000e-03 -8.92136000e-03]",8,100,0.004931589795885666,0.48052688072694644,0.48052688072694644,1.7379693355607325e-05,0.99997568,0.01032014,0.00493155,,,0.3162,0.31616912,-3.088e-05,1.3066,0.6379148013264203,,0.5379518865038706,0.30701698501362756,0.30703139420816455
0.010371441278636272,"[-6.56500000e-05 -1.81300000e-05  1.33493900e-02  1.15461800e-02
  1.57078109e+00  1.57082969e+00  7.12512000e-03 -9.01665000e-03]",8,100,0.004984263503001833,0.48052522207439596,0.48052522207439596,1.7074334889160226e-05,0.99997516,0.01043566,0.00498422,,,0.3162,0.31616845,-3.155e-05,1.3066,0.6379147930320147,,0.5379523021876279,0.3069983441631088,0.3070230786505445
0.010481058061208156,"[-6.70600000e-05 -1.77200000e-05  1.35000600e-02  1.16994100e-02
  1.57078077e+00  1.57082960e+00  7.20042000e-03 -9.11195000e-03]",8,100,0.005036936896271887,0.48052356576218636,0.48052356576218636,1.7951544214972164e-05,0.99997463,0.01056386,0.00503689,,,0.3162,0.31616777,-3.223e-05,1.3066,0.6379147851898855,,0.5379527241070078,0.30699469756853015,0.30702226221136586
0.010595468648934746,"[-6.85600000e-05 -1.87400000e-05  1.36520100e-02  1.18304600e-02
  1.57078042e+00  1.57083097e+00  7.27902000e-03 -9.21140000e-03]",8,100,0.005091913805917269,0.4805255372923145,0.4805255372923145,1.7382936819431526e-05,0.99997407,0.01068266,0.00509187,,,0.3162,0.31616706,-3.294e-05,1.3066,0.6379147768866207,,0.5379531702034671,0.3069982691735166,0.3070233236934581
0.010683184994411246,"[-6.97100000e-05 -1.89800000e-05  1.37688500e-02  1.19305000e-02
  1.57078016e+00  1.57083147e+00  7.33928000e-03 -9.28766000e-03]",8,100,0.005134063374819763,0.4805229375897386,0.4805229375897386,1.903991780113658e-05,0.99997364,0.0107737,0.00513402,,,0.3162,0.3161665,-3.35e-05,1.3066,0.6379147704949283,,0.537953514468333,0.30701050293385684,0.30703086192615897
0.010770901339887746,"[-7.08800000e-05 -1.88900000e-05  1.38809000e-02  1.20198200e-02
  1.57077989e+00  1.57083165e+00  7.39954000e-03 -9.36392000e-03]",8,100,0.005176212996102564,0.4805201306702737,0.4805201306702737,2.2407550957018832e-05,0.99997321,0.01085793,0.00517616,,,0.3162,0.31616594,-3.406e-05,1.3066,0.6379147639463226,,0.5379538620735448,0.30699678395002006,0.307025525022094
0.010852747997074712,"[-7.19700000e-05 -1.94400000e-05  1.39882000e-02  1.21104900e-02
  1.57077964e+00  1.57083244e+00  7.45576000e-03 -9.43506000e-03]",8,100,0.005215541903013357,0.480520701302168,0.480520701302168,1.9346953405613068e-05,0.9999728,0.01094094,0.00521549,,,0.3162,0.31616541,-3.459e-05,1.3066,0.6379147589370664,,0.5379541904817275,0.3070115399800233,0.3070327930409117
0.010934594654261678,"[-7.30800000e-05 -1.93400000e-05  1.40940100e-02  1.21968700e-02
  1.57077939e+00  1.57083261e+00  7.51199000e-03 -9.50622000e-03]",8,100,0.005254870762450722,0.4805171829325156,0.4805171829325156,2.217483095257264e-05,0.99997239,0.01102142,0.00525482,,,0.3162,0.31616488,-3.512e-05,1.3066,0.6379147526417528,,0.5379545190608691,0.30700823319447723,0.30703299458097283
0.01102617203215545,"[-7.43200000e-05 -2.04400000e-05  1.42149600e-02  1.23001300e-02
  1.57077911e+00  1.57083399e+00  7.57490000e-03 -9.58582000e-03]",8,100,0.0052988752012091914,0.4805178217520831,0.4805178217520831,2.2719318914037994e-05,0.99997192,0.01111549,0.00529882,,,0.3162,0.31616428,-3.572e-05,1.3066,0.6379147472037873,,0.5379548925533838,0.30703390985699675,0.307045712694507
0.011111543842607248,"[-7.54900000e-05 -2.13800000e-05  1.43231800e-02  1.23830400e-02
  1.57077884e+00  1.57083519e+00  7.63355000e-03 -9.66002000e-03]",8,100,0.0053398978160206995,0.4805148541859859,0.4805148541859859,2.221720376133017e-05,0.99997149,0.01119532,0.00533984,,,0.3162,0.31616372,-3.628e-05,1.3066,0.6379147408281426,,0.5379552418329313,0.30698693872722416,0.3070238277333881
0.011193405489167958,"[-7.66200000e-05 -2.16600000e-05  1.44328400e-02  1.24768700e-02
  1.57077858e+00  1.57083573e+00  7.68979000e-03 -9.73119000e-03]",8,100,0.005379233408665839,0.48051550921912556,0.48051550921912556,2.1517566941960505e-05,0.99997106,0.01128076,0.00537918,,,0.3162,0.31616318,-3.682e-05,1.3066,0.6379147350686528,,0.5379555799605652,0.30700297724231573,0.30703170130138263
0.011312123811419446,"[-7.82800000e-05 -2.23800000e-05  1.45939800e-02  1.26160400e-02
  1.57077820e+00  1.57083684e+00  7.77134000e-03 -9.83438000e-03]",8,100,0.005436278841621711,0.48051111307701705,0.48051111307701705,1.9164563821303398e-05,0.99997045,0.01140696,0.00543622,,,0.3162,0.31616238,-3.762e-05,1.3066,0.6379147263790255,,0.5379560754284605,0.3070155553752075,0.3070403505065771
0.011438970614209511,"[-8.00700000e-05 -2.28500000e-05  1.47634400e-02  1.27593100e-02
  1.57077780e+00  1.57083771e+00  7.85848000e-03 -9.94465000e-03]",8,100,0.00549722994790693,0.4805086703982424,0.4805086703982424,2.2962504918518926e-05,0.99996978,0.01153821,0.00549717,,,0.3162,0.31616152,-3.848e-05,1.3066,0.6379147172348234,,0.5379566101779119,0.3070225361245851,0.3070452819873051
0.011565817416999576,"[-8.18800000e-05 -2.28200000e-05  1.49391000e-02  1.29524000e-02
  1.57077738e+00  1.57083810e+00  7.94562000e-03 -1.00549300e-02]",8,100,0.005558180535521235,0.4805070688260212,0.4805070688260212,2.0904527799782193e-05,0.99996911,0.0116941,0.00555812,,,0.3162,0.31616065,-3.935e-05,1.3066,0.6379147080310313,,0.537957151117825,0.30702548176155736,0.30704779484380396
0.011699225326436993,"[-8.38100000e-05 -2.26800000e-05  1.51134500e-02  1.30977300e-02
  1.57077694e+00  1.57083839e+00  8.03727000e-03 -1.01709100e-02]",8,100,0.005622283905859548,0.48050516298952556,0.48050516298952556,2.410973355814849e-05,0.99996839,0.01182809,0.00562222,,,0.3162,0.31615972,-4.028e-05,1.3066,0.6379146979286672,,0.5379577269343556,0.30701504570588095,0.307043780490323
0.011846477111409709,"[-8.59600000e-05 -2.20200000e-05  1.53039300e-02  1.32500300e-02
  1.57077645e+00  1.57083823e+00  8.13843000e-03 -1.02989300e-02]",8,100,0.005693039093897932,0.48050110522337885,0.48050110522337885,2.099680805990213e-05,0.99996759,0.01197156,0.00569297,,,0.3162,0.31615869,-4.131e-05,1.3066,0.6379146867602562,,0.5379583693655072,0.3070210035383022,0.3070490303914604
0.011976608856845204,"[-8.78900000e-05 -2.23200000e-05  1.54754700e-02  1.33951200e-02
  1.57077601e+00  1.57083896e+00  8.22783000e-03 -1.04120600e-02]",8,100,0.0057555675836785496,0.48050013535746,0.48050013535746,2.2488472427281176e-05,0.99996687,0.01210437,0.0057555,,,0.3162,0.31615777,-4.223e-05,1.3066,0.6379146751659417,,0.5379589415599153,0.3070215839227784,0.3070500727020781
0.012086635098160096,"[-8.95300000e-05 -2.26300000e-05  1.56167300e-02  1.35083200e-02
  1.57077563e+00  1.57083965e+00  8.30342000e-03 -1.05077100e-02]",8,100,0.005808435295269544,0.4805011336931126,0.4805011336931126,2.2835914859372958e-05,0.99996626,0.01221083,0.00580837,,,0.3162,0.31615697,-4.303e-05,1.3066,0.6379146671390036,,0.53795943451625,0.30702822157476295,0.3070531583053232
0.012196661339474989,"[-9.11900000e-05 -2.28700000e-05  1.57616100e-02  1.36293700e-02
  1.57077526e+00  1.57084027e+00  8.37900000e-03 -1.06033500e-02]",8,100,0.005861302640548866,0.4804960897942765,0.4804960897942765,2.3114547913129648e-05,0.99996565,0.01232234,0.00586123,,,0.3162,0.31615618,-4.382e-05,1.3066,0.6379146574637252,,0.5379599268021883,0.30702285568753984,0.30705314509106935
0.012351021397988932,"[-9.35400000e-05 -2.36800000e-05  1.59633000e-02  1.37977500e-02
  1.57077472e+00  1.57084162e+00  8.48504000e-03 -1.07375400e-02]",8,100,0.005935471999941163,0.48049250492172707,0.48049250492172707,2.8603462498668866e-05,0.99996477,0.01247745,0.0059354,,,0.3162,0.31615505,-4.495e-05,1.3066,0.6379146445058528,,0.5379606278784661,0.30702907574573074,0.3070583281691205
0.012447641011736,"[-9.50300000e-05 -2.45400000e-05  1.60927800e-02  1.39128800e-02
  1.57077438e+00  1.57084282e+00  8.55141000e-03 -1.08215300e-02]",8,100,0.005981896954314081,0.4804906848670671,0.4804906848670671,2.7227092535677345e-05,0.99996422,0.01258025,0.00598182,,,0.3162,0.31615434,-4.566e-05,1.3066,0.6379146360295763,,0.537961070821793,0.30700888074988847,0.30704932666382917
0.012544260625483068,"[-9.65300000e-05 -2.46500000e-05  1.62165800e-02  1.40086700e-02
  1.57077404e+00  1.57084328e+00  8.61779000e-03 -1.09055200e-02]",8,100,0.006028322015528596,0.48049298403232676,0.48049298403232676,2.6051024703818057e-05,0.99996366,0.01267204,0.00602825,,,0.3162,0.31615362,-4.638e-05,1.3066,0.6379146278567529,,0.5379615188632396,0.30702700577279934,0.30705750846587454
0.012642298968005642,"[-9.80700000e-05 -2.42200000e-05  1.63462100e-02  1.41176800e-02
  1.57077368e+00  1.57084319e+00  8.68513000e-03 -1.09907500e-02]",8,100,0.006075428404758069,0.4804910184032241,0.4804910184032241,2.9113249559038206e-05,0.99996309,0.01277214,0.00607535,,,0.3162,0.31615288,-4.712e-05,1.3066,0.6379146181747846,,0.5379619744285621,0.3070443776946949,0.30706736667854473
0.012743960494654124,"[-9.96700000e-05 -2.46600000e-05  1.64777600e-02  1.42260200e-02
  1.57077332e+00  1.57084400e+00  8.75497000e-03 -1.10791300e-02]",8,100,0.006124275656563862,0.48048955443294417,0.48048955443294417,2.8893525561785318e-05,0.99996249,0.0128726,0.0061242,,,0.3162,0.31615211,-4.789e-05,1.3066,0.6379146097467724,,0.5379624526077934,0.30702338198633156,0.3070578113374779
0.012858748902966215,"[-1.01490000e-04 -2.49900000e-05  1.66296100e-02  1.43582100e-02
  1.57077290e+00  1.57084474e+00  8.83382000e-03 -1.11789100e-02]",8,100,0.006179429843130541,0.48048741861968136,0.48048741861968136,2.5369620747945488e-05,0.99996182,0.01299184,0.00617935,,,0.3162,0.31615124,-4.876e-05,1.3066,0.6379145998878404,,0.5379629963647782,0.30703873060507225,0.30706678375902274
0.012979016007901304,"[-1.03420000e-04 -2.61100000e-05  1.67788100e-02  1.44731500e-02
  1.57077246e+00  1.57084631e+00  8.91644000e-03 -1.12834500e-02]",8,100,0.00623721671871476,0.48048200440606653,0.48048200440606653,2.6781525327837434e-05,0.9999611,0.01310206,0.00623713,,,0.3162,0.31615031,-4.969e-05,1.3066,0.6379145886142179,,0.5379635699992034,0.30702641580204093,0.3070635146215865
0.013117557773324127,"[-1.05670000e-04 -2.65800000e-05  1.69654900e-02  1.46320700e-02
  1.57077195e+00  1.57084729e+00  9.01162000e-03 -1.14038800e-02]",8,100,0.006303783255420026,0.4804782719113997,0.4804782719113997,2.7798991228142695e-05,0.99996026,0.01324719,0.0063037,,,0.3162,0.31614923,-5.077e-05,1.3066,0.6379145758002861,,0.537964238313532,0.30702578267116143,0.30706532560286426
0.01323912915666615,"[-1.07660000e-04 -2.68100000e-05  1.71262500e-02  1.47686100e-02
  1.57077150e+00  1.57084798e+00  9.09513000e-03 -1.15095600e-02]",8,100,0.006362195727159159,0.48048028666560955,0.48048028666560955,3.4935990184037943e-05,0.99995952,0.01337192,0.00636211,,,0.3162,0.31614827,-5.173e-05,1.3066,0.6379145670544288,,0.5379648362926686,0.30705024501448586,0.30707688771644404
0.013360700540008172,"[-1.09670000e-04 -2.80400000e-05  1.72876500e-02  1.49033700e-02
  1.57077104e+00  1.57084967e+00  9.17865000e-03 -1.16152300e-02]",8,100,0.006420607885027456,0.4804784666467074,0.4804784666467074,3.4766712600322993e-05,0.99995878,0.01349615,0.00642052,,,0.3162,0.31614731,-5.269e-05,1.3066,0.6379145570621382,,0.5379654376103402,0.3070515934977566,0.3070787370984629
0.01347338361221328,"[-1.11550000e-04 -2.76000000e-05  1.74365400e-02  1.50298000e-02
  1.57077062e+00  1.57084965e+00  9.25606000e-03 -1.17131900e-02]",8,100,0.006474749207955803,0.48047156800518187,0.48047156800518187,4.0547535485579947e-05,0.99995808,0.01361166,0.00647465,,,0.3162,0.3161464,-5.36e-05,1.3066,0.6379145470132837,,0.5379659984335063,0.3070026634473737,0.30705786710976096
0.013605151015253426,"[-1.13770000e-04 -2.88000000e-05  1.76107400e-02  1.51755300e-02
  1.57077012e+00  1.57085136e+00  9.34658000e-03 -1.18277200e-02]",8,100,0.006538059748108137,0.48047098108124503,0.48047098108124503,3.312066391197904e-05,0.99995726,0.01374584,0.00653796,,,0.3162,0.31614533,-5.467e-05,1.3066,0.6379145395721562,,0.5379666679903073,0.3070450252612879,0.30707966479521054
0.013736918418293572,"[-1.16010000e-04 -2.86100000e-05  1.77885800e-02  1.53286200e-02
  1.57076961e+00  1.57085168e+00  9.43710000e-03 -1.19422800e-02]",8,100,0.0066013697407296245,0.48046753271439635,0.48046753271439635,3.113331553568977e-05,0.99995642,0.01388486,0.00660127,,,0.3162,0.31614426,-5.574e-05,1.3066,0.6379145284481631,,0.5379673382242378,0.307061036073182,0.30708966215238015
0.01387687193614005,"[-1.18410000e-04 -2.90100000e-05  1.79715000e-02  1.54779600e-02
  1.57076906e+00  1.57085262e+00  9.53324000e-03 -1.20639400e-02]",8,100,0.006668612869426396,0.4804644807757346,0.4804644807757346,3.328097404086835e-05,0.99995553,0.01402405,0.00666851,,,0.3162,0.3161431,-5.69e-05,1.3066,0.6379145168198924,,0.5379680582797401,0.30706259187311113,0.3070922664328775
0.01401382295837443,"[-1.20790000e-04 -3.04200000e-05  1.81473100e-02  1.56163800e-02
  1.57076853e+00  1.57085457e+00  9.62732000e-03 -1.21829800e-02]",8,100,0.006734413219382277,0.4804657775250227,0.4804657775250227,3.1896052970543805e-05,0.99995465,0.01415547,0.00673431,,,0.3162,0.31614196,-5.804e-05,1.3066,0.6379145055851279,,0.5379687686542006,0.30703150101639376,0.3070764531489349
0.014147961256846767,"[-1.23140000e-04 -3.15300000e-05  1.83189700e-02  1.57487500e-02
  1.57076799e+00  1.57085622e+00  9.71947000e-03 -1.22995700e-02]",8,100,0.00679886183181393,0.4804587328275562,0.4804587328275562,4.0437395247922024e-05,0.99995378,0.01428254,0.00679875,,,0.3162,0.31614083,-5.917e-05,1.3066,0.6379144930463847,,0.5379694707043892,0.3070558033497535,0.3070923400519408
0.01427597358444254,"[-1.25400000e-04 -3.25600000e-05  1.84829500e-02  1.58786800e-02
  1.57076748e+00  1.57085776e+00  9.80741000e-03 -1.24108400e-02]",8,100,0.006860366801250532,0.48045525955122487,0.48045525955122487,4.3560820846228686e-05,0.99995294,0.01440546,0.00686025,,,0.3162,0.31613974,-6.026e-05,1.3066,0.6379144814479154,,0.5379701468691095,0.3070408683055331,0.30708687937210377
0.014403985912038314,"[-1.27690000e-04 -3.33500000e-05  1.86543800e-02  1.60264800e-02
  1.57076695e+00  1.57085908e+00  9.89535000e-03 -1.25221100e-02]",8,100,0.006921870974330298,0.4804531550418338,0.4804531550418338,3.2345258998711044e-05,0.99995209,0.01453952,0.00692176,,,0.3162,0.31613864,-6.136e-05,1.3066,0.6379144676816662,,0.5379708252075391,0.30703893806111415,0.3070872645395004
0.01453583037064459,"[-1.30070000e-04 -3.48800000e-05  1.88333300e-02  1.61778400e-02
  1.57076641e+00  1.57086114e+00  9.98592000e-03 -1.26367000e-02]",8,100,0.00698521580102242,0.48045546447541465,0.48045546447541465,3.692343183893259e-05,0.99995121,0.01467826,0.0069851,,,0.3162,0.3161375,-6.25e-05,1.3066,0.6379144553455568,,0.5379715366561064,0.30707738992851863,0.30710573662016927
0.014769399306757408,"[-1.34330000e-04 -3.78600000e-05  1.91455800e-02  1.64366400e-02
  1.57076544e+00  1.57086509e+00  1.01463700e-02 -1.28396800e-02]",8,100,0.007097433679202136,0.480445459975826,0.480445459975826,3.369822784570184e-05,0.99994963,0.01491784,0.00709731,,,0.3162,0.31613545,-6.455e-05,1.3066,0.6379144309873276,,0.5379728059225505,0.3070636580096264,0.3071043119603969
0.01501341449590931,"[-1.38860000e-04 -3.76700000e-05  1.94817400e-02  1.67279500e-02
  1.57076441e+00  1.57086594e+00  1.03140000e-02 -1.30518200e-02]",8,100,0.007214668511330974,0.4804410761110588,0.4804410761110588,3.550485209720457e-05,0.99994795,0.01518172,0.00721454,,,0.3162,0.31613328,-6.672e-05,1.3066,0.6379144041018306,,0.5379741515422415,0.3070703149052107,0.30711041941635
0.015252905635340515,"[-1.43390000e-04 -3.96000000e-05  1.98095300e-02  1.70139900e-02
  1.57076337e+00  1.57086889e+00  1.04785100e-02 -1.32599700e-02]",8,100,0.0073297286569528755,0.48043467342320034,0.48043467342320034,3.562183483797851e-05,0.99994628,0.01543982,0.00732959,,,0.3162,0.31613111,-6.889e-05,1.3066,0.6379143775929311,,0.5379754985788376,0.30707850617691057,0.30711826466424547
0.015448446012444952,"[-1.47120000e-04 -4.05200000e-05  2.00625700e-02  1.72120500e-02
  1.57076251e+00  1.57087068e+00  1.06128300e-02 -1.34299500e-02]",8,100,0.007423673387718588,0.4804357453375696,0.4804357453375696,3.727485250786368e-05,0.99994489,0.01562853,0.00742353,,,0.3162,0.31612932,-7.068e-05,1.3066,0.6379143533824317,,0.5379766038277687,0.30707388801306196,0.3071159932213823
0.01564398638954939,"[-1.50900000e-04 -4.20900000e-05  2.03229900e-02  1.74397400e-02
  1.57076165e+00  1.57087310e+00  1.07471500e-02 -1.35999100e-02]",8,100,0.007517616738303724,0.4804261298717176,0.4804261298717176,3.7950892266461835e-05,0.99994349,0.01583352,0.00751747,,,0.3162,0.31612751,-7.249e-05,1.3066,0.6379143342164717,,0.5379777342331378,0.30708075419171355,0.3071246110806674
0.015830783858495102,"[-1.54570000e-04 -4.35400000e-05  2.05621600e-02  1.76221000e-02
  1.57076082e+00  1.57087537e+00  1.08754600e-02 -1.37622700e-02]",8,100,0.00760735967696731,0.4804208893092949,0.4804208893092949,4.183236097640685e-05,0.99994213,0.01600965,0.00760721,,,0.3162,0.31612574,-7.426e-05,1.3066,0.6379143185074695,,0.5379788381308961,0.30705503920558763,0.307114823225875
0.0160131863093517,"[-1.58190000e-04 -4.55100000e-05  2.07987800e-02  1.78139500e-02
  1.57075999e+00  1.57087815e+00  1.10007700e-02 -1.39208000e-02]",8,100,0.007694990143580785,0.4804237007617493,0.4804237007617493,4.114524167873621e-05,0.99994079,0.01618906,0.00769483,,,0.3162,0.31612399,-7.601e-05,1.3066,0.6379142988765278,,0.5379799200575984,0.30708281567406637,0.307127901739025
0.01622792388404581,"[-1.62520000e-04 -4.69400000e-05  2.10750900e-02  1.80376300e-02
  1.57075901e+00  1.57088057e+00  1.11482900e-02 -1.41074400e-02]",8,100,0.007798154397597849,0.4804133372127116,0.4804133372127116,4.107311654438094e-05,0.99993919,0.01639832,0.00779799,,,0.3162,0.31612192,-7.808e-05,1.3066,0.6379142744892458,,0.5379812069565766,0.3070798650959101,0.3071320487403161
0.01644707649111034,"[-1.67000000e-04 -4.87800000e-05  2.13722700e-02  1.82793900e-02
  1.57075800e+00  1.57088342e+00  1.12988400e-02 -1.42979200e-02]",8,100,0.00790343738424195,0.48041297947774525,0.48041297947774525,5.733831861419573e-05,0.99993754,0.01662449,0.00790326,,,0.3162,0.31611977,-8.023e-05,1.3066,0.6379142520565728,,0.5379825455967386,0.3071007807337084,0.3071433477398813
0.01663396642850742,"[-1.70860000e-04 -4.86100000e-05  2.16207600e-02  1.84877200e-02
  1.57075712e+00  1.57088413e+00  1.14272300e-02 -1.44603900e-02]",8,100,0.007993220581878359,0.48040354080960335,0.48040354080960335,4.2395815041400916e-05,0.99993611,0.01681614,0.00799304,,,0.3162,0.31611791,-8.209e-05,1.3066,0.6379142299505197,,0.5379836951805992,0.3071013450510056,0.3071487391046003
0.0168208563659045,"[-1.74770000e-04 -4.83000000e-05  2.18755500e-02  1.87044200e-02
  1.57075624e+00  1.57088471e+00  1.15556100e-02 -1.46228700e-02]",8,100,0.008083002390791315,0.4804004844695058,0.4804004844695058,4.3264873849149404e-05,0.99993467,0.01701425,0.00808282,,,0.3162,0.31611604,-8.396e-05,1.3066,0.6379142096385992,,0.5379848608093765,0.3071081186271081,0.30715417697897435
0.016982538332314168,"[-1.78170000e-04 -5.07800000e-05  2.20922300e-02  1.88923100e-02
  1.57075546e+00  1.57088797e+00  1.16666800e-02 -1.47633700e-02]",8,100,0.008160673938193488,0.4803936559453919,0.4803936559453919,4.784947074876491e-05,0.99993341,0.01718417,0.00816048,,,0.3162,0.3161144,-8.56e-05,1.3066,0.6379141914667495,,0.5379858771278114,0.30711051154832086,0.30715916200177634
0.017144220298723836,"[-1.81620000e-04 -5.22300000e-05  2.23132000e-02  1.90837900e-02
  1.57075468e+00  1.57089020e+00  1.17777500e-02 -1.49039000e-02]",8,100,0.008238344449924327,0.4803921024031488,0.4803921024031488,4.4819708814779114e-05,0.99993213,0.01735756,0.00823815,,,0.3162,0.31611274,-8.726e-05,1.3066,0.637914175238468,,0.5379869093111074,0.3071026973409685,0.3071565173003792
0.017313206399911775,"[-1.85260000e-04 -5.36300000e-05  2.25380200e-02  1.92762600e-02
  1.57075385e+00  1.57089241e+00  1.18938300e-02 -1.50507700e-02]",8,100,0.008319523654819794,0.4803851044010586,0.4803851044010586,4.777645377665513e-05,0.99993079,0.01753272,0.00831932,,,0.3162,0.31611099,-8.901e-05,1.3066,0.6379141542768277,,0.5379879947677675,0.3070622924387161,0.30714021933803387
0.01750710068258229,"[-1.89490000e-04 -5.24400000e-05  2.27940600e-02  1.94860700e-02
  1.57075288e+00  1.57089219e+00  1.20270300e-02 -1.52193400e-02]",8,100,0.008412667797706028,0.48038211078012394,0.48038211078012394,5.102799789679402e-05,0.99992923,0.01772799,0.00841246,,,0.3162,0.31610896,-9.104e-05,1.3066,0.6379141284936874,,0.5379892507759059,0.3070987606796699,0.30716051954900425
0.017684717321721624,"[-1.934000e-04 -5.437000e-05  2.302841e-02  1.967565e-02  1.570752e+00
  1.570895e+00  1.214905e-02 -1.537371e-02]",8,100,0.008497991577716477,0.48038231077494986,0.48038231077494986,4.737859681760033e-05,0.99992779,0.01790564,0.00849778,,,0.3162,0.31610709,-9.291e-05,1.3066,0.6379141078042905,,0.537990416001011,0.30710497056821034,0.30716411103187047
0.017922721550821964,"[-1.98710000e-04 -5.32700000e-05  2.33537300e-02  1.99489400e-02
  1.57075081e+00  1.57089510e+00  1.23125600e-02 -1.55806000e-02]",8,100,0.008612322074750892,0.48036993512832227,0.48036993512832227,4.992055388469468e-05,0.99992583,0.01815712,0.0086121,,,0.3162,0.31610453,-9.547e-05,1.3066,0.6379140838206504,,0.5379920068599531,0.3070876067423405,0.3071621695135525
0.018148814907606035,"[-2.03810000e-04 -5.48900000e-05  2.36580100e-02  2.02023400e-02
  1.57074966e+00  1.57089788e+00  1.24678700e-02 -1.57771000e-02]",8,100,0.008720930007411924,0.4803702801952871,0.4803702801952871,5.814136618296364e-05,0.99992395,0.0183912,0.0087207,,,0.3162,0.31610208,-9.792e-05,1.3066,0.6379140584057938,,0.5379935330335825,0.3071141121408145,0.30717601953974916
0.01841116134362061,"[-2.0982000e-04 -5.6850000e-05  2.3998180e-02  2.0467230e-02
  1.5707483e+00  1.5709012e+00  1.2648090e-02 -1.6005120e-02]",8,100,0.00884695239422717,0.48035720120952663,0.48035720120952663,5.4100796960525616e-05,0.99992174,0.01864429,0.00884671,,,0.3162,0.3160992,-0.0001008,1.3066,0.6379140259691429,,0.53799532264944,0.3071158594268164,0.3071840706612034
0.018678311009426907,"[-2.16020000e-04 -5.67300000e-05  2.43560800e-02  2.07656200e-02
  1.57074689e+00  1.57090248e+00  1.28315900e-02 -1.62373400e-02]",8,100,0.008975279020331992,0.48034847253737634,0.48034847253737634,5.573239332332637e-05,0.99991945,0.0189197,0.00897502,,,0.3162,0.31609622,-0.00010378,1.3066,0.6379139916139899,,0.5379971705895082,0.30712323797151914,0.30719287674601836
0.01892222711304343,"[-2.21760000e-04 -5.88900000e-05  2.46841900e-02  2.10413500e-02
  1.57074561e+00  1.57090594e+00  1.29991600e-02 -1.64493100e-02]",8,100,0.009092443449667406,0.48035009089504765,0.48035009089504765,7.040172093594578e-05,0.99991733,0.01917319,0.00909218,,,0.3162,0.31609345,-0.00010655,1.3066,0.6379139694679549,,0.5379988975996027,0.3071948490336982,0.3072287684052102
0.019274813208586584,"[-2.30200000e-04 -6.20700000e-05  2.51709700e-02  2.14567700e-02
  1.57074369e+00  1.57091099e+00  1.32413800e-02 -1.67557300e-02]",8,100,0.009261802849089755,0.48033373374952104,0.48033373374952104,7.193445376705676e-05,0.99991423,0.01955253,0.00926152,,,0.3162,0.31608939,-0.00011061,1.3066,0.6379139276206731,,0.5380014243170186,0.30715023598540425,0.30721558226233353
0.019617611766873128,"[-2.3857000e-04 -6.4200000e-05  2.5619890e-02  2.1819690e-02
  1.5707418e+00  1.5709150e+00  1.3476840e-02 -1.7053670e-02]",8,100,0.009426460384683158,0.4803218645775871,0.4803218645775871,6.221026280785709e-05,0.99991115,0.01989259,0.00942617,,,0.3162,0.31608537,-0.00011463,1.3066,0.6379138831519247,,0.5380039243031504,0.3071529850922839,0.3072239079020722
0.019997534638683062,"[-2.48010000e-04 -6.68900000e-05  2.61432700e-02  2.22618500e-02
  1.57073965e+00  1.57091982e+00  1.37378200e-02 -1.73838500e-02]",8,100,0.009608942919485011,0.48030973233967533,0.48030973233967533,6.920298541336865e-05,0.99990768,0.02029843,0.00960863,,,0.3162,0.31608084,-0.00011916,1.3066,0.6379138273206739,,0.5380067311502322,0.30714957768367557,0.3072294349268486
0.020369490626039353,"[-2.57460000e-04 -7.22700000e-05  2.66359000e-02  2.26528600e-02
  1.57073749e+00  1.57092737e+00  1.39933100e-02 -1.77070600e-02]",8,100,0.009787597165122702,0.48030259244333506,0.48030259244333506,7.892544175584923e-05,0.99990421,0.02066862,0.00978727,,,0.3162,0.31607633,-0.00012367,1.3066,0.6379137603555787,,0.5380095148607571,0.30716621431861957,0.30724257443579417
0.020705882729972522,"[-2.66130000e-04 -7.49900000e-05  2.71018900e-02  2.30422400e-02
  1.57073552e+00  1.57093207e+00  1.42243800e-02 -1.79993800e-02]",8,100,0.009949163492382465,0.4802984622597154,0.4802984622597154,7.777032161750232e-05,0.99990102,0.02102817,0.00994882,,,0.3162,0.31607218,-0.00012782,1.3066,0.6379137037274736,,0.5380120805189397,0.3071677689311769,0.3072466183005347
0.021105128580514002,"[-2.76640000e-04 -7.87900000e-05  2.76430500e-02  2.34852400e-02
  1.57073317e+00  1.57093822e+00  1.44986100e-02 -1.83463600e-02]",8,100,0.010140914962020438,0.48027578893527445,0.48027578893527445,7.283414760319211e-05,0.99989717,0.02144123,0.01014055,,,0.3162,0.31606712,-0.00013288,1.3066,0.6379136583154733,,0.5380152336086998,0.30716897353710704,0.30725968685420324
0.02153117225051766,"[-2.88060000e-04 -8.22000000e-05  2.82390400e-02  2.39960500e-02
  1.57073064e+00  1.57094424e+00  1.47912500e-02 -1.87166000e-02]",8,100,0.010345528817417887,0.4802641927804621,0.4802641927804621,9.04033141593014e-05,0.99989298,0.02190695,0.01034514,,,0.3162,0.31606163,-0.00013837,1.3066,0.6379136057408992,,0.5380186490284083,0.3071611511759408,0.3072630526686401
0.021996030557415096,"[-3.00820000e-04 -8.71400000e-05  2.88721300e-02  2.45174200e-02
  1.57072780e+00  1.57095201e+00  1.51105600e-02 -1.91205300e-02]",8,100,0.010568779688360197,0.4802575271848037,0.4802575271848037,7.958627896991601e-05,0.99988831,0.02239167,0.01056836,,,0.3162,0.31605548,-0.00014452,1.3066,0.6379135541187423,,0.5380224847911566,0.30716171936281744,0.30726845586815577
0.022460888864312533,"[-3.13850000e-04 -9.25200000e-05  2.94864700e-02  2.49935000e-02
  1.57072486e+00  1.57096027e+00  1.54298800e-02 -1.95244600e-02]",8,100,0.010792026388702651,0.48023167245165627,0.48023167245165627,9.097321910767327e-05,0.99988355,0.02284817,0.01079158,,,0.3162,0.31604921,-0.00015079,1.3066,0.6379134926223311,,0.5380263915776704,0.307223358148458,0.30731364525020677
0.022895404743672916,"[-3.26310000e-04 -9.73500000e-05  3.00907400e-02  2.54879200e-02
  1.57072206e+00  1.57096784e+00  1.57283400e-02 -1.99020200e-02]",8,100,0.011000689979929205,0.4802180886236557,0.4802180886236557,8.731777320819028e-05,0.999879,0.02330988,0.01100022,,,0.3162,0.31604321,-0.00015679,1.3066,0.6379134322909775,,0.5380301213764477,0.3072698698966433,0.3073452893158669
0.023365391385422932,"[-3.40040000e-04 -1.03210000e-04  3.07388600e-02  2.60368200e-02
  1.57071899e+00  1.57097676e+00  1.60512100e-02 -2.03104000e-02]",8,100,0.011226380821474273,0.48020168014843667,0.48020168014843667,0.00010297789411763734,0.99987398,0.0238131,0.01122588,,,0.3162,0.31603661,-0.00016339,1.3066,0.6379133679105284,,0.5380342314162464,0.30719850835862306,0.30731954307874393
0.02388610451651235,"[-3.55620000e-04 -1.11740000e-04  3.14102300e-02  2.65326200e-02
  1.57071551e+00  1.57098881e+00  1.64089200e-02 -2.07627600e-02]",8,100,0.011476429989613417,0.48019251807136915,0.48019251807136915,8.996893413288281e-05,0.99986831,0.02430052,0.01147589,,,0.3162,0.31602914,-0.00017086,1.3066,0.6379132823939219,,0.5380388674406964,0.30722193919697555,0.30733797611297486
0.02436325425774722,"[-3.70210000e-04 -1.12400000e-04  3.20713900e-02  2.70767400e-02
  1.57071226e+00  1.57099279e+00  1.67367100e-02 -2.11774500e-02]",8,100,0.011705543264871228,0.480165309591516,0.480165309591516,9.11597922525903e-05,0.999863,0.024807,0.01170497,,,0.3162,0.31602215,-0.00017785,1.3066,0.6379131970493965,,0.538043196178486,0.30727486693007666,0.3073796692867231
0.024870949770583337,"[-3.86010000e-04 -1.18600000e-04  3.27584500e-02  2.76156400e-02
  1.57070868e+00  1.57100252e+00  1.70854200e-02 -2.16185100e-02]",8,100,0.011949317542237353,0.4801441512958887,0.4801441512958887,9.669893073613499e-05,0.99985723,0.025321,0.01194871,,,0.3162,0.31601458,-0.00018542,1.3066,0.6379131039123682,,0.5380478914249635,0.3072391310607683,0.3073743082310412
0.025750600575799136,"[-4.14250000e-04 -1.24910000e-04  3.39297100e-02  2.85184300e-02
  1.57070242e+00  1.57101515e+00  1.76895800e-02 -2.23828900e-02]",8,100,0.01237167047703231,0.4801043305099646,0.4801043305099646,0.00010223105529493697,0.99984696,0.02618951,0.01237099,,,0.3162,0.31600101,-0.00019899,1.3066,0.6379129697896775,,0.5380563310184572,0.3072747191048244,0.3074154409744301
0.026475184602565358,"[-4.38220000e-04 -1.25310000e-04  3.49301100e-02  2.93246200e-02
  1.57069705e+00  1.57102090e+00  1.81872900e-02 -2.30126900e-02]",8,100,0.012719540401949683,0.4800753223233874,0.4800753223233874,0.00012419673846030815,0.99983824,0.02694817,0.0127188,,,0.3162,0.3159895,-0.0002105,1.3066,0.6379128417317849,,0.5380634763989903,0.307328866781447,0.30746001403826645
0.027123437405311764,"[-4.60260000e-04 -1.29930000e-04  3.58429500e-02  3.00668700e-02
  1.57069206e+00  1.57103051e+00  1.86326900e-02 -2.35759800e-02]",8,100,0.013030741907692692,0.4800634005105595,0.4800634005105595,0.00013038138949901035,0.99983023,0.02764402,0.01302995,,,0.3162,0.31597897,-0.00022103,1.3066,0.6379126935116559,,0.5380699831292356,0.30730352716757625,0.30745632089352504
0.02775215651556356,"[-4.82150000e-04 -1.37430000e-04  3.67139900e-02  3.07530500e-02
  1.57068718e+00  1.57104292e+00  1.90644900e-02 -2.41221200e-02]",8,100,0.013332552402620393,0.4800200036867106,0.4800200036867106,0.00015077778672915412,0.99982227,0.02829774,0.0133317,,,0.3162,0.31596847,-0.00023153,1.3066,0.637912575519284,,0.5380765001624193,0.30724920625787455,0.3074532512404521
0.02857306339800683,"[-5.11660000e-04 -1.42190000e-04  3.78722600e-02  3.16737400e-02
  1.57068048e+00  1.57105439e+00  1.96284200e-02 -2.48354500e-02]",8,100,0.01372658993308528,0.47998341307031533,0.47998341307031533,0.00015513078616173867,0.99981162,0.02917146,0.01372566,,,0.3162,0.31595443,-0.00024557,1.3066,0.6379123387272223,,0.5380851377828042,0.3073978785613698,0.3075494697607725
0.029547564332575008,"[-5.47730000e-04 -1.47410000e-04  3.92479900e-02  3.27700300e-02
  1.57067232e+00  1.57106752e+00  2.02976800e-02 -2.56821300e-02]",8,100,0.014194313180239504,0.4799582570204087,0.4799582570204087,0.00015151689354356878,0.99979856,0.03021047,0.01419328,,,0.3162,0.31593712,-0.00026288,1.3066,0.6379121255056044,,0.5380958630742743,0.30740659316921526,0.30757126388071043
0.03046747054056888,"[-5.82940000e-04 -1.52400000e-04  4.05362200e-02  3.37757700e-02
  1.57066444e+00  1.57108023e+00  2.09296800e-02 -2.64815400e-02]",8,100,0.014635795421906317,0.47989166790162235,0.47989166790162235,0.0001542443852275118,0.99978584,0.03117381,0.01463466,,,0.3162,0.3159202,-0.0002798,1.3066,0.6379119420098422,,0.5381063709155663,0.30744139484966676,0.30762587642191613
0.03133566826999413,"[-6.17290000e-04 -1.66180000e-04  4.17577800e-02  3.47721900e-02
  1.57065678e+00  1.57110158e+00  2.15259400e-02 -2.72355900e-02]",8,100,0.015052422806238051,0.47984910999119346,0.47984910999119346,0.00020446342463114372,0.99977347,0.03210639,0.01505118,,,0.3162,0.31590372,-0.00029628,1.3066,0.6379117510014246,,0.5381165909987613,0.30743437379049776,0.3076478982149593
0.03217725669566694,"[-6.51560000e-04 -1.64870000e-04  4.29534200e-02  3.57222700e-02
  1.57064916e+00  1.57110803e+00  2.21038900e-02 -2.79669200e-02]",8,100,0.015456241589836068,0.47982233186794526,0.47982233186794526,0.00017863376792980043,0.99976116,0.03300849,0.0154549,,,0.3162,0.31588737,-0.00031263,1.3066,0.6379115196035364,,0.5381266874509224,0.3075506033307709,0.30772391031125035
0.03299645607627664,"[-6.85840000e-04 -1.74260000e-04  4.41215600e-02  3.66397500e-02
  1.57064156e+00  1.57112509e+00  2.26665200e-02 -2.86785000e-02]",8,100,0.015849280918767923,0.47975425347516226,0.47975425347516226,0.00017933503481292493,0.99974886,0.03388527,0.01584783,,,0.3162,0.31587099,-0.00032901,1.3066,0.637911305993364,,0.538136822128836,0.3075723571790712,0.3077725177901984
0.033772091854482184,"[-7.19130000e-04 -1.85070000e-04  4.52081500e-02  3.74752700e-02
  1.57063419e+00  1.57114328e+00  2.31992200e-02 -2.93522300e-02]",8,100,0.016221393185236112,0.47971195769539604,0.47971195769539604,0.00018928892768292426,0.99973693,0.03469219,0.01621983,,,0.3162,0.31585505,-0.00034495,1.3066,0.6379111146461153,,0.5381467003886453,0.30742339560321696,0.3077232668179564
0.034542827392587065,"[-7.53120000e-04 -1.96320000e-04  4.62738800e-02  3.82251300e-02
  1.57062668e+00  1.57116217e+00  2.37285400e-02 -3.00215500e-02]",8,100,0.016591127971253603,0.47967729828579375,0.47967729828579375,0.00020531689012830235,0.99972481,0.0354523,0.01658945,,,0.3162,0.31583884,-0.00036116,1.3066,0.6379108852713853,,0.5381567093232335,0.3076112062961028,0.30783880256428897
0.035751560130409615,"[-8.07670000e-04 -2.13500000e-04  4.80172800e-02  3.95820600e-02
  1.57061511e+00  1.57119125e+00  2.45588800e-02 -3.10712800e-02]",8,100,0.017170883494361473,0.4795933038851833,0.4795933038851833,0.00021863334125726735,0.99970525,0.03675613,0.01716902,,,0.3162,0.31581246,-0.00038754,1.3066,0.6379107958258354,,0.5381732877964869,0.3076182001914207,0.3078908754282009
0.037126748112570794,"[-8.72970000e-04 -2.32090000e-04  5.00304600e-02  4.10968500e-02
  1.57060083e+00  1.57122357e+00  2.55030000e-02 -3.22653800e-02]",8,100,0.017830360021191143,0.47952629021304016,0.47952629021304016,0.0002775159595001719,0.99968218,0.03823982,0.01782826,,,0.3162,0.31578097,-0.00041903,1.3066,0.637910524075729,,0.5381929047180491,0.3075953371651383,0.30792138943885333
0.03968385045631085,"[-1.00105000e-03 -2.70260000e-04  5.38258800e-02  4.39930900e-02
  1.57057307e+00  1.57128864e+00  2.72597000e-02 -3.44858200e-02]",8,100,0.019056284591272295,0.4793286104419972,0.4793286104419972,0.0002544018460507968,0.99963699,0.04105694,0.01905369,,,0.3162,0.31571914,-0.00048086,1.3066,0.6379100776591415,,0.5382315026035168,0.3077272618404134,0.3081014238278371
0.04210418071659278,"[-1.13123000e-03 -2.83040000e-04  5.74577700e-02  4.66306300e-02
  1.57054521e+00  1.57132908e+00  2.89209600e-02 -3.65880400e-02]",8,100,0.020216205406359742,0.47913550156511603,0.47913550156511603,0.00034673258057114686,0.99959147,0.04369497,0.02021307,,,0.3162,0.31565653,-0.00054347,1.3066,0.6379095441100378,,0.5382704987743951,0.30806011493170615,0.308379892423023
0.04451181307917819,"[-1.26797000e-03 -3.24810000e-04  6.11032800e-02  4.92094200e-02
  1.57051662e+00  1.57140038e+00  3.05744500e-02 -3.86771800e-02]",8,100,0.02136959181259766,0.4789288317484542,0.4789288317484542,0.0003397334416332965,0.99954355,0.04631374,0.02136586,,,0.3162,0.3155907,-0.0006093,1.3066,0.6379091795825195,,0.5383116907631779,0.30790988939149877,0.3084243771373687
0.0461087731218697,"[-1.36376000e-03 -3.48950000e-04  6.35973800e-02  5.10271900e-02
  1.57049575e+00  1.57144554e+00  3.16707600e-02 -4.00632400e-02]",8,100,0.02213431865025248,0.47875324798439195,0.47875324798439195,0.000359387415275136,0.99951032,0.04813208,0.02213015,,,0.3162,0.31554518,-0.00065482,1.3066,0.6379084707604535,,0.5383397087365085,0.30793277437176686,0.3085339053263353
0.04770573316456121,"[-1.46319000e-03 -3.60750000e-04  6.61789500e-02  5.29196200e-02
  1.57047406e+00  1.57147788e+00  3.27663700e-02 -4.14496800e-02]",8,100,0.022898764166114506,0.47863523426992716,0.47863523426992716,0.00048031906018872173,0.99947593,0.05002251,0.02289411,,,0.3162,0.31549746,-0.00070254,1.3066,0.6379079368271723,,0.5383692888899505,0.30845566666360796,0.30886663403446524
0.04953816611096781,"[-1.58303000e-03 -3.83000000e-04  6.91168400e-02  5.49968600e-02
  1.57044903e+00  1.57152632e+00  3.40242600e-02 -4.30400000e-02]",8,100,0.023775656093736663,0.4784582870189154,0.4784582870189154,0.0004023627909060461,0.99943505,0.05213919,0.02377039,,,0.3162,0.31544045,-0.00075955,1.3066,0.6379072230573813,,0.5384045464025944,0.3083510423649765,0.3089166281752481
0.05094772394562307,"[-1.67814000e-03 -4.11470000e-04  7.13561900e-02  5.64273800e-02
  1.57042860e+00  1.57157492e+00  3.49913900e-02 -4.42627400e-02]",8,100,0.02444998442094449,0.47827005849263615,0.47827005849263615,0.0005632906633534711,0.99940257,0.05368385,0.02444422,,,0.3162,0.31539511,-0.00080489,1.3066,0.6379066109754391,,0.5384325369267733,0.3085478915010465,0.30911908978863506
0.052231397595549955,"[-1.76711000e-03 -4.36480000e-04  7.34898700e-02  5.78450100e-02
  1.57040959e+00  1.57161859e+00  3.58722600e-02 -4.53757500e-02]",8,100,0.025063837891325904,0.478141143049715,0.478141143049715,0.0004914307435563541,0.99937222,0.05518363,0.0250576,,,0.3162,0.31535261,-0.00084739,1.3066,0.6379061008755536,,0.5384588318452763,0.3083367458864604,0.3090883125274243
0.05376671008193384,"[-1.87783000e-03 -4.64200000e-04  7.59904600e-02  5.94611200e-02
  1.57038688e+00  1.57166790e+00  3.69252200e-02 -4.67075100e-02]",8,100,0.02579784405074361,0.4779441688273032,0.4779441688273032,0.0005560050459853374,0.99933494,0.05691924,0.02579098,,,0.3162,0.31529893,-0.00090107,1.3066,0.6379059566582468,,0.5384925388048158,0.30873816768005835,0.30940003898442625
0.05559197587897295,"[-2.01390000e-03 -4.92650000e-04  7.89664400e-02  6.13329700e-02
  1.57035968e+00  1.57172298e+00  3.81782500e-02 -4.82901400e-02]",8,100,0.02667013932896649,0.477821432688675,0.477821432688675,0.0007153154829662023,0.99928924,0.05896198,0.02666247,,,0.3162,0.31523282,-0.00096718,1.3066,0.6379059805735082,,0.5385342507556636,0.30901654457324074,0.3096187368961232
0.057706446549946104,"[-2.17792000e-03 -5.32110000e-04  8.25651200e-02  6.37088200e-02
  1.57032583e+00  1.57179557e+00  3.96286200e-02 -5.01237300e-02]",8,100,0.027680014161897762,0.47753698446855064,0.47753698446855064,0.0005773209244595626,0.99923444,0.06148824,0.02767135,,,0.3162,0.31515411,-0.00104589,1.3066,0.6379053631171773,,0.5385832476634244,0.3083678627885936,0.3094547694583506
0.059820917220919256,"[-2.35041000e-03 -5.71680000e-04  8.62417800e-02  6.59815600e-02
  1.57029026e+00  1.57187080e+00  4.10793100e-02 -5.19572700e-02]",8,100,0.02868924876207594,0.477179235340145,0.477179235340145,0.0006258707070123107,0.99917766,0.06400343,0.02867947,,,0.3162,0.3150721,-0.0011279,1.3066,0.6379043112983908,,0.5386338801456636,0.3092555316481665,0.3100946945770123
0.06178593738148142,"[-2.51555000e-03 -6.35990000e-04  8.97939100e-02  6.82797200e-02
  1.57025731e+00  1.57196882e+00  4.24288900e-02 -5.36573200e-02]",8,100,0.02962645666460989,0.47686763100453655,0.47686763100453655,0.0007992187629550017,0.99912311,0.06648461,0.02961559,,,0.3162,0.31499299,-0.00120701,1.3066,0.6379038593951113,,0.538683278250282,0.30912169793202193,0.31020111934121253
0.06370389621642161,"[-2.68251000e-03 -6.65080000e-04  9.32064500e-02  7.04332100e-02
  1.57022443e+00  1.57202965e+00  4.37460600e-02 -5.53197100e-02]",8,100,0.03054076460789276,0.4765740805864895,0.4765740805864895,0.0008045382526504339,0.99906821,0.06884219,0.03052875,,,0.3162,0.31491195,-0.00128805,1.3066,0.6379039447335765,,0.5387344111250256,0.3094481736726673,0.3105298652554176
0.06640305703147521,"[-2.92904000e-03 -7.05410000e-04  9.81557200e-02  7.35195300e-02
  1.57017384e+00  1.57211989e+00  4.55996400e-02 -5.76584600e-02]",8,100,0.03182635568163976,0.4761190218505275,0.4761190218505275,0.0008868747209092306,0.99898822,0.07225103,0.03181256,,,0.3162,0.31479488,-0.00140512,1.3066,0.6379024548713413,,0.5388066394012866,0.30942318925195184,0.3107702528426676
0.06887407219807032,"[-3.1671900e-03 -7.3607000e-04  1.0256307e-01  7.6029910e-02
  1.5701269e+00  1.5721977e+00  4.7296510e-02 -5.9799890e-02]",8,100,0.03300246984556416,0.4754531873974299,0.4754531873974299,0.0007915476537609122,0.99891217,0.07517529,0.03298682,,,0.3162,0.31468127,-0.00151873,1.3066,0.6379015195476774,,0.5388772184922731,0.30955751756947864,0.311189501327688
0.07244646915935042,"[-3.53087000e-03 -8.43620000e-04  1.09300510e-01  7.96739500e-02
  1.57005178e+00  1.57237551e+00  4.97439300e-02 -6.28895000e-02]",8,100,0.03470040886774056,0.47487365900128753,0.47487365900128753,0.000930262971357779,0.99879754,0.07957349,0.03468177,,,0.3162,0.31450914,-0.00169086,1.3066,0.6378988386536188,,0.5389828393317415,0.3106640079445473,0.31207092763150884
0.0762086811797269,"[-3.93901000e-03 -8.97210000e-04  1.16993490e-01  8.35240500e-02
  1.56997425e+00  1.57250579e+00  5.23250900e-02 -6.61461100e-02]",8,100,0.03648487337949259,0.4738116824900621,0.4738116824900621,0.0009753910531797542,0.99867092,0.08447974,0.03646263,,,0.3162,0.31431386,-0.00188614,1.3066,0.6378980343118085,,0.5391048321073576,0.3112362070369022,0.3129217643400982
0.07932065426934597,"[-4.29398000e-03 -9.62190000e-04  1.23652700e-01  8.71341200e-02
  1.56990507e+00  1.57263794e+00  5.44579500e-02 -6.88393700e-02]",8,100,0.03795801914406644,0.4730308666684699,0.4730308666684699,0.001149176688003642,0.99856164,0.08886391,0.03793251,,,0.3162,0.31414544,-0.00205456,1.3066,0.6378964941031194,,0.5392091361251448,0.31044138794332127,0.3129461616236711
0.08144311539368768,"[-4.55108000e-03 -1.03154000e-03  1.28216030e-01  8.96027600e-02
  1.56985653e+00  1.57275782e+00  5.59115600e-02 -7.06760200e-02]",8,100,0.03896139835985902,0.4723070375877126,0.4723070375877126,0.0012099541183398029,0.99848477,0.09186756,0.0389333,,,0.3162,0.31402489,-0.00217511,1.3066,0.6378948762135654,,0.5392832427427735,0.31091087711486987,0.3135600910513813
0.08316299335836547,"[-4.76485000e-03 -1.09170000e-03  1.31866300e-01  9.14806900e-02
  1.56981587e+00  1.57285978e+00  5.70913800e-02 -7.21619900e-02]",8,100,0.03977376017161643,0.4717499336015812,0.4717499336015812,0.0013875965439777776,0.99842108,0.09422501,0.03974346,,,0.3162,0.31392483,-0.00227517,1.3066,0.6378934413572279,,0.5393446439713563,0.311448378362014,0.314122511240137
0.08488287132304326,"[-4.98715000e-03 -1.13982000e-03  1.35634060e-01  9.35288600e-02
  1.56977503e+00  1.57294710e+00  5.82713400e-02 -7.36490400e-02]",8,100,0.04058508562597217,0.4712509621571613,0.4712509621571613,0.0014652517672733895,0.99835618,0.09671297,0.04055236,,,0.3162,0.31381912,-0.00238088,1.3066,0.637892877937327,,0.5394104374600502,0.31210939044391794,0.314721179284959
0.0867150188307709,"[-5.22812000e-03 -1.18173000e-03  1.39653270e-01  9.57094600e-02
  1.56972880e+00  1.57302944e+00  5.95284700e-02 -7.52313600e-02]",8,100,0.04144849008806968,0.47086025209605215,0.47086025209605215,0.0014522445104128863,0.99828569,0.09936569,0.04141312,,,0.3162,0.31370435,-0.00249565,1.3066,0.6378920704372536,,0.5394816536514615,0.31213429267993764,0.3149532846637207
0.08894986344565957,"[-5.53692000e-03 -1.23632000e-03  1.44647980e-01  9.79449200e-02
  1.56966891e+00  1.57313343e+00  6.10576000e-02 -7.71626500e-02]",8,100,0.04250015793796515,0.47022094759677585,0.47022094759677585,0.0013368819720219404,0.99819786,0.10245091,0.04246113,,,0.3162,0.31355776,-0.00264224,1.3066,0.637890501947564,,0.5395720316309273,0.3119855049387473,0.3152248985054324
0.09153883195048716,"[-5.90125000e-03 -1.30726000e-03  1.50507400e-01  1.00878640e-01
  1.56960399e+00  1.57327019e+00  6.28300100e-02 -7.93994700e-02]",8,100,0.04371642037508539,0.4690752269666442,0.4690752269666442,0.0014873540772189317,0.99809357,0.10621494,0.04367311,,,0.3162,0.31338598,-0.00281402,1.3066,0.6378894912257417,,0.5396787185866474,0.3139507546628942,0.31679895234786637
0.09463902568463603,"[-6.35948000e-03 -1.38788000e-03  1.57935420e-01  1.04089840e-01
  1.56951985e+00  1.57343769e+00  6.49530600e-02 -8.20770200e-02]",8,100,0.0451688317035997,0.46817085725143653,0.46817085725143653,0.0015392075646879595,0.99796524,0.11077248,0.04511978,,,0.3162,0.31317427,-0.00302573,1.3066,0.6378857976038234,,0.5398076765353151,0.31352249872800364,0.3170731118418869
0.09806964194055004,"[-6.89471000e-03 -1.47125000e-03  1.66899500e-01  1.08236140e-01
  1.56942535e+00  1.57361808e+00  6.73066300e-02 -8.50343200e-02]",8,100,0.04676962431883222,0.46609647071696114,0.46609647071696114,0.0019331957507422123,0.99781905,0.11642645,0.04671342,,,0.3162,0.31292619,-0.00327381,1.3066,0.6378826886784623,,0.5399598888218023,0.3140817102437734,0.31839783952538436
0.10060416146904388,"[-7.30995000e-03 -1.57203000e-03  1.73767930e-01  1.11019560e-01
  1.56935265e+00  1.57378908e+00  6.90415400e-02 -8.72247900e-02]",8,100,0.04794840327498127,0.4643911834515742,0.4643911834515742,0.001849133056764329,0.99770822,0.12058952,0.04788629,,,0.3162,0.31273286,-0.00346714,1.3066,0.6378809269309899,,0.5400790866681231,0.31456267723157577,0.3194912963160726
0.10313868099753773,"[-0.00774186 -0.00158836  0.18046854  0.11350018  1.56927816  1.57387232
  0.07077283 -0.08941395]",8,100,0.04912505991609871,0.46287627092509176,0.46287627092509176,0.0019162525266924301,0.99759491,0.12453823,0.04905652,,,0.3162,0.31253005,-0.00366995,1.3066,0.637879914570305,,0.5402048853380126,0.3166301056577714,0.32129027440513247
0.10588933078280535,"[-0.00822238 -0.00160362  0.18828572  0.11662112  1.56919348  1.57397582
  0.07265683 -0.09179419]",8,100,0.05039665375865002,0.4615157315394226,0.4615157315394226,0.002678027378441227,0.99746941,0.12927059,0.05032089,,,0.3162,0.31231185,-0.00388815,1.3066,0.6378756142772254,,0.5403369239244417,0.3167828987044483,0.32206152608526084
0.10830150004335243,"[-0.00866909 -0.00162868  0.19452406  0.11939442  1.56912519  1.57406869
  0.07430667 -0.09388657]",8,100,0.05151143746754204,0.46016066598349076,0.46016066598349076,0.0022404207162594883,0.99735688,0.13315591,0.05142826,,,0.3162,0.31210111,-0.00409889,1.3066,0.637876712676166,,0.5404696115455978,0.3182869863461872,0.32350437968670753
0.1107136693038995,"[-0.00913002 -0.00180725  0.20198097  0.12191227  1.56904996  1.57431383
  0.07595953 -0.09594881]",8,100,0.05261795016710476,0.45838896718678956,0.45838896718678956,0.0024004301096523903,0.99724282,0.13748313,0.05252694,,,0.3162,0.31188605,-0.00431395,1.3066,0.6378767231398842,,0.5406038171018565,0.31805184127486363,0.32426760656907416
0.11373817196649616,"[-0.00972547 -0.00187326  0.21136643  0.12556484  1.56894978  1.5744749
  0.07803089 -0.09855742]",8,100,0.05400041865021221,0.4567953897873602,0.4567953897873602,0.002568079194081407,0.997097,0.14315583,0.05389909,,,0.3162,0.31161457,-0.00458543,1.3066,0.6378734902514175,,0.5407698515067674,0.3172753297927007,0.32469157658424086
0.11656849459669644,"[-0.01030303 -0.00194967  0.21990859  0.12880406  1.56884738  1.57463428
  0.07996618 -0.10099889]",8,100,0.05529039129496118,0.45465441636124504,0.45465441636124504,0.0026330255286246607,0.99695763,0.14827291,0.0551787,,,0.3162,0.31135053,-0.00484947,1.3066,0.637869969365308,,0.5409308181991095,0.3205470176302556,0.32738359875629036
0.1192076678961475,"[-0.0108777  -0.00202541  0.22839278  0.13189871  1.56876055  1.57479788
  0.08176784 -0.10326502]",8,100,0.05648605363178072,0.4524915027007131,0.4524915027007131,0.0031607300566079567,0.99682575,0.15331921,0.05636285,,,0.3162,0.31108937,-0.00511063,1.3066,0.6378684862908977,,0.5410918925390436,0.3217551053353862,0.32904921892904015
0.12344658083037542,"[-0.01181912 -0.00212334  0.24351674  0.13689126  1.56861231  1.57503257
  0.08468423 -0.10692094]",8,100,0.05838775109044062,0.4490512878350602,0.4490512878350602,0.0030287291681151537,0.99661028,0.16212997,0.058246,,,0.3162,0.31066348,-0.00553652,1.3066,0.6378666603780994,,0.541354860245013,0.321857277095814,0.3307825391172504
0.12626431267437213,"[-0.01249194 -0.00222878  0.25268823  0.14006229  1.56851176  1.57524334
  0.08660898 -0.10934022]",8,100,0.059649368954500924,0.4465002610740357,0.4465002610740357,0.0030460511506204143,0.99646374,0.16751244,0.05949278,,,0.3162,0.31036455,-0.00583545,1.3066,0.6378632484589446,,0.5415370972126519,0.32274653334428266,0.3324605737088763
0.12908204451836885,"[-0.01318011 -0.00231117  0.26245614  0.14295334  1.56840451  1.57541838
  0.08853981 -0.11176305]",8,100,0.06090101323818781,0.43993403579203205,0.43993403579203205,0.0035397212276553304,0.99631536,0.17304164,0.06072924,,,0.3162,0.31005622,-0.00614378,1.3066,0.6378613453595312,,0.5417264856568534,0.32574026604076317,0.33696239792467586
0.1317317682486694,"[-0.01384624 -0.00236703  0.2728741   0.14609114  1.56830387  1.57556579
  0.09035479 -0.11405275]",8,100,0.062063519386800554,0.43916956648303523,0.43916956648303523,0.0031865030398134458,0.99617493,0.17900985,0.06187675,,,0.3162,0.30976178,-0.00643822,1.3066,0.6378599435889875,,0.5419075823589047,0.32624590854340535,0.3376417913887065
0.13448851318322547,"[-0.01458193 -0.00252372  0.28403165  0.14928795  1.56820912  1.57582758
  0.09224759 -0.11641723]",8,100,0.06326332222581328,0.4382422210540374,0.4382422210540374,0.0033582632721659905,0.99602761,0.18533806,0.06305824,,,0.3162,0.30943802,-0.00676198,1.3066,0.6378613491202096,,0.542109459457105,0.329700191303532,0.3398767032231307
0.13684272465855504,"[-0.01522908 -0.0026362   0.29324043  0.15176523  1.56811803  1.57602622
  0.0938568  -0.11842689]",8,100,0.06428385219748343,0.4285432397246723,0.4285432397246723,0.003308693251842617,0.99590024,0.19047657,0.06406227,,,0.3162,0.3091554,-0.0070446,1.3066,0.6378604319304237,,0.5422833736195776,0.3310066086724852,0.3448203369891724
0.13919693613388462,"[-0.01589843 -0.00270412  0.30303278  0.15421064  1.5680171   1.57618577
  0.09547909 -0.12045086]",8,100,0.06529377393951473,0.42722113045727045,0.42722113045727045,0.004165701975365006,0.99577238,0.19587288,0.06505459,,,0.3162,0.30887013,-0.00732987,1.3066,0.6378561216830434,,0.5424553636662511,0.32696731893542463,0.34345239414624384
0.14150240474106773,"[-0.01656835 -0.00278078  0.31242894  0.15687208  1.5679146   1.57634934
  0.09705103 -0.12242461]",8,100,0.06627818045164321,0.42321559949889614,0.42321559949889614,0.004647286174180049,0.99564597,0.20119311,0.06602105,,,0.3162,0.30858544,-0.00761456,1.3066,0.6378517618996915,,0.5426267901249924,0.3329113690913919,0.3482133577785871
0.14373670863854895,"[-0.01724291 -0.00282419  0.32194799  0.15942396  1.56782267  1.57649056
  0.09857339 -0.12433804]",8,100,0.0672226625758942,0.42133115996986975,0.42133115996986975,0.0058768017083045574,0.99552318,0.20652975,0.06694652,,,0.3162,0.30830368,-0.00789632,1.3066,0.6378480303329069,,0.5427968735683227,0.3390199024092268,0.35214841480799675
0.14605037772358875,"[-0.01795493 -0.00295461  0.33221744  0.16196636  1.56772488  1.57670965
  0.10013707 -0.12630344]",8,100,0.06819033247117372,0.41814015192134457,0.41814015192134457,0.004897320525275786,0.99539571,0.21220226,0.06789404,,,0.3162,0.3080042,-0.0081958,1.3066,0.6378466776988758,,0.5429800900102043,0.33725835468704546,0.35269862902422233
0.14876100058415456,"[-0.01882594 -0.00309455  0.34418923  0.16495179  1.56760837  1.57695069
  0.10198085 -0.12862507]",8,100,0.06931520848979557,0.41208498651635794,0.41208498651635794,0.004972827646659709,0.99524567,0.21882409,0.06899274,,,0.3162,0.30763767,-0.00856233,1.3066,0.6378464361789904,,0.5432054982878196,0.33821984641463443,0.35580565429513356
0.15151033269791528,"[-0.0197276  -0.00326166  0.35633317  0.16772202  1.56748183  1.57724005
  0.10384831 -0.13097105]",8,100,0.07044556405031555,0.4074632050242968,0.4074632050242968,0.004663767710306065,0.99509259,0.22541962,0.07009599,,,0.3162,0.30727205,-0.00892795,1.3066,0.6378407328177649,,0.5434246176525899,0.33892708446510855,0.35816271933451316
0.155125127617085,"[-0.0209668  -0.00337965  0.37327384  0.17175968  1.56730663  1.57752369
  0.10631564 -0.13407478]",8,100,0.07190469146116744,0.4017691997876636,0.4017691997876636,0.005135934505164629,0.99489198,0.23473455,0.07151613,,,0.3162,0.30678053,-0.00941947,1.3066,0.6378309866821267,,0.5437166907338551,0.342017508997747,0.3621578549167913
0.1587399225362547,"[-0.02228293 -0.00361395  0.39027778  0.17606922  1.56712654  1.57792926
  0.10877932 -0.13713966]",8,100,0.07334209276834583,0.388697483475619,0.388697483475619,0.00620246727748248,0.99469146,0.2442074,0.0729082,,,0.3162,0.30626636,-0.00993364,1.3066,0.6378206990194534,,0.5440216165453058,0.33985896437254715,0.3663974236287869
0.16283017964426214,"[-0.02381204 -0.00385774  0.40983668  0.18061996  1.56693015  1.5783661
  0.11155608 -0.14060826]",8,100,0.07493783500549368,0.3829215563866339,0.3829215563866339,0.005604914551963195,0.99446462,0.25492032,0.07445173,,,0.3162,0.30567532,-0.01052468,1.3066,0.6378141994296257,,0.5443767973010798,0.35165488028517083,0.37470137962034433
0.16579970965437077,"[-0.0249557  -0.00399652  0.42467851  0.18374445  1.56678523  1.57863983
  0.11357071 -0.14314391]",8,100,0.07606947454903179,0.3767500168460203,0.3767500168460203,0.005513800491820925,0.9943012,0.26291325,0.07554433,,,0.3162,0.30524009,-0.01095991,1.3066,0.6378115325097042,,0.5446400198776102,0.3583894930458821,0.38054446886500787
0.1687692396644794,"[-0.02616142 -0.00422083  0.4407826   0.18696533  1.56663412  1.57899541
  0.11559888 -0.14566776]",8,100,0.07716742630204045,0.3649145699534458,0.3649145699534458,0.006093800955034963,0.99414133,0.27154443,0.07659813,,,0.3162,0.30479153,-0.01140847,1.3066,0.637809681322037,,0.5449118015879403,0.3669966843051656,0.3893729212643987
0.1723091007149084,"[-0.02765663 -0.00452083  0.45940241  0.19069629  1.56644675  1.57943331
  0.11800198 -0.14868366]",8,100,0.07845875165870883,0.35064871814387455,0.35064871814387455,0.005032575963801643,0.99395133,0.28150714,0.07783215,,,0.3162,0.30423414,-0.01196586,1.3066,0.6378108675208026,,0.5452524544016549,0.36276159381695705,0.39252976234133474
0.17557202040580863,"[-0.02907782 -0.00488352  0.47855213  0.19450764  1.56629234  1.57992367
  0.12022791 -0.15141785]",8,100,0.07959558319115902,0.34473334717822907,0.34473334717822907,0.005288395127145584,0.9937821,0.29180071,0.07891512,,,0.3162,0.30372067,-0.01247933,1.3066,0.6378202923596422,,0.5455740483669611,0.36797846724002803,0.39735571747514187
0.17897306710541758,"[-0.03061586 -0.00507245  0.49782315  0.19807711  1.56610414  1.58024519
  0.12253023 -0.15429342]",8,100,0.08076179072845686,0.3333411335688359,0.3333411335688359,0.006184034888236816,0.99360694,0.30200927,0.08002071,,,0.3162,0.30318125,-0.01301875,1.3066,0.6378215090384174,,0.5459026402553605,0.37216893129447715,0.4034776301104406
0.1822467541553118,"[-0.03213856 -0.00523955  0.51596032  0.20185508  1.56593392  1.58058632
  0.12476384 -0.15705212]",8,100,0.08186283589819328,0.32345025020460666,0.32345025020460666,0.005288725284376033,0.99343989,0.31179901,0.08106112,,,0.3162,0.30267211,-0.01352789,1.3066,0.637819239667072,,0.5462088308290873,0.37802362246291227,0.4098061944672885
0.18558743912640824,"[-0.03375094 -0.00546236  0.53560374  0.20529546  1.56575829  1.58096951
  0.12703375 -0.15988738]",8,100,0.08293863386374756,0.3098391954980124,0.3098391954980124,0.006049006558917246,0.99327559,0.32212133,0.08207161,,,0.3162,0.30214552,-0.01405448,1.3066,0.6378224052548038,,0.5465304873484349,0.3847693108052247,0.417649735543402
0.18836203273407792,"[-0.03515462 -0.00553852  0.55286769  0.20824484  1.56562397  1.58120502
  0.12890044 -0.1622311 ]",8,100,0.08379111911956738,0.3080219683693689,0.3080219683693689,0.005898044713560218,0.99314532,0.33118127,0.08286417,,,0.3162,0.30171276,-0.01448724,1.3066,0.637823775199877,,0.5467931872725423,0.38515127539436067,0.41853346483438125
0.1911366263417476,"[-0.03657987 -0.0056951   0.57060366  0.21125609  1.56546436  1.58149065
  0.13078454 -0.16456227]",8,100,0.08461069408543416,0.2983399896343428,0.2983399896343428,0.005492105056633807,0.99301901,0.3404886,0.08362543,,,0.3162,0.30128536,-0.01491464,1.3066,0.6378247407194529,,0.547051874637877,0.3923562720589712,0.42520069864091425
0.19412655732892195,"[-0.03816138 -0.00559971  0.58970403  0.2146866   1.56530389  1.58154598
  0.1327994  -0.16712109]",8,100,0.0854656006247184,0.2766967084554449,0.2766967084554449,0.005697107089464728,0.99288686,0.35059483,0.08441465,,,0.3162,0.30082645,-0.01537355,1.3066,0.6378267444538588,,0.5473301896439313,0.40048820517060263,0.43562866317222826
0.19798049591373706,"[-0.04026296 -0.00587031  0.61424628  0.21882568  1.56505605  1.58203386
  0.13539628 -0.1703684 ]",8,100,0.08652410419057102,0.2657446123718714,0.2657446123718714,0.006033389822661657,0.99272255,0.36343837,0.0853858,,,0.3162,0.30026041,-0.01593959,1.3066,0.6378164671963302,,0.5476601530012186,0.40781514331922014,0.44242754865788125
0.201718356193346,"[-0.04237115 -0.00582702  0.63801626  0.22277064  1.56482588  1.58218259
  0.1379238  -0.17357105]",8,100,0.08750167328709664,0.24980012569749788,0.24980012569749788,0.006169497468733211,0.9925704,0.37583318,0.08627546,,,0.3162,0.29970601,-0.01649399,1.3066,0.6378140120382144,,0.5479903197543555,0.41418878874609133,0.44988950285098056
0.20526266157905831,"[-0.04447077 -0.00605831  0.66240498  0.22621511  1.5645894   1.58259107
  0.14033738 -0.17655944]",8,100,0.0883406584559348,0.23121464745435472,0.23121464745435472,0.0069064536006127305,0.99244099,0.38830389,0.087025,,,0.3162,0.29920106,-0.01699894,1.3066,0.6378113638295745,,0.5482900879413897,0.41959086984081123,0.4572103722923797
0.20852295035177193,"[-0.04645017 -0.0062795   0.68223534  0.22977414  1.56438838  1.5829935
  0.14253921 -0.1792619 ]",8,100,0.08912761103006599,0.223042305484003,0.223042305484003,0.00744193144811774,0.99231943,0.39871955,0.08772327,,,0.3162,0.29871872,-0.01748128,1.3066,0.6378117441686132,,0.5485788684487027,0.4335507563263923,0.46619087736973785
0.2116197136573447,"[-0.04837996 -0.00645528  0.70222607  0.23370884  1.5641746   1.58334172
  0.14460596 -0.18185014]",8,100,0.08981074647749661,0.19590396835894475,0.19590396835894475,0.005441194459559668,0.99221418,0.40941058,0.08832344,,,0.3162,0.29829436,-0.01790564,1.3066,0.6378055100964666,,0.5488259855879685,0.4419452605418963,0.4761964406555411
0.21471647696291746,"[-0.05036441 -0.00665297  0.72364568  0.23678244  1.56397869  1.58370052
  0.14671082 -0.18445409]",8,100,0.09041962679772628,0.19367386457955987,0.19367386457955987,0.007034470608966575,0.99212105,0.42035174,0.08885115,,,0.3162,0.29788906,-0.01831094,1.3066,0.6378109302859235,,0.5490730404705293,0.44121928466375226,0.47639137965655
0.21979095161001125,"[-0.05366156 -0.00696676  0.75679211  0.24209423  1.56364665  1.58434053
  0.15010203 -0.18866101]",8,100,0.09137730946610925,0.18183226917903908,0.18183226917903908,0.005299396950723116,0.99197295,0.43746203,0.08968401,,,0.3162,0.29728079,-0.01891921,1.3066,0.6378049533107765,,0.5494290825776145,0.4523663813311958,0.48436624489700586
0.22526952439665296,"[-0.05737722 -0.00658513  0.79285944  0.25022301  1.56329528  1.58430446
  0.15380451 -0.19340215]",8,100,0.0922777608433777,0.15355036909842654,0.15355036909842654,0.004710263261675064,0.99183558,0.45716635,0.09044974,,,0.3162,0.29667011,-0.01952989,1.3066,0.6378022487260582,,0.5497890938468919,0.471412735054748,0.4988120565256884
0.23042728010386884,"[-0.0610065  -0.00695255  0.82564741  0.25513519  1.56294542  1.58500565
  0.15724783 -0.19771593]",8,100,0.09303742669634814,0.1368183748182409,0.1368183748182409,0.004502628244106195,0.99172138,0.47381637,0.09108144,,,0.3162,0.29613554,-0.02006446,1.3066,0.637802722263158,,0.5501064665841722,0.4817034282016822,0.5065453135489748
0.23651516565691963,"[-0.06546554 -0.00751751  0.86284425  0.26257268  1.56249854  1.58597784
  0.16131172 -0.20272903]",8,100,0.0938287364473027,0.10427240006848888,0.10427240006848888,0.0035519060590622365,0.99160584,0.49348736,0.09171612,,,0.3162,0.29556111,-0.02063889,1.3066,0.6377951738785851,,0.5504388068940771,0.49571642359996093,0.5176412485389975
0.23951562724946712,"[-0.06768435 -0.00765055  0.88122025  0.2658693   1.56229459  1.58631029
  0.16332047 -0.20523696]",8,100,0.09415639934064608,0.10466997647340055,0.10466997647340055,0.005186896907515827,0.99155703,0.50300504,0.09198297,,,0.3162,0.29531853,-0.02088147,1.3066,0.6377985110775936,,0.5505854796098909,0.49928206879683784,0.5194558722158933
0.24251608884201462,"[-0.06995938 -0.00792474  0.8991256   0.26859161  1.5620694   1.58678054
  0.16531275 -0.207703  ]",8,100,0.09445944445885254,0.09329462568880074,0.09329462568880074,0.003740343560752824,0.99151344,0.51201385,0.09222062,,,0.3162,0.29508768,-0.02111232,1.3066,0.6377978040854503,,0.5507210649431059,0.5013901930428352,0.5217036854017638
0.24523907027699043,"[-0.07206164 -0.00808695  0.91490154  0.27180909  1.5618604   1.58712463
  0.16713891 -0.20996448]",8,100,0.09471650381359835,0.08838040011308008,0.08838040011308008,0.003465025330527713,0.99147739,0.52031007,0.09241668,,,0.3162,0.2948879,-0.0213121,1.3066,0.6377956923480658,,0.5508368187206398,0.5046128269133439,0.5238192752549178
0.24797373490007807,"[-0.07418475 -0.00797759  0.93089908  0.27491968  1.56165904  1.58722449
  0.16896042 -0.21229609]",8,100,0.0949355914765732,0.07311307011296651,0.07311307011296651,0.004059556761017105,0.99144629,0.52864445,0.09258551,,,0.3162,0.2947274,-0.0214726,1.3066,0.6377894372133911,,0.5509251959157766,0.5129411959177258,0.5292604354060795
0.2523769062321787,"[-0.07765257 -0.00798703  0.95522586  0.27882699  1.56133503  1.58755601
  0.17188491 -0.21601007]",8,100,0.09527223236905671,0.061443218029041125,0.061443218029041125,0.0034005873170699355,0.99139888,0.54084815,0.09284232,,,0.3162,0.29446718,-0.02173282,1.3066,0.6377869659510085,,0.5510760464197446,0.5224792865739241,0.5348900319759522
0.2570577122160023,"[-0.08143147 -0.00802335  0.97985746  0.28452873  1.56097916  1.58793497
  0.17499907 -0.21995859]",8,100,0.09558734023880634,0.0640442282511642,0.0640442282511642,0.003191610824625923,0.99135682,0.55394824,0.09306955,,,0.3162,0.29421214,-0.02198786,1.3066,0.6377841777615457,,0.5512233947375209,0.5216325353151721,0.5343771334402028
0.26149721662466235,"[-0.08505459 -0.0085567   1.0029887   0.28919893  1.56061947  1.58876594
  0.17790278 -0.22356159]",8,100,0.09581044944372794,0.04574449803931284,0.04574449803931284,0.002357092327429291,0.99132668,0.56588383,0.09323202,,,0.3162,0.29402578,-0.02217422,1.3066,0.6377860918209523,,0.5513349307119808,0.529239994445291,0.5392411830282015
0.26506993150097125,"[-0.08801064 -0.00867839  1.02091652  0.2922498   1.56033315  1.58915382
  0.18026087 -0.22654628]",8,100,0.09595907380152634,0.044715194385014985,0.044715194385014985,0.002717704155516664,0.99130697,0.57481498,0.0933381,,,0.3162,0.29390505,-0.02229495,1.3066,0.637783774637261,,0.5514035939181117,0.5297433859644636,0.5395737656368428
0.26809578998227057,"[-0.0905321  -0.00922487  1.03541097  0.29572901  1.56008379  1.58991035
  0.1822218  -0.22893155]",8,100,0.09607526820643654,0.03279079869644293,0.03279079869644293,0.0016479889041081215,0.99129128,0.58246647,0.09342247,,,0.3162,0.2938078,-0.0223922,1.3066,0.6377866653500974,,0.5514636437736262,0.5354738049655413,0.5429311061300084
0.2711216484635699,"[-0.09307829 -0.01001255  1.0495668   0.29898199  1.55981639  1.5909047
  0.18414561 -0.23124395]",8,100,0.09617080302272062,0.030447024112047732,0.030447024112047732,0.0020247313323298708,0.99127861,0.5898404,0.09349061,,,0.3162,0.29373016,-0.02246984,1.3066,0.6377869165187887,,0.5515095095662217,0.5352234063482224,0.5429029473185821
0.27408934014856556,"[-0.09559837 -0.01025903  1.06289852  0.3022012   1.55956775  1.59137079
  0.18608021 -0.23366509]",8,100,0.09625573581143344,0.025481355309558553,0.025481355309558553,0.0014765906103445866,0.99126761,0.59682024,0.09354967,,,0.3162,0.2936594,-0.0225406,1.3066,0.6377863380866292,,0.5515504954312455,0.5411469543471544,0.5460240751549938
0.27783279394562305,"[-0.09881123 -0.01071813  1.07906673  0.30706438  1.55924634  1.59209088
  0.18850588 -0.23666286]",8,100,0.09634734040197855,0.021606165970983665,0.021606165970983665,0.0016126730180081436,0.99125634,0.60568531,0.09361012,,,0.3162,0.29357599,-0.02262401,1.3066,0.6377884917514348,,0.5516016295853573,0.5426720154337813,0.5469034093055865
0.28174539331201287,"[-0.10219654 -0.01070842  1.09541747  0.31094093  1.55893377  1.59239297
  0.19107575 -0.23994549]",8,100,0.09641545043529372,0.019309937054458434,0.019309937054458434,0.0011494485259596805,0.99124799,0.6141133,0.09365493,,,0.3162,0.29351548,-0.02268452,1.3066,0.6377904223034505,,0.5516390826298558,0.5428265875882534,0.547046398274531
0.2900028869784577,"[-0.10943326 -0.01114204  1.12720061  0.32136362  1.55822928  1.59348132
  0.19644935 -0.24672112]",8,100,0.09652674490840324,0.009062930934464386,0.009062930934464386,0.0007268159887620075,0.99123452,0.63163748,0.09372714,,,0.3162,0.29342153,-0.02277847,1.3066,0.6377897898444272,,0.5516935931379328,0.5483715983611072,0.5499915273909586
0.29993921996830647,"[-0.11828944 -0.01241598  1.16108214  0.33287845  1.55731779  1.59552251
  0.20281296 -0.25457862]",8,100,0.09661450323994937,0.005757493414088137,0.005757493414088137,0.0003978242785865175,0.99122439,0.6501408,0.09378139,,,0.3162,0.29334525,-0.02285475,1.3066,0.6377891012470804,,0.5517376633926878,0.549492881579236,0.5505986981207553
0.311782614113269,"[-0.12901791 -0.01398191  1.1963815   0.34470738  1.55619051  1.598026
  0.2103285  -0.26389723]",8,100,0.09665580659054912,0.002475825432073514,0.002475825432073514,0.00019522059428393886,0.99121975,0.66886975,0.09380624,,,0.3162,0.29330571,-0.02289429,1.3066,0.6377900594012268,,0.5517618209468526,0.5511492076707952,0.5514524494530388
0.3268888352551432,"[-0.14292413 -0.01539626  1.23401894  0.35973932  1.55472217  1.60072582
  0.21989585 -0.27588719]",8,100,0.09668779490578627,0.0013176501804995028,0.0013176501804995028,0.00012081518889073205,0.99121644,0.68923013,0.09382396,,,0.3162,0.29327625,-0.02292375,1.3066,0.6377904692927227,,0.5517795124741968,0.5513746349818163,0.5515762056270074
0.34479220833787466,"[-0.15965813 -0.01805395  1.27056774  0.37896535  1.55285002  1.60491505
  0.23097467 -0.2895938 ]",8,100,0.09669670309221737,0.00012759603909699794,0.00012759603909699794,1.5171591286732929e-05,0.99121556,0.71019631,0.09382868,,,0.3162,0.29326796,-0.02293204,1.3066,0.6377905832650457,,0.55178448546926,0.5517611747277845,0.5517728219581477
0.3645092457024013,"[-0.17833165 -0.02027656  1.3030538   0.39851371  1.55070765  1.60896483
  0.24309835 -0.30479204]",8,100,0.096697965400595,3.1795883224915605e-05,3.1795883224915605e-05,3.453777585560837e-06,0.99121543,0.72888616,0.09382934,,,0.3162,0.29326671,-0.02293329,1.3066,0.6377906393359496,,0.5517852777712646,0.5517776769941181,0.5517814768772022
0.39138718644297565,"[-0.20411206 -0.02428638  1.33796905  0.42564873  1.54755442  1.61555268
  0.25915624 -0.32479885]",8,100,0.096698222434052,9.962560219836037e-06,9.962560219836037e-06,4.1330221692671283e-07,0.99121542,0.75019728,0.0938294,,,0.3162,0.29326659,-0.02293341,1.3066,0.6377906424915464,,0.5517853491680903,0.5517846003451339,0.5517849747069858
0.4251409253015692,"[-0.23689978 -0.02928366  1.37134249  0.44458183  1.54327115  1.62423899
  0.27872877 -0.34976516]",8,100,0.09669843773693897,2.2066803542892063e-06,2.2066803542892063e-06,3.3457881707449487e-07,0.9912154,0.76516094,0.0938295,,,0.3162,0.29326715,-0.02293285,1.3066,0.6377903852581233,,0.5517847626448962,0.5517847106835758,0.5517847366618012
0.45786067930796354,"[-0.26905436 -0.03584359  1.3963458   0.44392897  1.53868305  1.63492866
  0.29655618 -0.37330261]",8,100,0.09669849802173039,1.7921085808721671e-06,1.7921085808721671e-06,5.200266423577739e-07,0.99121547,0.76759815,0.09382914,,,0.3162,0.29326849,-0.02293151,1.3066,0.6377899400101384,,0.5517835328027347,0.5517835109437452,0.5517835218716342
0.49006453318689797,"[-0.30099847 -0.04187515  1.41612699  0.44444925  1.5338366   1.64552766
  0.31341564 -0.39623247]",8,100,0.09669855506378741,1.9703369946557993e-06,1.9703369946557993e-06,3.702471110298802e-07,0.99121545,0.76835403,0.09382925,,,0.3162,0.2932686,-0.0229314,1.3066,0.6377898677073451,,0.5517833984067257,0.5517829487963845,0.5517831735996139
0.5512112726254786,"[-0.36232172 -0.04937845  1.44493422  0.44792152  1.52380189  1.66326802
  0.34447121 -0.44020963]",8,100,0.09669863628520262,1.356087540680582e-06,1.356087540680582e-06,4.718928519933894e-07,0.99121545,0.76707858,0.09382924,,,0.3162,0.29326955,-0.02293045,1.3066,0.6377893396778372,,0.5517823116379905,0.5517824223573353,0.5517823669967434
0.6424922918951363,"[-0.45536433 -0.0591855   1.47602925  0.45338489  1.50621102  1.69215264
  0.38606504 -0.50312287]",8,100,0.09669871910188643,8.15489786417015e-07,8.15489786417015e-07,2.2262770734501772e-07,0.9912154,0.7600154,0.09382952,,,0.3162,0.29327244,-0.02292756,1.3066,0.6377880453278469,,0.5517793232839338,0.5517788420587643,0.5517790826710165
0.7497903635462202,"[-0.56662371 -0.06588312  1.50393443  0.4621702   1.48095615  1.72799824
  0.42813774 -0.57287623]",8,100,0.09669879879652245,9.038263669085949e-07,9.038263669085949e-07,4.0849528523246404e-07,0.99121516,0.74891962,0.0938308,,,0.3162,0.29327271,-0.02292729,1.3066,0.6377870265127074,,0.5517781422585839,0.5517781019858224,0.5517781221217947
0.8855919236999866,"[-0.70935246 -0.06450718  1.53515483  0.46867806  1.43967489  1.77586017
  0.47131417 -0.65310857]",8,100,0.09669887222472785,4.65765583756202e-07,4.65765583756202e-07,1.9220247016144024e-07,0.99121459,0.73043427,0.09383384,,,0.3162,0.29327674,-0.02292326,1.3066,0.6377842743006576,,0.5517730293340325,0.5517731784532074,0.5517731038935115
1.0,"[-0.82984086 -0.05234081  1.56297553  0.47299064  1.39309998  1.81689755
  0.50048721 -0.71026794]",8,100,0.09669895163802372,4.126841552295157e-07,4.126841552295157e-07,1.5468585870995324e-07,0.9912145,0.71379957,0.0938343,,,0.3162,0.29327641,-0.02292359,1.3066,0.6377837830449657,,0.5517727331620568,0.551772459696028,0.5517725964289572


==> figs/varqte/h2/real/RK54natgrad/varqte_output.csv <==
t,params,num_params,num_time_steps,error_bound,error_bound_grad,error_grad,resid,fidelity,true_error,phase_agnostic_true_error,true_to_euler_error,trained_to_euler_error,target_energy,trained_energy,energy_error,h_norm,h_squared,h_trip,variance,dtdt_trained,re_im_grad
0,"[0.         0.         0.         0.         1.57079633 1.57079633
 0.         0.        ]",8,100,0.0,0.48068366879674523,0.48068366879674523,0.0044974044458535685,1.0,0.0,1e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151399999999,,0.5379327,0.29724418913384765,0.30206004984297424
1.1867689416015406e-07,"[ 0.00000000e+00  0.00000000e+00  0.00000000e+00 -0.00000000e+00
  1.57079633e+00  1.57079633e+00  8.00000000e-08 -1.00000000e-07]",8,100,5.70460451252726e-08,0.48068366774496973,0.48068366774496973,0.004497376182388482,1.0,7e-08,1.04e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151400240233,,0.5379326999649042,0.29724424978506553,0.3020600806566066
1.3054458357616948e-06,"[ 0.00000000e+00  0.00000000e+00  0.00000000e+00 -0.00000000e+00
  1.57079633e+00  1.57079633e+00  8.80000000e-07 -1.12000000e-06]",8,100,6.275064955220877e-07,0.480683670100017,0.480683670100017,0.004497439472347762,1.0,7.5e-07,1.55e-06,,,0.3162,0.3162,0.0,1.3066,0.6379151402642549,,0.5379326996139457,0.2972441142676761,0.3020600115903999
1.3173135251777101e-05,"[ 2.00000000e-08  1.00000000e-08  0.00000000e+00 -0.00000000e+00
  1.57079634e+00  1.57079634e+00  8.93000000e-06 -1.12500000e-05]",8,100,6.332111003875133e-06,0.48068367181979865,0.48068367181979865,0.004497485275656542,1.0,7.58e-06,6.47e-06,,,0.3162,0.31620001,1e-08,1.3066,0.637915142666545,,0.5379326961042072,0.29724401843550313,0.3020599610927733
0.00010606555362540664,"[ 1.40000000e-07  7.00000000e-08  0.00000000e+00 -0.00000000e+00
  1.57079647e+00  1.57079640e+00  7.18600000e-05 -9.06200000e-05]",8,100,5.098397956730754e-05,0.4806836719643662,0.4806836719643662,0.0044974580234210595,1.0,6.103e-05,5.1e-05,,,0.3162,0.31620008,8e-08,1.3066,0.6379151614679778,,0.5379326686232586,0.29724409484129755,0.3020599854857049
0.0007536827135957139,"[ 1.03000000e-06  5.60000000e-07  0.00000000e+00 -0.00000000e+00
  1.57079728e+00  1.57079689e+00  5.10650000e-04 -6.43900000e-04]",8,100,0.0003622829907808364,0.4806837382192391,0.4806837382192391,0.0044976456340355365,0.99999987,0.00043364,0.00036228,,,0.3162,0.31620059,5.9e-07,1.3066,0.6379152924512719,,0.537932476575045,0.2972437690614295,0.3020596947240262
0.004720894146521007,"[ 6.46000000e-06  4.82000000e-06  0.00000000e+00 -1.00000000e-08
  1.57079973e+00  1.57080114e+00  3.19862000e-03 -4.03325000e-03]",8,100,0.0022692605875011206,0.4806861007558512,0.4806861007558512,0.004498855535357996,0.99999485,0.00271622,0.00226926,,,0.3162,0.31620375,3.75e-06,1.3066,0.6379160912022049,,0.5379312825931485,0.2972397929037128,0.3020559740184985
0.030329047727874668,"[ 4.22000000e-05  8.51900000e-05  0.00000000e+00 -8.30000000e-07
  1.57071233e+00  1.57088151e+00  2.05478000e-02 -2.59095500e-02]",8,100,0.014579675435020869,0.48078214624391347,0.48078214624391347,0.004506299702248215,0.99978745,0.01745041,0.01457955,,,0.3162,0.31622501,2.501e-05,1.3066,0.637921091998751,,0.537922837704964,0.29713838644297513,0.30195487600051757
0.16607319207764912,"[ 2.65320000e-04  2.03079000e-03  2.00000000e-08 -9.86100000e-05
  1.56728803e+00  1.57282413e+00  1.12252580e-01 -1.41605150e-01]",8,100,0.0799905272835475,0.4835915250379717,0.4835915250379717,0.004536878435249361,0.99361517,0.09556544,0.07996906,,,0.3162,0.31637158,0.00017158,1.3066,0.6379386293687603,,0.537847654354942,0.29442673855051144,0.29920681490845114
0.49214092246995234,"[ 1.93160000e-03  1.64808100e-02  1.98000000e-06 -2.30806000e-03
  1.54031412e+00  1.58706286e+00  3.26709690e-01 -4.13580890e-01]",8,100,0.24053561658352893,0.5038636610633341,0.5038636610633341,0.00470962703781518,0.94326127,0.28331698,0.23993172,,,0.3162,0.31740726,0.00120726,1.3066,0.637633552205265,,0.5368861822364741,0.27403962014566247,0.2785236067209951
0.8379878028675158,"[ 9.26088000e-03  4.36252000e-02  3.52700000e-05 -1.01899000e-02
  1.49076750e+00  1.61293242e+00  5.37647630e-01 -6.84408160e-01]",8,100,0.42030128742814465,0.5364594283516193,0.5364594283516193,0.0066791536167241155,0.83375232,0.48217289,0.41689234,,,0.3162,0.32166836,0.00546836,1.3066,0.6355677273543244,,0.5320971932347396,0.23618332894307809,0.24024590195523576
1.0,"[ 1.60399100e-02  5.89869300e-02  9.03400000e-05 -1.62698200e-02
  1.46408166e+00  1.62707607e+00  6.29249870e-01 -8.02921180e-01]",8,100,0.5084782806563195,0.5519223796776059,0.5519223796776059,0.009497641367279694,0.76363622,0.574752,0.50226922,,,0.3162,0.3256815,0.0094815,1.3066,0.6335731859190337,,0.5275047467629901,0.2148624687029287,0.21887445113846368

